Time-Aligned Multichannel Coherence Estimation under Intermittent Observations

Time misalignment and intermittent readout can bias multichannel dependence estimates by mixing timing error with missing data. Time-Aligned Multichannel Coherence Estimation (TAMCE) reports a causal network coherence statistic G together with an explicit observation-support state Q using normalized recursive channel states, independent timing calibration, and confidence-weighted correlation. A non-saturated benchmark with 16 independent seeds compares coincidence, zero filling, pairwise-complete correlation, causal hold-last completion, non-causal interpolation, diagonal intermittent-observation Kalman filtering, and TAMCE. At channel-correlated missingness 0.60, TAMCE obtains AUC 0.749 and latent-target RMSE 0.554, versus 0.723 and 0.713 for aligned zero filling and 0.826 and 0.418 for Kalman filtering. The TAMCE-zero-fill AUC difference is not statistically significant (p = 0.087). Same-record statistic ablations and selective risk-coverage tests show that Q is useful for abstention but carries essentially the same availability information as direct mask-derived pair support. Heavy-tail and drift stresses do not reverse the Kalman fidelity advantage. TAMCE is therefore supported as a model-light coherence-and-provenance interface for online monitoring and data-quality logic, not as a universally superior estimator.

==> docs/ARXIV_REPLACEMENT_METADATA_V9.txt <==
Title:
Time-Aligned Multichannel Coherence Estimation under Intermittent Observations

Authors:
Thammarat Yawisit, Pittaya Pannil

Comments:
18 pages, 13 figures, 2 tables. Major revision using the official EPJ Web of Conferences LaTeX template. Figure 1 is redrawn natively in TikZ; all scientific plots use vector ROOT/Astro-HEP-inspired styling with corrected legend and panel spacing. The revision explicitly reports the non-significant TAMCE-zero-fill AUC difference, adds numerical guard-factor sensitivity checks, includes hold-last in the missingness overview, clarifies the stochastic convergence statement and MNAR-like stress interpretation, and sharpens the relationship to prior work. Main conclusions remain bounded to a model-light coherence-and-provenance interface rather than estimator superiority.


==> docs/PACKAGE_MANIFEST_V9.txt <==
./TAMCE_EPJWoC_v9_final.pdf
./contact.png
./cuted.sty
./docs/ARXIV_REPLACEMENT_METADATA_V9.txt
./docs/FINAL_REVISION_NOTES_V9.md
./docs/PACKAGE_MANIFEST_V9.txt
./docs/PDF_PREFLIGHT_V9.txt
./docs/README_V9.md
./doiEDPS.sty
./figures/fig02_parameter_selection.pdf
./figures/fig03_hard_benchmark.pdf
./figures/fig04_signal_dependent.pdf
./figures/fig05_provenance_reliability.pdf
./figures/fig06_g_ablation.pdf
./figures/fig07_support_semantics.pdf
./figures/fig08_timing.pdf
./figures/fig09_cost.pdf
./figures/fig10_missingness_overview.pdf
./figures/figA1_calibration_stress.pdf
./figures/figA2_runtime.pdf
./figures/figA3_model_misspecification.pdf
./main.tex
./results/results_base/fractional_alignment.csv
./results/results_base/reference_runtime.csv
./results/results_base/residual_alignment_stress.csv
./results/results_base/support_vs_kalman_confidence_v3.csv
./results/results_v4/pipeline_cost_v4.csv
./results/results_v5/calibration_stream_stress_v5.csv
./results/results_v7/benchmark_by_seed_v7.csv
./results/results_v7/benchmark_summary_v7.csv
./results/results_v7/epsilon_by_seed_v7.csv
./results/results_v7/epsilon_v7.csv
./results/results_v7/g_ablation_by_seed_v7.csv
./results/results_v7/g_ablation_summary_v7.csv
./results/results_v7/hard_paired_v7.csv
./results/results_v7/kalman_grid_v7.csv
./results/results_v7/reliability_summary_v7.csv
./results/results_v7/reliability_trials_v7.csv
./results/results_v7/retune_fixedtarget_by_seed_v7.csv
./results/results_v7/retune_fixedtarget_v7.csv
./results/results_v7/retune_rho_W_by_seed_v7.csv
./results/results_v7/retune_rho_W_v7.csv
./results/results_v7/risk_coverage_v7.csv
./results/results_v7/support_threshold_sensitivity_v7.csv
./results/results_v8/ablation_identity_check_v8.csv
./results/results_v8/auger_adapter_selftest.csv
./results/results_v8/auger_adapter_selftest_summary.csv
./results/results_v8/aurc_by_seed_v8.csv
./results/results_v8/aurc_summary_v8.csv
./results/results_v8/benchmark_by_seed_v7.csv
./results/results_v8/benchmark_summary_v7.csv
./results/results_v8/epsilon_by_seed_v7.csv
./results/results_v8/epsilon_v7.csv
./results/results_v8/g_ablation_by_seed_v7.csv
./results/results_v8/g_ablation_same_records_16seeds_v8.csv
./results/results_v8/g_ablation_summary_v7.csv
./results/results_v8/hard_benchmark_16seeds_v8.csv
./results/results_v8/hard_method_summary_v8.csv
./results/results_v8/hard_paired_16seeds_v8.csv
./results/results_v8/hard_paired_v7.csv
./results/results_v8/kalman_grid_v7.csv
./results/results_v8/model_misspecification_by_seed_v8.csv
./results/results_v8/model_misspecification_summary_v8.csv
./results/results_v8/reliability_summary_v7.csv
./results/results_v8/reliability_trials_v7.csv
./results/results_v8/retune_fixedtarget_by_seed_v7.csv
./results/results_v8/retune_fixedtarget_v7.csv
./results/results_v8/retune_rho_W_by_seed_v7.csv
./results/results_v8/retune_rho_W_v7.csv
./results/results_v8/risk_coverage_by_seed_v8.csv
./results/results_v8/risk_coverage_summary_v8.csv
./results/results_v8/risk_coverage_v7.csv
./results/results_v8/support_threshold_sensitivity_v7.csv
./results/results_v9/epsilon_R_sensitivity_by_seed_v9.csv
./results/results_v9/epsilon_R_sensitivity_v9.csv
./results/results_v9/epsilon_c_sensitivity_by_seed_v9.csv
./results/results_v9/epsilon_c_sensitivity_v9.csv
./scripts/__pycache__/hep_root_style_v8.cpython-313.pyc
./scripts/__pycache__/run_v5_review_fixes.cpython-313.pyc
./scripts/__pycache__/run_v7_major_revision.cpython-313.pyc
./scripts/__pycache__/tamce_v3_simulation.cpython-313.pyc
./scripts/auger_open_data_controlled_dropout.py
./scripts/hep_root_style_v8.py
./scripts/make_epjwoc_v9_figures.py
./scripts/make_v8_figures.py
./scripts/requirements.txt
./scripts/run_v5_review_fixes.py
./scripts/run_v7_major_revision.py
./scripts/run_v7_remaining.py
./scripts/run_v8_referee_proofing.py
./scripts/run_v9_guard_sensitivity.py
./scripts/tamce_v3_simulation.py
./template_reference/README.txt
./template_reference/cuted.sty
./template_reference/doiEDPS.sty
./template_reference/pdf_guidelines.pdf
./template_reference/template.tex
./template_reference/webofc-doc.pdf
./template_reference/webofc.cls
./template_reference/woc.bst
./webofc.cls
./woc.bst


==> docs/PDF_PREFLIGHT_V9.txt <==
PDF: /mnt/data/TAMCE_EPJWoC_v9_FINAL/main.pdf
Pages: 18
Encrypted: False
Openable (PyMuPDF): True
Likely scanned: False
XFA present: False


==> results/results_base/fractional_alignment.csv <==
fractional,seed,p,model,delay_mae,AUC_Coincidence,RMSE_Coincidence,AUC_Unaligned zero-fill,RMSE_Unaligned zero-fill,AUC_Aligned zero-fill,RMSE_Aligned zero-fill,AUC_Kalman,RMSE_Kalman,AUC_TAMCE,RMSE_TAMCE,Q_TAMCE
False,25142025,0.25,markov,0.20671652892025627,0.9976,0.17735190704833909,1.0,0.230099833850221,1.0,0.21127783371767292,1.0,0.06429926030404332,1.0,0.12690501158875478,0.5488388723778376
False,25142026,0.25,markov,0.2241623541006008,1.0,0.14440734390402105,1.0,0.23773514473591964,1.0,0.201806967488067,1.0,0.05452905931100199,1.0,0.12388209827074137,0.5607912082433679
False,25142027,0.25,markov,0.21958763062560205,0.9752,0.16787337520384163,1.0,0.2344949514412471,1.0,0.20570848003324865,1.0,0.05159063893427812,1.0,0.11820267854882838,0.5794617662213575
False,25142028,0.25,markov,0.24821181832975392,0.9976,0.17189522642189883,0.9984,0.21145608135181593,1.0,0.1943725994825977,1.0,0.06827246401858639,1.0,0.1128082729403706,0.5636005756730987
True,25142025,0.25,markov,0.08220736712911153,0.9999999999999999,0.15381129857188336,1.0,0.25711074556171876,0.9984,0.2117666962065446,1.0,0.0563965623710019,1.0,0.13348315315644343,0.5490449049452704
True,25142026,0.25,markov,0.09220656837489558,1.0,0.11065649862478784,1.0,0.2683925144256231,1.0,0.2002773912546602,1.0,0.04380580671903846,1.0,0.1314707973122077,0.5606189182887598
True,25142027,0.25,markov,0.08410576257806969,0.984,0.15361933043053097,1.0,0.26507302704162433,1.0,0.20723778186575179,1.0,0.04304616527535897,1.0,0.12543858903262536,0.5795360151895976
True,25142028,0.25,markov,0.09590453395623559,1.0,0.1418376579809063,0.9984,0.24595686825404797,1.0,0.1946563162424359,1.0,0.05530054657161238,1.0,0.12019076562982778,0.5688367183269336


==> results/results_base/reference_runtime.csv <==
N,T,W,python_reference_ms_per_record,repetitions
8,320,72,2.120532680000906,75
16,320,72,2.346999216219833,37
32,320,72,2.6800410555551935,18
64,320,72,3.8594643999886102,10
128,320,72,5.327515599992694,10


==> results/results_base/residual_alignment_stress.csv <==
rms_error,seed,AUC
0.0,25144525,0.9677777777777777
0.0,25144526,1.0
0.0,25144527,0.9944444444444445
0.0,25144528,1.0
0.0,25144529,0.9911111111111112
0.0,25144530,0.9988888888888889
0.0,25144531,0.9988888888888889
0.0,25144532,1.0
0.25,25144525,0.9777777777777779
0.25,25144526,1.0
0.25,25144527,0.9955555555555555
0.25,25144528,1.0
0.25,25144529,0.9955555555555555
0.25,25144530,0.9966666666666667
0.25,25144531,0.9988888888888889
0.25,25144532,1.0
0.5,25144525,0.9766666666666667
0.5,25144526,1.0
0.5,25144527,0.9933333333333334
0.5,25144528,0.9977777777777778
0.5,25144529,0.9922222222222222
0.5,25144530,0.9966666666666667
0.5,25144531,0.9988888888888889
0.5,25144532,1.0
1.0,25144525,0.9877777777777779
1.0,25144526,1.0
1.0,25144527,0.9911111111111112
1.0,25144528,1.0
1.0,25144529,0.9866666666666667
1.0,25144530,0.9955555555555555
1.0,25144531,0.9988888888888889
1.0,25144532,1.0
2.0,25144525,0.971111111111111
2.0,25144526,1.0
2.0,25144527,0.9811111111111112
2.0,25144528,0.9944444444444445
2.0,25144529,0.9788888888888889
2.0,25144530,0.9955555555555555
2.0,25144531,0.9933333333333334
2.0,25144532,0.9988888888888889
3.0,25144525,0.9377777777777778
3.0,25144526,1.0
3.0,25144527,0.971111111111111
3.0,25144528,0.9955555555555555
3.0,25144529,0.9622222222222223
3.0,25144530,0.9866666666666666
3.0,25144531,0.9733333333333334
3.0,25144532,0.9855555555555556
4.0,25144525,0.9288888888888889
4.0,25144526,0.9933333333333333
4.0,25144527,0.9633333333333333
4.0,25144528,0.9722222222222222
4.0,25144529,0.9455555555555556
4.0,25144530,0.9877777777777778
4.0,25144531,0.9711111111111111
4.0,25144532,0.9777777777777779
6.0,25144525,0.9055555555555556
6.0,25144526,1.0
6.0,25144527,0.9400000000000001
6.0,25144528,0.9577777777777777
6.0,25144529,0.8866666666666667
6.0,25144530,0.9533333333333334
6.0,25144531,0.9577777777777778
6.0,25144532,0.9633333333333334
8.0,25144525,0.9133333333333333
8.0,25144526,0.9655555555555556
8.0,25144527,0.8933333333333333
8.0,25144528,0.8655555555555556
8.0,25144529,0.8866666666666667
8.0,25144530,0.9011111111111111
8.0,25144531,0.9455555555555556
8.0,25144532,0.9377777777777778


==> results/results_base/support_vs_kalman_confidence_v3.csv <==
gap_samples,TAMCE_Q,Kalman_confidence_tuned,Kalman_confidence_lowQproc
0,1.0,0.6903490122941852,0.8322705706885877
1,0.3,0.5514573321735121,0.7984676675847859
2,0.09,0.46520105992218774,0.7696585454904312
3,0.027,0.4065901941898205,0.7448896249097892
4,0.0081,0.3642913268309063,0.7234335586364642
5,0.00243,0.33241991259258624,0.7047258396151904
6,0.0007289999999999999,0.30761686157851353,0.6883216019391137
7,0.00021869999999999998,0.2878248972339609,0.6738654888018445
8,6.560999999999999e-05,0.27171352660948506,0.6610701973230706
9,1.9682999999999998e-05,0.2583840733381659,0.6497009185511845
10,5.904899999999999e-06,0.24720758583796879,0.6395638654464866
11,1.7714699999999997e-06,0.23773066469259566,0.6304976881988696
12,5.314409999999999e-07,0.22961817423311875,0.6223669629856514
13,1.5943229999999994e-07,0.2226170171825269,0.6150571923025221
14,4.782968999999998e-08,0.21653245918907385,0.6084709225060109
15,1.4348906999999993e-08,0.21121220775229066,0.6025246975534458


==> results/results_v4/pipeline_cost_v4.csv <==
N,method,local_ops,common_pairwise_ops_lower_bound,total_ops_lower_bound,correlation_fraction
4,TAMCE,32,12,44,0.2727272727272727
4,Diagonal Kalman,52,12,64,0.1875
8,TAMCE,64,56,120,0.4666666666666667
8,Diagonal Kalman,104,56,160,0.35
12,TAMCE,96,132,228,0.5789473684210527
12,Diagonal Kalman,156,132,288,0.4583333333333333
16,TAMCE,128,240,368,0.6521739130434783
16,Diagonal Kalman,208,240,448,0.5357142857142857
24,TAMCE,192,552,744,0.7419354838709677
24,Diagonal Kalman,312,552,864,0.6388888888888888
32,TAMCE,256,992,1248,0.7948717948717948
32,Diagonal Kalman,416,992,1408,0.7045454545454546
48,TAMCE,384,2256,2640,0.8545454545454545
48,Diagonal Kalman,624,2256,2880,0.7833333333333333
64,TAMCE,512,4032,4544,0.8873239436619719
64,Diagonal Kalman,832,4032,4864,0.8289473684210527
96,TAMCE,768,9120,9888,0.9223300970873787
96,Diagonal Kalman,1248,9120,10368,0.8796296296296297
128,TAMCE,1024,16256,17280,0.9407407407407408
128,Diagonal Kalman,1664,16256,17920,0.9071428571428571


==> results/results_v5/calibration_stream_stress_v5.csv <==
seed,cal_missing,cal_noise,delay_mae,AUC_TAMCE
25223225,0.05,0.25,0.08235316649321539,1.0
25223226,0.05,0.25,0.11210425208231903,1.0
25223227,0.05,0.25,0.06295024638426205,1.0
25223228,0.05,0.25,0.08460334219413518,1.0
25223525,0.05,0.5,0.09227881442867837,1.0
25223526,0.05,0.5,0.0828942129046146,1.0
25223527,0.05,0.5,0.09471264430056686,1.0
25223528,0.05,0.5,0.0742149719547053,1.0
25223825,0.05,0.8,0.11314493290045238,1.0
25223826,0.05,0.8,0.08487270334834109,1.0
25223827,0.05,0.8,0.0794912614177834,1.0
25223828,0.05,0.8,0.09853105526903237,1.0
25238225,0.2,0.25,0.09978814942088787,1.0
25238226,0.2,0.25,0.09230191003902564,1.0
25238227,0.2,0.25,0.08680132514811603,1.0
25238228,0.2,0.25,0.0830587483629576,1.0
25238525,0.2,0.5,0.10181258323058733,1.0
25238526,0.2,0.5,0.10857733544369416,1.0
25238527,0.2,0.5,0.093072666646041,1.0
25238528,0.2,0.5,0.0836894546829191,1.0
25238825,0.2,0.8,0.08247751900285186,0.9974999999999999
25238826,0.2,0.8,0.06084077902359682,1.0
25238827,0.2,0.8,0.08328268142826525,1.0
25238828,0.2,0.8,0.10539476343742664,1.0
25258225,0.4,0.25,0.07295715861722729,1.0
25258226,0.4,0.25,0.09189705913984364,1.0
25258227,0.4,0.25,0.09251042894194517,1.0
25258228,0.4,0.25,0.07286147722614064,1.0
25258525,0.4,0.5,0.08914436984180492,1.0
25258526,0.4,0.5,0.09363840395089977,1.0
25258527,0.4,0.5,0.08970507128061439,1.0
25258528,0.4,0.5,0.08570790691064717,1.0
25258825,0.4,0.8,0.07369653550709743,1.0
25258826,0.4,0.8,0.10800237457743966,1.0
25258827,0.4,0.8,0.09486729219022703,1.0
25258828,0.4,0.8,0.09602998736260657,0.995


==> results/results_v7/benchmark_by_seed_v7.csv <==
model,p,seed,N,noise_scale,n_each,AUC_Coincidence,AUC_Aligned zero-fill,AUC_Pairwise complete,AUC_Hold-last,AUC_Interpolation,AUC_Kalman,AUC_TAMCE,RMSE_Aligned zero-fill,Bias_Aligned zero-fill,RMSE_Pairwise complete,Bias_Pairwise complete,RMSE_Hold-last,Bias_Hold-last,RMSE_Interpolation,Bias_Interpolation,RMSE_Kalman,Bias_Kalman,RMSE_TAMCE,Bias_TAMCE
correlated,0.4,25312425,8,1.2,30,0.828888888888889,0.8099999999999999,0.7044444444444444,0.5877777777777777,0.6299999999999999,0.9288888888888889,0.8711111111111112,0.7168707791422112,-0.7153255435963991,0.6755469159798674,-0.6742312850869028,0.646348083532722,-0.6393262607419192,0.6758707762248077,-0.6725806353501096,0.4266617532364826,-0.4220847734370497,0.5273109321190089,-0.5242195191746559
correlated,0.4,25312426,8,1.2,30,0.7488888888888889,0.8222222222222223,0.6100000000000001,0.5966666666666667,0.6222222222222222,0.8544444444444445,0.8077777777777777,0.7069604602171585,-0.7056630919457852,0.6732735759195686,-0.6727549636916749,0.6336161891789892,-0.6277177968353238,0.6640810668574821,-0.6613028223765609,0.41618886080742395,-0.4091156275743266,0.5229503633831873,-0.5168593633022496
correlated,0.4,25312427,8,1.2,30,0.8900000000000001,0.798888888888889,0.5688888888888889,0.5555555555555556,0.6422222222222222,0.8822222222222222,0.8444444444444444,0.6642078351480554,-0.6631644446838965,0.6286229766945609,-0.6269109250267808,0.6074100186149033,-0.6053166473248949,0.6122872332472012,-0.6088918767845032,0.38150157810052415,-0.3720091526912293,0.47267834354413124,-0.465934941260201
correlated,0.4,25312428,8,1.2,30,0.8361111111111111,0.778888888888889,0.4655555555555555,0.5144444444444445,0.6477777777777777,0.9,0.8622222222222222,0.6973151860993809,-0.6962351246068654,0.6573679042090848,-0.6566273430105346,0.62570096099767,-0.6218640743390735,0.6431898521362859,-0.6410508309607194,0.4072032230280478,-0.3996163832864282,0.5072737124555385,-0.5034189068152732
correlated,0.4,25312429,8,1.2,30,0.8155555555555556,0.8333333333333333,0.6722222222222223,0.6677777777777778,0.6777777777777778,0.9411111111111111,0.9111111111111111,0.7501350856445249,-0.7491440037803135,0.7102134237863698,-0.7091731203457031,0.6638002189321534,-0.6609536387966579,0.6963886539442564,-0.6945542443325732,0.43581675530404723,-0.42939202027601403,0.5352269521163758,-0.53128515811765
correlated,0.4,25312430,8,1.2,30,0.7122222222222222,0.8833333333333333,0.5866666666666667,0.6766666666666666,0.7011111111111111,0.8999999999999999,0.8833333333333333,0.6717983323074636,-0.669543015747483,0.6452442478832602,-0.6444667068330043,0.5914984406153712,-0.5812335183124231,0.616520447257515,-0.6115936711275778,0.39171692967548083,-0.3826386951194289,0.49572291247543504,-0.49296782685538854
correlated,0.4,25312431,8,1.2,30,0.8255555555555556,0.7255555555555555,0.6055555555555556,0.5966666666666667,0.6900000000000001,0.8966666666666666,0.8833333333333333,0.7179550033838051,-0.7163299759831017,0.6759021292308686,-0.6747654847125932,0.6378744568447633,-0.6348608225044842,0.6454636498213177,-0.6426295816716309,0.43571651716395887,-0.43231503053849635,0.5223061468722514,-0.5184577910529795
correlated,0.4,25312432,8,1.2,30,0.7755555555555556,0.8733333333333333,0.6277777777777778,0.73,0.6622222222222222,0.9122222222222223,0.8855555555555555,0.7379040333198448,-0.7360469792634584,0.6999666875503027,-0.6985857044829739,0.6633324825023527,-0.6581189105031454,0.6841961178578384,-0.680052545074295,0.4345586499893975,-0.4277279763483185,0.54228986820414,-0.5377115238809483
correlated,0.5,25312525,8,1.2,30,0.8605555555555556,0.8388888888888889,0.5833333333333334,0.6788888888888889,0.6622222222222223,0.9477777777777778,0.9344444444444444,0.7349146397378358,-0.7338542048049855,0.6685313472085544,-0.6672059458528901,0.6276251519124166,-0.6221903266621953,0.6644490732958231,-0.6606385423950407,0.43958586015939,-0.4365306337297999,0.540083202090312,-0.5366886484266331
correlated,0.5,25312526,8,1.2,30,0.7294444444444445,0.7977777777777778,0.5977777777777779,0.7211111111111111,0.6655555555555556,0.8933333333333334,0.7711111111111111,0.7227529970962604,-0.7211831265702172,0.6691522261546585,-0.6680724724479705,0.6154337286876925,-0.6121051628178144,0.6389295075488078,-0.6354075980484973,0.4229121184161935,-0.41678103204211475,0.5492017400366048,-0.5450788784749387
correlated,0.5,25312527,8,1.2,30,0.8366666666666667,0.8255555555555556,0.6888888888888889,0.64,0.6177777777777778,0.8755555555555556,0.7988888888888889,0.6843341528586085,-0.6826592189647498,0.6373794168390131,-0.6363265955377643,0.5905420437233426,-0.5866067163504901,0.6137273256070582,-0.610885201269938,0.39502571722908186,-0.3887138897505187,0.5187912658906334,-0.5145160170734399
correlated,0.5,25312528,8,1.2,30,0.7794444444444445,0.7633333333333334,0.6366666666666667,0.6211111111111112,0.6533333333333333,0.89,0.7966666666666667,0.7147785893083853,-0.7134274066425467,0.6569700350660492,-0.6559297620792984,0.6151134007050779,-0.6103634868897243,0.623215989404575,-0.617694397836186,0.4142360416159102,-0.4072929771586812,0.5410172206622191,-0.5387265511303205
correlated,0.5,25312529,8,1.2,30,0.6988888888888889,0.8322222222222223,0.6677777777777778,0.61,0.6188888888888889,0.8788888888888888,0.8122222222222223,0.6883109160950629,-0.6864989700966159,0.6332785590227481,-0.6323428857840195,0.5893841929491975,-0.5842988628148164,0.612003103392983,-0.6084650162338654,0.4105833034457358,-0.40512327295231726,0.517389285002005,-0.5136896866897034
correlated,0.5,25312530,8,1.2,30,0.735,0.7155555555555555,0.6166666666666667,0.6355555555555555,0.6455555555555557,0.8844444444444445,0.8577777777777778,0.6847267143755255,-0.6835195410645767,0.6243077675110652,-0.6234222523845883,0.5957990218079885,-0.5929410389950424,0.6003822044074966,-0.5961612502321959,0.4001476272224991,-0.39656273499037914,0.5047015014492762,-0.5023279862138367
correlated,0.5,25312531,8,1.2,30,0.7544444444444445,0.8422222222222223,0.7111111111111111,0.7222222222222222,0.7811111111111111,0.9111111111111111,0.8333333333333333,0.7053179873509818,-0.703557783983571,0.6512226875167628,-0.6501771012504115,0.5980454813905911,-0.593806401320134,0.6107975294352659,-0.6062137220546528,0.4030501114506453,-0.3971958085576002,0.5299112832179564,-0.5252168847604747
correlated,0.5,25312532,8,1.2,30,0.7872222222222224,0.8211111111111112,0.7177777777777777,0.63,0.6555555555555556,0.8433333333333334,0.8455555555555556,0.6880050686782112,-0.6866891228734163,0.6374222269880124,-0.6368865172342976,0.6026043813650095,-0.5972411178403199,0.6105801805626904,-0.6051986394768514,0.4000714405405185,-0.3917737675350779,0.5102719231665922,-0.5067698689335607
correlated,0.6,25312625,8,1.2,30,0.6466666666666667,0.7911111111111111,0.5333333333333333,0.6144444444444445,0.6622222222222223,0.7866666666666667,0.6733333333333333,0.705441532719,-0.7037106886353375,0.6395443459957584,-0.6382984432063026,0.5681377106125287,-0.5643860862162045,0.5756984685388531,-0.5581985604104328,0.41110526433203126,-0.39135829670813244,0.5428746929444639,-0.5309872435423634
correlated,0.6,25312626,8,1.2,30,0.6333333333333333,0.5622222222222222,0.5122222222222222,0.4833333333333334,0.5622222222222222,0.7388888888888889,0.6544444444444445,0.6807904688507691,-0.6791520460917025,0.6030753200292202,-0.6022183191596621,0.5316479513530663,-0.5259656070794979,0.5518340372790254,-0.5422190728894942,0.38642455546159693,-0.37805230819805347,0.5183306212066439,-0.5157377203554181
correlated,0.6,25312627,8,1.2,30,0.7094444444444444,0.6677777777777778,0.68,0.4722222222222222,0.5855555555555556,0.8566666666666667,0.81,0.6997685057675597,-0.6991143090162808,0.6175459783404148,-0.6166522704103631,0.5751420546122606,-0.571025584946623,0.5850573358073984,-0.5817897154737395,0.39271267329929127,-0.3861704528223657,0.5245003926445243,-0.5219177531326339
correlated,0.6,25312628,8,1.2,30,0.7266666666666666,0.8133333333333334,0.6577777777777778,0.6722222222222223,0.6933333333333334,0.8922222222222222,0.8077777777777779,0.7340901077016082,-0.7326296889543948,0.6498149137524764,-0.6484666998098623,0.5925996519095604,-0.5828083097707016,0.6183483450023827,-0.6140952215582057,0.4468533283224296,-0.43691578494923694,0.5682400931851296,-0.5618092073029658
correlated,0.6,25312629,8,1.2,30,0.6922222222222222,0.7377777777777778,0.6699999999999999,0.6811111111111111,0.67,0.898888888888889,0.7455555555555555,0.7052840816803403,-0.7040623741981188,0.6268964801621173,-0.6259176578512192,0.5787934413269374,-0.5741838390190398,0.5975727213726074,-0.5928240478615635,0.4051102958355166,-0.39736507809114785,0.5503329918406706,-0.5469392060820583
correlated,0.6,25312630,8,1.2,30,0.6411111111111111,0.6455555555555555,0.5922222222222222,0.5366666666666666,0.5844444444444444,0.7422222222222222,0.6711111111111111,0.6995130839057642,-0.6976709859839298,0.62144352875182,-0.6203376688262482,0.5655904836545383,-0.5589697728361569,0.5689296755017901,-0.5590186522800842,0.407176717529434,-0.3921768863451281,0.5358613823244764,-0.5319195194370372
correlated,0.6,25312631,8,1.2,30,0.8094444444444445,0.7544444444444444,0.57,0.4588888888888889,0.558888888888889,0.7566666666666666,0.7155555555555555,0.7662582706659689,-0.7649045013176343,0.6946981167271492,-0.6939193754046152,0.6707422459175462,-0.6689299212216037,0.6759889190294323,-0.6705494858516876,0.47433727323049035,-0.46690104969831675,0.6020415546020399,-0.5983474000190417
correlated,0.6,25312632,8,1.2,30,0.7177777777777777,0.7333333333333333,0.5166666666666667,0.6144444444444445,0.61,0.8488888888888889,0.7566666666666667,0.7094964141540666,-0.7082650328037594,0.6244204455799628,-0.6232669283467368,0.5643728417012395,-0.5555072502718171,0.5845951576187827,-0.5794370625473348,0.4174704666554208,-0.4100267846368336,0.5563568124119158,-0.5529021726078941
correlated,0.7,25312725,8,1.2,30,0.6833333333333333,0.6755555555555556,0.4544444444444445,0.55,0.5922222222222223,0.7544444444444444,0.6799999999999999,0.7194737570884083,-0.7175657529279312,0.6560472594303883,-0.6539325975095783,0.544771506302327,-0.5367245954762843,0.5472439964191356,-0.532734633125947,0.42464328916999494,-0.41827787583611253,0.5846742895804261,-0.582448378892579
correlated,0.7,25312726,8,1.2,30,0.6799999999999999,0.7277777777777779,0.4622222222222222,0.6333333333333333,0.6377777777777778,0.8588888888888889,0.7533333333333333,0.7198196332157909,-0.7187042935286292,0.6678146862930538,-0.6664486190497441,0.5557424033120123,-0.5507424277858274,0.554968137981593,-0.5377242347675146,0.4157760488393741,-0.4024948297442996,0.5746988396210012,-0.5714944533748302
correlated,0.7,25312727,8,1.2,30,0.7611111111111112,0.7166666666666668,0.5088888888888888,0.7133333333333334,0.6988888888888889,0.7866666666666666,0.6822222222222223,0.7395549557024521,-0.7387648620048742,0.6849555691821484,-0.6834239335921752,0.5512696635723918,-0.5471088947143746,0.5530947951372153,-0.5490445394422385,0.4384248334135053,-0.43304250804018857,0.5925491098413004,-0.5898110281958544
correlated,0.7,25312728,8,1.2,30,0.7311111111111112,0.5877777777777778,0.6477777777777779,0.46555555555555556,0.4255555555555556,0.741111111111111,0.7788888888888889,0.770357738974725,-0.7696405170269188,0.6851739019237109,-0.6842860464441402,0.601928835846681,-0.5979313251059682,0.6320672931051567,-0.6279697822831842,0.449244126449899,-0.44317957457377993,0.6014973977021952,-0.5980877014563305
correlated,0.7,25312729,8,1.2,30,0.6966666666666668,0.6433333333333334,0.5811111111111111,0.5333333333333334,0.5577777777777777,0.7866666666666667,0.7244444444444444,0.7291970351812614,-0.7281957915779532,0.6715457786359116,-0.6686009257298636,0.54676766898848,-0.5427049256269211,0.5378770610565866,-0.5211864146983204,0.4240260786030927,-0.4090944231303579,0.5671352021174135,-0.5612752617598775
correlated,0.7,25312730,8,1.2,30,0.8227777777777777,0.7511111111111112,0.538888888888889,0.7322222222222223,0.6522222222222223,0.8866666666666667,0.8388888888888889,0.7394293674983707,-0.73817216246218,0.6860275524120393,-0.6845306924972635,0.5587643464144244,-0.552588401742821,0.5808725725409357,-0.5769927307964988,0.44051434767110426,-0.4342868438282566,0.5807926734481702,-0.5781861591623707
correlated,0.7,25312731,8,1.2,30,0.6677777777777778,0.7111111111111111,0.5144444444444444,0.601111111111111,0.6466666666666667,0.8355555555555556,0.7022222222222222,0.7523814595656237,-0.7515190679666325,0.6895956420328861,-0.6878081917406982,0.5700835599263047,-0.5632077824010898,0.5656554136578265,-0.5530455780390123,0.434956759503674,-0.42950877171935875,0.597647212424965,-0.5958052849295075
correlated,0.7,25312732,8,1.2,30,0.7049999999999998,0.6433333333333333,0.4366666666666667,0.48000000000000004,0.5344444444444445,0.8188888888888889,0.7122222222222223,0.7211078541729747,-0.7196466471160096,0.6550355672194919,-0.6538745817555991,0.5685686604206035,-0.5612928913839945,0.5614473932745205,-0.5463140615320988,0.40442239202510794,-0.39436438504155047,0.5708978605120845,-0.5685153227967884
signal,0.4,25322425,16,0.82,30,0.8722222222222222,0.6933333333333334,1.0,1.0,1.0,1.0,1.0,0.8098092345355007,-0.8097396892619825,0.6572815973801198,-0.6570650721603559,0.6928996694337597,-0.6921843912700246,0.6658971198394368,-0.6652093111880764,0.40871030686470455,-0.40510759788566986,0.4993582181435146,-0.49697619839333146
signal,0.4,25322426,16,0.82,30,0.8816666666666667,0.6566666666666666,0.9855555555555556,0.9966666666666667,1.0,1.0,1.0,0.8097221302635992,-0.8096786569144431,0.6568243496405098,-0.656484901300409,0.6959052981060494,-0.6954936753331213,0.6645010522223573,-0.6639481522209996,0.39933830455756814,-0.397098112023424,0.49561114728341027,-0.4939537853182461
signal,0.4,25322427,16,0.82,30,0.9155555555555556,0.5655555555555555,0.9988888888888889,0.9988888888888889,1.0,1.0,1.0,0.7957532905280783,-0.7957076135250635,0.6429414203964675,-0.642478755149159,0.6747899893810358,-0.6739940828494756,0.6484481704669307,-0.6475004597500373,0.3697560637460962,-0.36606507177502456,0.4679387806309541,-0.465550276205501
signal,0.4,25322428,16,0.82,30,0.92,0.5344444444444445,1.0,1.0,1.0,1.0,1.0,0.816876995727562,-0.8168202327296714,0.6613338288983112,-0.6609398207802565,0.6936395479688032,-0.6929241449510599,0.6666305862841329,-0.6657311759895842,0.3992163439010341,-0.39607370188377355,0.49484832882231816,-0.49286152251067433
signal,0.4,25322429,16,0.82,30,0.8494444444444444,0.7988888888888889,0.9966666666666667,1.0,1.0,0.9988888888888889,0.9988888888888889,0.7645603118793027,-0.7644801871381791,0.610962140085421,-0.6104627990130811,0.6480791161276317,-0.6474083234904744,0.6223765762908117,-0.621654059640603,0.3667367276360594,-0.3630539032570862,0.45801684537667203,-0.45559855600872495
signal,0.4,25322430,16,0.82,30,0.9088888888888889,0.66,0.9966666666666667,1.0,1.0,0.9988888888888889,0.9988888888888889,0.7795500374273169,-0.779486434168104,0.6223520254990297,-0.6219727987623194,0.6614004295117341,-0.6609368856902055,0.6344010841913725,-0.6338855754935034,0.37750575416784427,-0.3746057931400925,0.4688207314855856,-0.46700130981570825
signal,0.4,25322431,16,0.82,30,0.8255555555555555,0.6599999999999999,0.9988888888888889,0.9944444444444445,1.0,0.9988888888888889,1.0,0.7967046520536589,-0.7966117359364422,0.6488111503044662,-0.6484560449601815,0.6890647458115295,-0.6884749563188657,0.6661214658217133,-0.665308091053193,0.41373915593311944,-0.4099178125794204,0.5001711865026635,-0.49784572764400487
signal,0.4,25322432,16,0.82,30,0.8944444444444446,0.6766666666666666,0.9966666666666667,0.9955555555555555,1.0,1.0,1.0,0.8279290502852399,-0.8278670679312531,0.6622310177295576,-0.6617554916070326,0.6976321428186307,-0.6969347163588971,0.6708696518590513,-0.6700194134814798,0.4161214092971898,-0.4141292407129956,0.5067982850777818,-0.505339869471943
signal,0.6,25322625,16,0.82,30,0.7916666666666667,0.558888888888889,0.5588888888888889,0.9955555555555555,0.9955555555555555,0.9822222222222222,0.9922222222222222,0.8131643733968023,-0.8131282515921685,0.6248140021207899,-0.6245030473734553,0.6835841106568447,-0.6830970354983994,0.6502002964262614,-0.6495099931644793,0.4734953875652056,-0.47120215709408264,0.5812486205133097,-0.579952205251828
signal,0.6,25322626,16,0.82,30,0.68,0.5433333333333333,0.7755555555555557,0.9866666666666667,0.9955555555555555,0.9811111111111112,0.9833333333333334,0.8188099195114278,-0.8187619452130996,0.6210207678276137,-0.6207301160922923,0.699637799343325,-0.6992645473007446,0.6671409759239104,-0.6665219079975526,0.5039474932861625,-0.5020557914027854,0.6042144324555833,-0.6031717448844373
signal,0.6,25322627,16,0.82,30,0.758888888888889,0.5611111111111111,0.7488888888888888,0.9855555555555556,0.99,1.0,0.9944444444444445,0.8012226825918884,-0.8011898063942855,0.6082478718516857,-0.6080450807638829,0.6792961758683593,-0.6788247088929563,0.6513075296103563,-0.6506806966886376,0.4751945025870544,-0.4736088013834824,0.5821978908256747,-0.5813411040300835
signal,0.6,25322628,16,0.82,30,0.8388888888888889,0.5411111111111111,0.7588888888888888,0.9788888888888888,0.9944444444444445,0.981111111111111,0.9766666666666666,0.7810659703139456,-0.7810045129689683,0.5902799333585994,-0.5900813555327041,0.6608698270514691,-0.6604669668554184,0.6237759841633322,-0.6231667150507482,0.4457188267179911,-0.44310867505288354,0.5568009536300963,-0.5556510717081302
signal,0.6,25322629,16,0.82,30,0.675,0.3377777777777778,0.5577777777777777,0.9800000000000001,0.9888888888888889,0.9933333333333334,0.9888888888888888,0.7822617469319575,-0.782201534848959,0.5933239102666892,-0.5931565611171862,0.6499152672939554,-0.6493472990479482,0.6259026324018885,-0.6253010360558126,0.45396001444512374,-0.4525083410682853,0.5599786479725107,-0.5592998820788693
signal,0.6,25322630,16,0.82,30,0.8099999999999999,0.4822222222222222,0.6411111111111112,0.9822222222222221,0.9922222222222222,0.9944444444444445,0.9933333333333334,0.7797495366788905,-0.7796913126228816,0.5902231317353399,-0.5900067526638718,0.6622344275276171,-0.6617300424463362,0.6327246228922474,-0.6320262969553615,0.4610532708217654,-0.4594897405564693,0.5671323785445177,-0.5664476385485404
signal,0.6,25322631,16,0.82,30,0.731111111111111,0.5411111111111111,0.5255555555555556,0.9811111111111112,0.98,0.9633333333333334,0.9733333333333334,0.7826270033809092,-0.7825572652684526,0.5980800131333753,-0.5977003431336876,0.6693012944136278,-0.6687791539975081,0.6433576843397333,-0.6426913771794832,0.47056063992391206,-0.4686986839433104,0.5742121061196198,-0.5733000361880783
signal,0.6,25322632,16,0.82,30,0.7888888888888889,0.6122222222222222,0.731111111111111,0.9955555555555555,0.9855555555555555,0.9911111111111112,0.9922222222222222,0.7975824419192177,-0.7975337948936558,0.6038640848575565,-0.6036014571945092,0.6711195816101921,-0.6707496727388321,0.642404327587295,-0.6418076141673429,0.4749418654744312,-0.472809599517385,0.5788766906286339,-0.5778785568538817
markov,0.6,25292625,16,0.82,30,0.9516666666666667,0.9677777777777778,0.8111111111111111,0.9744444444444444,0.971111111111111,1.0,0.9988888888888889,0.7265869186965287,-0.726393682418966,0.6028072637827779,-0.6020948176535443,0.5396676297854168,-0.5382197637286741,0.5321582674697157,-0.5305640929831756,0.35619029706058514,-0.3536589820485364,0.5015104219284561,-0.4996610108443885
markov,0.6,25292626,16,0.82,30,0.9783333333333334,0.9922222222222223,0.8255555555555555,0.9688888888888888,0.9844444444444445,0.9933333333333334,0.9911111111111112,0.7889514242768784,-0.7886816842450954,0.6671214086138355,-0.6663645026167409,0.6072987950945,-0.6054325671255616,0.6014516782004864,-0.6001039958025455,0.4133434541286764,-0.4097481250076702,0.569287323238609,-0.5673435043830575
markov,0.6,25292627,16,0.82,30,0.9255555555555556,0.9255555555555556,0.7766666666666667,0.8655555555555555,0.9199999999999999,0.9988888888888889,0.9811111111111112,0.7424028181482811,-0.7422728630278879,0.6158482174471095,-0.6153894990263085,0.5706534913050882,-0.5692355863117953,0.5623017881157271,-0.5608139628497003,0.3806115730456346,-0.3789669982853324,0.5253786279348567,-0.5245916881546642
markov,0.6,25292628,16,0.82,30,0.9149999999999999,0.9311111111111112,0.8833333333333334,0.9455555555555555,0.9888888888888889,0.9933333333333334,0.9866666666666667,0.7690438226154344,-0.7688639010325538,0.6388916686963321,-0.6383790651826747,0.5896987848527604,-0.5882033401164327,0.5723429992698249,-0.5710985143827941,0.3746875835995184,-0.3708733008001442,0.526575756162404,-0.5243666179959238
markov,0.6,25292629,16,0.82,30,0.9666666666666667,0.9655555555555556,0.8311111111111111,0.9544444444444444,0.9722222222222223,0.9955555555555555,0.9955555555555555,0.7291334210012381,-0.7289101822351772,0.5989216210087315,-0.5978152406204015,0.548459277787597,-0.5465598490732452,0.5348850684610938,-0.5326826664336317,0.3466755436772439,-0.34280847187406677,0.49254479916347155,-0.48974937749859765
markov,0.6,25292630,16,0.82,30,0.9750000000000001,0.9888888888888889,0.9233333333333333,0.99,0.9777777777777779,0.9944444444444445,1.0,0.7569295601732928,-0.7566863632606886,0.6326301702044554,-0.6320709085650584,0.5761143402169783,-0.5747402282138169,0.5723779454461209,-0.571136070872629,0.374076743164375,-0.37097997074610206,0.5272300433693529,-0.5253225276718949
markov,0.6,25292631,16,0.82,30,0.9722222222222222,0.9888888888888889,0.8177777777777777,0.9277777777777778,0.9844444444444445,0.9977777777777778,0.9822222222222223,0.7573182619080963,-0.7571484998503178,0.6367847324386245,-0.6361546088844455,0.5867410957613138,-0.5854956633952919,0.57390336764982,-0.5728329277649566,0.3860362757624929,-0.38396828258652743,0.5439543148744242,-0.5424341511078292
markov,0.6,25292632,16,0.82,30,0.9400000000000001,0.9188888888888889,0.7944444444444444,0.9777777777777779,0.9944444444444445,1.0,1.0,0.7479436434712593,-0.7477155384108986,0.6238392649442623,-0.6229810421591484,0.5715501827993635,-0.5701991247606578,0.5641032122972567,-0.5629936152551376,0.3669337313079048,-0.3635032329227012,0.5102051698707922,-0.5083871279751412
iid,0.6,25302625,16,0.82,30,0.9683333333333334,0.94,0.9533333333333334,1.0,1.0,1.0,1.0,0.8006367824834858,-0.8005558842764579,0.5806664547930745,-0.5801887522101027,0.6271189614856324,-0.6261377561890848,0.589391264211809,-0.5883391717967289,0.33598623011061357,-0.33352255480873744,0.47026549171109605,-0.4687477726388582
iid,0.6,25302626,16,0.82,30,0.9444444444444444,0.8600000000000001,0.9100000000000001,0.9977777777777778,0.9955555555555555,1.0,1.0,0.7957075541880425,-0.7955254591834081,0.5735547284926303,-0.5729007535928354,0.6240897544394265,-0.6228904811901975,0.5819539057590096,-0.5805220498548064,0.31877263657850186,-0.31571882302990084,0.45358778794175447,-0.45125232279586736
iid,0.6,25302627,16,0.82,30,0.9755555555555556,0.9,0.9422222222222222,1.0,1.0,1.0,1.0,0.7807431524407127,-0.780615633610206,0.5614141111036907,-0.5605745310494982,0.6018522158108882,-0.600821555075708,0.5623322175258576,-0.5612411355737928,0.31068249505841206,-0.3067512605192525,0.44181679706133814,-0.43965918710719276
iid,0.6,25302628,16,0.82,30,0.9383333333333334,0.9411111111111111,0.96,0.9933333333333334,0.9977777777777778,1.0,1.0,0.798733516214783,-0.7986467492041108,0.5751531114611038,-0.5744677373247342,0.625399519380294,-0.6238842017847486,0.5851774169390968,-0.5834089869067624,0.3105748464050212,-0.30665922413110214,0.4515763593471557,-0.4488044459192248
iid,0.6,25302629,16,0.82,30,0.9950000000000001,0.97,1.0,1.0,1.0,1.0,1.0,0.7994572635295092,-0.7994011326741859,0.571949049193498,-0.5714719836144193,0.6289335296885493,-0.6280397745019112,0.5864489997599135,-0.5851631253592269,0.3295397894915451,-0.326984851903789,0.46231576968147836,-0.4607264816059349
iid,0.6,25302630,16,0.82,30,0.9766666666666668,0.9188888888888889,0.9866666666666667,1.0,1.0,1.0,1.0,0.7763503428870085,-0.7762376864372269,0.5540261616996375,-0.5534380262214736,0.613619087003415,-0.612870809231131,0.5737537840270597,-0.572625201675264,0.30292476683063974,-0.2998137639979637,0.44055678687241784,-0.4384867613820077
iid,0.6,25302631,16,0.82,30,0.9911111111111112,0.9166666666666667,0.9400000000000001,1.0,1.0,1.0,1.0,0.7888079044167987,-0.7887436292894925,0.5612141893964506,-0.5604321227916065,0.6130017184770892,-0.6121683520309692,0.569951606498443,-0.5689482261171507,0.31240206949652644,-0.3092690686143265,0.4413311512650194,-0.4392714969943577
iid,0.6,25302632,16,0.82,30,0.9344444444444445,0.9077777777777777,0.9344444444444444,0.9833333333333333,0.9900000000000001,1.0,1.0,0.7645045325007507,-0.764419070362861,0.5493819157827075,-0.5488162765719246,0.6094456174263956,-0.6085002890622309,0.5770107367145132,-0.5758504937974828,0.31402934829595586,-0.31085061815707704,0.45148519249600616,-0.45016059262812913


==> results/results_v7/benchmark_summary_v7.csv <==
model,p,N,noise_scale,AUC_Coincidence_mean,AUC_Coincidence_std,AUC_Aligned zero-fill_mean,AUC_Aligned zero-fill_std,AUC_Pairwise complete_mean,AUC_Pairwise complete_std,AUC_Hold-last_mean,AUC_Hold-last_std,AUC_Interpolation_mean,AUC_Interpolation_std,AUC_Kalman_mean,AUC_Kalman_std,AUC_TAMCE_mean,AUC_TAMCE_std,RMSE_Aligned zero-fill_mean,RMSE_Aligned zero-fill_std,Bias_Aligned zero-fill_mean,Bias_Aligned zero-fill_std,RMSE_Pairwise complete_mean,RMSE_Pairwise complete_std,Bias_Pairwise complete_mean,Bias_Pairwise complete_std,RMSE_Hold-last_mean,RMSE_Hold-last_std,Bias_Hold-last_mean,Bias_Hold-last_std,RMSE_Interpolation_mean,RMSE_Interpolation_std,Bias_Interpolation_mean,Bias_Interpolation_std,RMSE_Kalman_mean,RMSE_Kalman_std,Bias_Kalman_mean,Bias_Kalman_std,RMSE_TAMCE_mean,RMSE_TAMCE_std,Bias_TAMCE_mean,Bias_TAMCE_std
correlated,0.4,8,1.2,0.8040972222222222,0.05595171253681584,0.8156944444444445,0.05077334043339508,0.6051388888888889,0.07175044322018345,0.6156944444444444,0.0705769558846231,0.6591666666666667,0.02853105613224245,0.9019444444444444,0.026849571149265502,0.8686111111111111,0.03130185292395108,0.7078933394078055,0.029739052706989226,-0.7064315224509129,0.029799025146415067,0.6707672326567353,0.026915761494933684,-0.669689441648771,0.02695645463765353,0.6336976064023656,0.025347960315571252,-0.6286739586697403,0.026468795389830928,0.654749724668338,0.030748904596245553,-0.6515820259597462,0.031179634322668466,0.41617053341317034,0.02103241114375737,-0.4093624574089114,0.02277727358246958,0.5157199038962585,0.022804422325064203,-0.5113568788074183,0.02330595412077013
correlated,0.5,8,1.2,0.7727083333333333,0.05495503813965759,0.8045833333333334,0.044311059766571674,0.6525000000000001,0.05150212748811904,0.6573611111111111,0.044428320487901164,0.6625,0.05126873555247789,0.8905555555555555,0.03007926037591187,0.83125,0.050403792794216654,0.702892633187609,0.019550977697902896,-0.7014236718750849,0.019651738743095958,0.647283033288358,0.01672644004740949,-0.6462954415714051,0.016583718442312212,0.6043184253176646,0.013685095969168217,-0.5999441392113171,0.013459087439795679,0.6217606142068375,0.02063687416697312,-0.6175830459434034,0.020843055717332803,0.4107015275099968,0.014757897283959147,-0.40499676458956113,0.01563197224232943,0.5264209276894499,0.016049760280108585,-0.5228768152128634,0.015930127663661215
correlated,0.6,8,1.2,0.6970833333333333,0.058362993215498385,0.7131944444444445,0.08301513323291732,0.5915277777777778,0.069814411321866,0.5666666666666667,0.09038424735158317,0.6158333333333333,0.05229731176974733,0.8151388888888889,0.06674053447342887,0.7293055555555555,0.06093897111913035,0.7125803081806346,0.02619484978429336,-0.7111887033751447,0.026227638163109333,0.6346798911673649,0.02800096456245536,-0.6336346703768762,0.02801843060297228,0.5808782976359597,0.04025324714745361,-0.5752220464202056,0.041496694857741365,0.594753082518784,0.038234445874420715,-0.5872664773590678,0.04044427265242967,0.41764882183327634,0.029211004759303744,-0.40737083018115183,0.03004807920153604,0.5498173176449831,0.02668634591620024,-0.5450700278099265,0.02659534762131177
correlated,0.7,8,1.2,0.7184722222222222,0.05182281405363268,0.6820833333333334,0.05455103753961999,0.5180555555555556,0.0708346560723057,0.5886111111111111,0.09987249366658299,0.5931944444444445,0.08644749963997528,0.8086111111111112,0.050576046780432635,0.7340277777777777,0.05419911522996255,0.7364152251749508,0.018026974758385685,-0.7352761368263911,0.018314699529564393,0.6745244946412038,0.01392222172090407,-0.6728631985398827,0.014039448698973368,0.5622370805979031,0.018500832060885562,-0.5565376555296602,0.018907758450406084,0.5666533328966212,0.029360917916425904,-0.5556264968356018,0.03350355914599718,0.42900098445946905,0.014586529207747084,-0.42053115148923803,0.017259309797580377,0.5837365731559445,0.012639383597129268,-0.5807029488210173,0.013274129981596529
iid,0.6,16,0.82,0.9654861111111112,0.02362149631550512,0.9193055555555556,0.03274042800731677,0.9533333333333334,0.028955966082679804,0.9968055555555555,0.005922411325489778,0.9979166666666667,0.003585070945750815,1.0,0.0,1.0,0.0,0.7881176310826363,0.013128634323195585,-0.7880181556297436,0.013131822515983535,0.5659199652403492,0.011050314131393285,-0.5652862729220743,0.011084297289263172,0.6179325504639612,0.009802352071963123,-0.6169141523832476,0.009723230344161287,0.5782524914294628,0.009235414787878964,-0.5770122988851518,0.009120818153090546,0.316864022783402,0.010888978496999584,-0.31369627064526867,0.011288006845164098,0.4516169170470333,0.010625467532561475,-0.44963863263394654,0.010843714433539459
markov,0.6,16,0.82,0.9530555555555555,0.024053511772118244,0.9598611111111112,0.030495250736144466,0.8329166666666666,0.047993009117602306,0.9505555555555556,0.0396189967439641,0.9741666666666666,0.02329740241820167,0.9966666666666667,0.002848310864274,0.9919444444444445,0.007851128048899161,0.7522887337863762,0.02065043149079806,-0.7520840893101981,0.020633352298686583,0.6271055433920161,0.021995214597597033,-0.6264062105885403,0.02206717511864276,0.5737729497003773,0.021941142052859693,-0.5722607653406844,0.021936835767928455,0.5641905408637556,0.022375623842592077,-0.5627782307930713,0.022617277474519262,0.3748194002183039,0.020161289384343334,-0.3718134205338851,0.02028181632804118,0.5245858070677958,0.024351143720911513,-0.5227320007039371,0.02454471608058958
signal,0.4,16,0.82,0.8834722222222222,0.03332109563717979,0.6556944444444445,0.08037925425749594,0.9966666666666667,0.004714045207910293,0.9981944444444445,0.0022954214069808685,1.0,0.0,0.9995833333333334,0.0005750546327852653,0.9997222222222222,0.0005143444998736063,0.8001132128375323,0.020558521066974318,-0.8000489522006423,0.02056481351414942,0.6453421912417354,0.019062631101282496,-0.6449519604665994,0.01909991031563377,0.6816763673948968,0.018392656625440897,-0.6810438970327655,0.018389163614231752,0.6549057133719758,0.01793352431730447,-0.6541570298521846,0.017887050779049653,0.393890508262952,0.019835432209862218,-0.3907564041571858,0.020092036175511644,0.48644544041536253,0.01845962688541854,-0.4843909056710167,0.018623516969139733
signal,0.6,16,0.82,0.7593055555555556,0.05978263832248603,0.5222222222222223,0.08257966064796879,0.6622222222222223,0.10361712183084384,0.9856944444444444,0.006625201737303148,0.9902777777777778,0.005435204339131385,0.9858333333333333,0.011481908167528095,0.9868055555555556,0.008109425787077665,0.7945604593406299,0.01550479140863337,-0.7945085529753089,0.015514588198138463,0.6037317143939562,0.013456192185383136,-0.6034780892339486,0.013423963659322875,0.6719948104706739,0.015428703592248653,-0.6715324283472679,0.015468365465224825,0.6421017566681281,0.014467402811818334,-0.6414632046574272,0.014463308533651409,0.46985900010270576,0.017497390299436,-0.4679352237523355,0.01755436575748311,0.5755827150862433,0.015004841024801393,-0.5746302799429811,0.014940267665160661


==> results/results_v7/epsilon_by_seed_v7.csv <==
eps_x,seed,AUC,RMSE_latent
0.02,25283025,1.0,0.3791616552090433
0.02,25283026,0.9955555555555555,0.3669614900188544
0.02,25283027,1.0,0.3731881499437162
0.02,25283028,1.0,0.4057442734407214
0.02,25283029,1.0,0.3983014013314361
0.02,25283030,0.9955555555555555,0.4231321805286894
0.05,25283025,1.0,0.38194091417991155
0.05,25283026,0.9955555555555555,0.37064897155868487
0.05,25283027,1.0,0.376653634999394
0.05,25283028,1.0,0.40849363073507033
0.05,25283029,1.0,0.4018638024759108
0.05,25283030,0.9955555555555555,0.42606302274147617
0.08,25283025,1.0,0.3853050376618032
0.08,25283026,0.9944444444444445,0.37416693604415713
0.08,25283027,1.0,0.37999505390649724
0.08,25283028,1.0,0.4116191979090739
0.08,25283029,1.0,0.40539778131188026
0.08,25283030,0.9955555555555555,0.4291296141310834
0.12,25283025,1.0,0.38980272408176636
0.12,25283026,0.9933333333333333,0.3787590499458385
0.12,25283027,1.0,0.3843782569672148
0.12,25283028,1.0,0.41589550316449636
0.12,25283029,1.0,0.4100428272992839
0.12,25283030,0.9955555555555555,0.4332457744404837
0.15,25283025,1.0,0.3931864245641661
0.15,25283026,0.9933333333333333,0.38217217472160636
0.15,25283027,1.0,0.3875546208845665
0.15,25283028,1.0,0.4190422187559868
0.15,25283029,1.0,0.4134256069134847
0.15,25283030,0.9955555555555555,0.43634752191777004


==> results/results_v7/epsilon_v7.csv <==
eps_x,AUC,RMSE_latent
0.02,0.9985185185185186,0.39108152507874344
0.05,0.9985185185185186,0.39427732944840793
0.08,0.9983333333333334,0.39760227016074917
0.12,0.9981481481481481,0.4020206893165139
0.15,0.9981481481481481,0.4052880946262634


==> results/results_v7/g_ablation_by_seed_v7.csv <==
seed,AUC_rms_sqrt,AUC_meanabs_sqrt,AUC_spectral_sqrt,AUC_rms_full
25312025,0.7536,0.7664,0.7332000000000001,0.7312000000000001
25312026,0.7872,0.7819999999999999,0.7811999999999999,0.8036
25312027,0.788,0.7599999999999999,0.8088,0.7424000000000001
25312028,0.7408,0.7252000000000001,0.7719999999999999,0.7332
25312029,0.7667999999999999,0.7756,0.7552000000000001,0.7532000000000001
25312030,0.7767999999999999,0.7644000000000001,0.8028000000000001,0.7524
25312031,0.736,0.7328,0.7228,0.6884
25312032,0.7172000000000001,0.7028000000000001,0.7316,0.7196


==> results/results_v7/g_ablation_summary_v7.csv <==
,mean,std
seed,25312028.5,2.449489742783178
AUC_rms_sqrt,0.7583,0.02576442730366257
AUC_meanabs_sqrt,0.75115,0.0277329613070285
AUC_spectral_sqrt,0.7634500000000001,0.03304365078411972
AUC_rms_full,0.7404999999999999,0.03290488457009731


==> results/results_v7/hard_paired_v7.csv <==
metric,comparison,mean_diff,CI95_low,CI95_high,paired_t_p,cohen_dz
AUC,TAMCE - Aligned zero-fill,0.01611111111111116,-0.034305555555555506,0.0668055555555556,0.5806025308163679,0.2047803172795442
AUC,TAMCE - Pairwise complete,0.1377777777777778,0.1074965277777778,0.17194791666666667,0.00011945390392465035,2.710700522718573
AUC,TAMCE - Kalman,-0.08583333333333333,-0.11055555555555556,-0.06347222222222221,0.000269817837560298,-2.3795393937051132
RMSE,TAMCE - Aligned zero-fill,-0.16276299053565157,-0.1671760095108525,-0.1584213353686367,3.984630184093088e-11,-23.976632010722515
RMSE,TAMCE - Pairwise complete,-0.08486257352238182,-0.09068297462971811,-0.07857590310067294,3.836972412027546e-08,-8.94860172694104
RMSE,TAMCE - Kalman,0.1321684958117067,0.12775377306373,0.13723003440575413,2.6091919264756456e-10,18.32276586583274


==> results/results_v7/kalman_grid_v7.csv <==
q,r,auc,rmse
0.05,0.15,0.9994666666666667,0.4637144622778491
0.05,0.2,1.0,0.44144542634088063
0.05,0.3,1.0,0.4117601035701595
0.05,0.45,1.0,0.3844337454048958
0.05,0.7,1.0,0.3574138450702207
0.05,1.0,1.0,0.33719653629839835
0.08,0.15,0.9989333333333333,0.5014638482363463
0.08,0.2,0.9989333333333333,0.47820377045255497
0.08,0.3,1.0,0.4463630284335156
0.08,0.45,1.0,0.4163357980397091
0.08,0.7,1.0,0.3862501343523077
0.08,1.0,1.0,0.36412655936335886
0.12,0.15,0.9989333333333333,0.5344947910597658
0.12,0.2,0.9989333333333333,0.5110537265972724
0.12,0.3,0.9989333333333333,0.47820377044902534
0.12,0.45,1.0,0.4463630284091395
0.12,0.7,1.0,0.41375006261999175
0.12,1.0,1.0,0.38942572566400707
0.18,0.15,0.9984000000000001,0.5668277626674904
0.18,0.2,0.9989333333333333,0.5440285714700336
0.18,0.3,0.9989333333333333,0.5110537265969911
0.18,0.45,0.9989333333333333,0.47820377044602447
0.18,0.7,1.0,0.44358598405325284
0.18,1.0,1.0,0.41722332778883153
0.27,0.15,0.9984000000000001,0.5973326870439936
0.27,0.2,0.9984000000000001,0.5759205234935451
0.27,0.3,0.9989333333333333,0.5440285714700218
0.27,0.45,0.9989333333333333,0.5110537265967644
0.27,0.7,0.9994666666666667,0.47529424863485925
0.27,1.0,1.0,0.4473150769454326
0.4,0.15,0.9984000000000001,0.6243274536813376
0.4,0.2,0.9984000000000001,0.6048503561837576
0.4,0.3,0.9984000000000001,0.5749704144292723
0.4,0.45,0.9989333333333333,0.5430262835342534
0.4,0.7,0.9989333333333333,0.5070776074731843
0.4,1.0,0.9989333333333333,0.47820377044168766


==> results/results_v7/reliability_summary_v7.csv <==
score,AUC_high_error,AURC
Q,,0.37977262252211197
kalman_conf,,0.3885239379033369
live_mean,,0.38185529634813603
live_min,,0.38860637681506816
pair_support,,0.3795413665190381


==> results/results_v7/reliability_trials_v7.csv <==
seed,model,p,truth,G,abs_error,sq_error,Q,kalman_conf,live_mean,live_min,pair_support
25302025,markov,0.2,0.9393340369003977,0.5080755721210258,0.4312584647793719,0.18598386344386075,0.5573699263277175,0.8237033863355088,0.8108333333333333,0.4666666666666667,0.6563333333333333
25302025,markov,0.2,0.9370743971881988,0.5582987126490795,0.37877568453911936,0.14347101919807848,0.7055205387509742,0.8230260322080383,0.8029166666666666,0.62,0.6448333333333333
25302025,markov,0.2,0.9439715304986189,0.5584895860588022,0.38548194443981676,0.14859632948910198,0.5810920062634615,0.8220938449224947,0.7779166666666667,0.5266666666666666,0.6073888888888888
25302025,markov,0.2,0.9484156743123797,0.6822483821109021,0.2661672922014776,0.07084502743786676,0.6667357603849263,0.8220823281970319,0.7866666666666666,0.64,0.6183333333333333
25302025,markov,0.2,0.9308331871922353,0.5538240772848801,0.37700910990735514,0.14213586895313618,0.7426046678563101,0.8295258803933595,0.8283333333333334,0.6466666666666666,0.6838333333333334
25302025,markov,0.2,0.9385892328365569,0.5383969640469717,0.40019226878958525,0.16015385199895565,0.5896913893624353,0.8234883523164119,0.8,0.5,0.6352222222222222
25302025,markov,0.2,0.9423382633050645,0.5000028907252829,0.4423353725797816,0.19566058183529422,0.6600819420148768,0.8232705671674471,0.8020833333333334,0.5066666666666667,0.6495
25302025,markov,0.2,0.9452333814325566,0.6154205986711622,0.3298127827613945,0.10877647167281479,0.7157308149294033,0.822056691812048,0.7825,0.5333333333333333,0.6121666666666666
25302025,markov,0.2,0.9403976343982645,0.5518650893357393,0.3885325450625252,0.15095753857276317,0.6701064559304886,0.8246207270799134,0.8195833333333333,0.6333333333333333,0.6695555555555556
25302025,markov,0.2,0.9292157471314887,0.5764981534713816,0.35271759366010713,0.12440970087737645,0.6944747458325755,0.815494439045215,0.7704166666666666,0.4266666666666667,0.5892222222222222
25302025,markov,0.2,0.9383797408852254,0.5376716012246051,0.40070813966062024,0.16056701319027514,0.6433811951613634,0.8206910619704032,0.7866666666666666,0.5266666666666666,0.6205
25302025,markov,0.2,0.9339729008843559,0.5501896722399338,0.38378322864442216,0.14728956658873682,0.6555956169947279,0.8212264872487548,0.7945833333333333,0.5733333333333334,0.6312777777777777
25302025,markov,0.3,0.9417387059732779,0.4516271091707303,0.4901115968025476,0.240209377320343,0.49789371670930227,0.8084828907830688,0.71375,0.31333333333333335,0.5032777777777777
25302025,markov,0.3,0.9337636965113769,0.49994073935155275,0.43382295715982416,0.18820235815889463,0.43219039061417924,0.7993860599589825,0.6504166666666666,0.43333333333333335,0.41650000000000004
25302025,markov,0.3,0.9455736611426864,0.5089154168008642,0.4366582443418222,0.1906704223516825,0.5215420318353552,0.8076609487780714,0.6879166666666666,0.42,0.4744444444444445
25302025,markov,0.3,0.9407723424940573,0.4406208267994041,0.5001515156946532,0.25015153865165896,0.3945480575319147,0.8029731225744481,0.6858333333333333,0.49333333333333335,0.46538888888888885
25302025,markov,0.3,0.9388996406513576,0.5730417913976327,0.3658578492537249,0.13385196586056128,0.6085470942168136,0.8152463483254864,0.7308333333333333,0.5866666666666667,0.5340555555555556
25302025,markov,0.3,0.9393853159262473,0.43474480575973756,0.5046405101665097,0.2546620445011152,0.3530849302341686,0.7998234186331831,0.6495833333333333,0.44,0.4225
25302025,markov,0.3,0.9406512164352562,0.444744858203247,0.4959063582320092,0.2459231161349338,0.5146943776689614,0.8117736270830166,0.7158333333333333,0.48,0.5145555555555555
25302025,markov,0.3,0.941468903462698,0.5255020880868352,0.4159668153758628,0.17302839149393712,0.448214478351861,0.8057295167836471,0.6904166666666667,0.5,0.4759444444444444
25302025,markov,0.3,0.9350566216917567,0.5930233870297409,0.34203323466201585,0.11698673361336161,0.5789521487963428,0.8109769808987884,0.7183333333333334,0.41333333333333333,0.5152777777777777
25302025,markov,0.3,0.940314047209381,0.5360809573456038,0.40423308986377726,0.16340439094081663,0.5453671991689822,0.8051884502483336,0.6929166666666666,0.48,0.48138888888888887
25302025,markov,0.3,0.9413968185025331,0.47231137508951393,0.46908544341301917,0.2200411532219888,0.4796835068216981,0.808671089370427,0.7125,0.29333333333333333,0.5103333333333333
25302025,markov,0.3,0.9351440078794104,0.49272741753474836,0.4424165903446621,0.19573243941219653,0.5095172364838405,0.8083203356760992,0.7095833333333333,0.49333333333333335,0.5034444444444444
25302025,markov,0.4,0.9384186964646591,0.45584668244862137,0.4825720140160378,0.23287574871149497,0.35159461370163725,0.7985204152109293,0.6195833333333334,0.36666666666666664,0.38166666666666665
25302025,markov,0.4,0.9403607175723193,0.45963564190594025,0.48072507566637906,0.23109659837444588,0.3301121727339902,0.794215119622476,0.6083333333333333,0.32,0.3641111111111111
25302025,markov,0.4,0.9450635134545495,0.44723625154022517,0.49782726191432436,0.2478319827051133,0.39620863196525963,0.7972256805586375,0.6216666666666667,0.4266666666666667,0.3835555555555556
25302025,markov,0.4,0.9370316695047747,0.5497284747212158,0.3873031947835589,0.15000376468955137,0.37487321853286665,0.7917397072127282,0.60625,0.4066666666666667,0.3758333333333333
25302025,markov,0.4,0.9352804844920695,0.5206167339209015,0.414663750571168,0.17194602603774783,0.3694826772735835,0.7973960679867754,0.6208333333333333,0.3333333333333333,0.38516666666666666
25302025,markov,0.4,0.9371211315179432,0.4807706168110761,0.4563505147068671,0.20825579227322252,0.47246278284046056,0.8033683588354268,0.65375,0.30666666666666664,0.42861111111111116
25302025,markov,0.4,0.9339042322311943,0.41937023422170927,0.5145339980094851,0.26474523510762477,0.5388131812274194,0.801419515775246,0.65,0.4266666666666667,0.43022222222222223
25302025,markov,0.4,0.9412928142816599,0.47599854624462173,0.46529426803703816,0.21649875586812312,0.3086759519693925,0.7881989097764215,0.57125,0.38,0.3263333333333333
25302025,markov,0.4,0.9411136185691759,0.4411916594143524,0.49992195915482346,0.24992196524519697,0.32137629816565866,0.7911583916583379,0.5895833333333333,0.43333333333333335,0.3421666666666667
25302025,markov,0.4,0.931113865192926,0.4460982971253097,0.48501556806761636,0.2352401012679526,0.33099752371466035,0.7892705057181906,0.5816666666666667,0.3933333333333333,0.3357222222222222
25302025,markov,0.4,0.931460528353808,0.45934611495979477,0.4721144133940132,0.22289201933437322,0.3475679879383672,0.796444573084072,0.6229166666666667,0.26,0.3838888888888889
25302025,markov,0.4,0.9448636374535017,0.4941225318302808,0.45074110562322084,0.20316754429844353,0.3696934725300757,0.7979305979693667,0.6204166666666666,0.37333333333333335,0.3828888888888889
25302025,markov,0.5,0.9241075954778172,0.44950185542416105,0.47460574005365613,0.2252506084918786,0.21550127108276756,0.7753581649514393,0.4891666666666667,0.3466666666666667,0.23972222222222223
25302025,markov,0.5,0.9412574170754648,0.4277534523350732,0.5135039647403916,0.26368632180410134,0.1740391297614193,0.7686615270366808,0.45416666666666666,0.26,0.2061111111111111
25302025,markov,0.5,0.9470014661647306,0.49123051576846116,0.4557709503962694,0.20772715922511867,0.2355775767426833,0.7798280952636298,0.5183333333333333,0.26,0.26433333333333336
25302025,markov,0.5,0.9360371028745387,0.4540502988555112,0.4819868040190275,0.23231127924847642,0.22737861102456994,0.7775746354169581,0.5016666666666667,0.28,0.2551666666666667
25302025,markov,0.5,0.9334733123525311,0.39689136773829986,0.5365819446142313,0.28792018328598995,0.217969308375859,0.7821009362014395,0.5133333333333333,0.32,0.26072222222222224
25302025,markov,0.5,0.9302775688687649,0.42383247161455595,0.5064450972542089,0.25648663653282516,0.24477383818284212,0.7750264772634311,0.4970833333333333,0.31333333333333335,0.23950000000000002
25302025,markov,0.5,0.939916626819094,0.45616861421986304,0.483748012599231,0.23401213969370577,0.2798144112484465,0.7846422717163211,0.5233333333333333,0.26,0.2689444444444445
25302025,markov,0.5,0.9430218916881866,0.42317901270606906,0.5198428789821176,0.27023661882841654,0.19671401296015462,0.7601272766558158,0.435,0.20666666666666667,0.18777777777777777
25302025,markov,0.5,0.9457189086136752,0.48490219313029387,0.4608167154833814,0.21235204526889168,0.24139958252032165,0.7805441285399233,0.5225,0.2866666666666667,0.2693888888888889
25302025,markov,0.5,0.9333487007163397,0.3774169230119758,0.5559317777043639,0.3090601414615342,0.16076121582941083,0.7723296012307445,0.48125,0.32666666666666666,0.23394444444444445
25302025,markov,0.5,0.9315040838934258,0.4920921593677937,0.43941192452563205,0.19308283941531976,0.38547921353785397,0.7843043193330584,0.5295833333333333,0.35333333333333333,0.29544444444444445
25302025,markov,0.5,0.9408661959634347,0.4798700591386467,0.46099613682478796,0.21251743816737861,0.28638651718355196,0.7758233124174889,0.5108333333333334,0.34,0.25916666666666666
25302025,markov,0.6,0.9402943946685294,0.3949093761491892,0.5453850185193402,0.29744481842534104,0.14360381610847375,0.7623381188584594,0.4091666666666667,0.18,0.16577777777777775
25302025,markov,0.6,0.935746895401208,0.3882667203921719,0.5474801750090361,0.2997345420279248,0.15114763365112843,0.763420905366519,0.4091666666666667,0.29333333333333333,0.16477777777777777
25302025,markov,0.6,0.9274741955044146,0.3528869170887265,0.574587278415688,0.3301505405171474,0.1734212243583972,0.7604203050394149,0.4025,0.24,0.16294444444444445
25302025,markov,0.6,0.9451950481566086,0.41699370009791187,0.5282013480586967,0.2789966640910244,0.22452875857170576,0.7664398594773328,0.42833333333333334,0.29333333333333333,0.18800000000000003
25302025,markov,0.6,0.9364184144008496,0.4187644134883699,0.5176540009124797,0.26796566466069754,0.19190416821289283,0.7727658926508885,0.44875,0.32666666666666666,0.20422222222222222
25302025,markov,0.6,0.9419507972365723,0.4038049760349912,0.538145821201581,0.28960092487672406,0.1077582243500598,0.7494026852752794,0.35375,0.2,0.12327777777777778
25302025,markov,0.6,0.9383603410952088,0.33043796246436585,0.607922378630843,0.369569618440182,0.12580714145393065,0.7587562917436931,0.40291666666666665,0.22666666666666666,0.16455555555555554
25302025,markov,0.6,0.9462324508202544,0.41273777057820993,0.5334946802420445,0.2846165738465613,0.147759161783738,0.7617705795731031,0.38875,0.22666666666666666,0.1492777777777778
25302025,markov,0.6,0.9383657778967275,0.41457628153395965,0.5237894963627678,0.27435543649996197,0.1384806975943792,0.7484840491455705,0.35291666666666666,0.18,0.12005555555555557
25302025,markov,0.6,0.941794789197506,0.35090821162148017,0.5908865775760259,0.34914694755950887,0.13479548783605252,0.7503525445230615,0.35541666666666666,0.18,0.12255555555555556
25302025,markov,0.6,0.9447581139105187,0.3431330888368786,0.6016250250736401,0.3619526707948581,0.1397078005518185,0.753158000792688,0.36916666666666664,0.21333333333333335,0.13305555555555557
25302025,markov,0.6,0.9379855599638615,0.31664765287367014,0.6213379070901913,0.3860607947872192,0.16108863919249963,0.7608742337681064,0.40041666666666664,0.22666666666666666,0.15527777777777776
25302025,markov,0.7,0.9431391589215792,0.3774107766806311,0.565728382240948,0.3200486024729602,0.1386260052807066,0.749691762005117,0.33,0.15333333333333332,0.11222222222222222
25302025,markov,0.7,0.9343507817891968,0.40460452002914016,0.5297462617600567,0.2806311018487545,0.11083940078794775,0.7464631095792386,0.3154166666666667,0.17333333333333334,0.10177777777777779
25302025,markov,0.7,0.9426222876268763,0.35507191006798516,0.5875503775588911,0.34521544616959543,0.0896471322052605,0.7399841433461143,0.2966666666666667,0.20666666666666667,0.08744444444444446
25302025,markov,0.7,0.9401044394219685,0.43444272479514884,0.5056617146268196,0.25569376963933516,0.09439951594895608,0.7425548680829696,0.2975,0.22666666666666666,0.08877777777777779
25302025,markov,0.7,0.9433671643586095,0.3891051393951539,0.5542620249634556,0.30720639231659025,0.09007908120977513,0.7471413463176714,0.31333333333333335,0.14666666666666667,0.09944444444444445
25302025,markov,0.7,0.9514906053015818,0.35201407170696963,0.5994765335946122,0.35937211433061217,0.08031680947633765,0.7484129314538234,0.31708333333333333,0.23333333333333334,0.10022222222222223
25302025,markov,0.7,0.9350011541020793,0.4226477124636575,0.5123534416384218,0.26250604915873565,0.10525804556826941,0.7461206900048774,0.31583333333333335,0.1,0.09855555555555556
25302025,markov,0.7,0.9367785706287913,0.3398658183239651,0.5969127523048262,0.3563048338641228,0.08275668515830371,0.7471308380144612,0.32375,0.24,0.10722222222222223
25302025,markov,0.7,0.9391826332203884,0.3474027738045153,0.5917798594158732,0.3502034020102706,0.0616840307340649,0.7426338669581023,0.29833333333333334,0.16,0.09094444444444444
25302025,markov,0.7,0.9346896672982284,0.43988188963227026,0.4948077776659582,0.2448347368387243,0.1337484457989156,0.7495409859129125,0.33125,0.16,0.11033333333333334
25302025,markov,0.7,0.9457436362902195,0.4430574437168166,0.502686192573403,0.25269340820394437,0.0889300979658308,0.7412838410973978,0.29583333333333334,0.12666666666666668,0.08294444444444445
25302025,markov,0.7,0.9378926224001346,0.39292653997991966,0.5449660824202149,0.2969880309884365,0.08741019141349572,0.7352197450677606,0.27,0.09333333333333334,0.07044444444444445
25302025,correlated,0.2,0.9367600031583422,0.7220507033162725,0.21470929984206966,0.04610008343867177,0.36873710445487673,0.794270569182325,0.6729166666666667,0.5466666666666666,0.6349444444444445
25302025,correlated,0.2,0.944059080530879,0.6339476714084685,0.3101114091224104,0.09616908606788702,0.7597073176828062,0.840011544504339,0.9033333333333333,0.78,0.8198888888888888
25302025,correlated,0.2,0.9389172989640002,0.5476897469410432,0.391227552022957,0.15305899746187554,0.7823090426738282,0.8310009066717108,0.8558333333333333,0.6466666666666666,0.7313888888888889
25302025,correlated,0.2,0.9302542683851859,0.6226342661107243,0.3076200022744616,0.09463006579933977,0.722636047084519,0.8284479402398727,0.81875,0.6133333333333333,0.7252222222222222
25302025,correlated,0.2,0.9397032246925209,0.5876947808326591,0.35200844385986174,0.12390994454864143,0.7193236685755923,0.8204589740087442,0.765,0.58,0.6705
25302025,correlated,0.2,0.935417237331903,0.5579872626397168,0.3774299746921862,0.1424533857961443,0.5843870668618583,0.8189481607851726,0.7558333333333334,0.52,0.657611111111111
25302025,correlated,0.2,0.9428007586885591,0.5866882615181541,0.35611249717040494,0.12681611064094167,0.8617116489155505,0.8371153870877592,0.895,0.6466666666666666,0.8166666666666667
25302025,correlated,0.2,0.9363077895881579,0.5935633158334356,0.3427444737547223,0.1174737742894015,0.5250785156816741,0.8103264685969233,0.72625,0.5666666666666667,0.6301111111111111
25302025,correlated,0.2,0.9378385010032797,0.5246323448710918,0.4132061561321879,0.17073932746553805,0.7593033287423836,0.8176830310744586,0.7495833333333334,0.5933333333333334,0.6623333333333332
25302025,correlated,0.2,0.9381572791604581,0.631964876696854,0.30619240246360413,0.09375378732643373,0.7977506149961454,0.8397779025019372,0.91375,0.5866666666666667,0.8320555555555555
25302025,correlated,0.2,0.9432576646291142,0.6226066302853597,0.3206510343437545,0.10281708582571965,0.9559761974182118,0.8242114928114628,0.8004166666666667,0.7133333333333334,0.7628333333333334
25302025,correlated,0.2,0.9430715708876364,0.5924045138759542,0.3506670570116822,0.12296738487323439,0.46518248133191453,0.767772140219612,0.4675,0.36666666666666664,0.3902777777777777
25302025,correlated,0.3,0.9365591165318502,0.6465124575269913,0.29004665900485893,0.08412706439988091,0.6264246692739642,0.830738869629335,0.825,0.7,0.7167222222222221
25302025,correlated,0.3,0.9360060911345635,0.5709849938028783,0.3650210973316852,0.1332404014972276,0.4578063147023542,0.818879851180152,0.7375,0.5266666666666666,0.6360555555555555
25302025,correlated,0.3,0.9393878577306165,0.6378343663793136,0.30155349135130294,0.09093450814616033,0.6893542912122609,0.8167052235756428,0.7333333333333333,0.5733333333333334,0.6482777777777777
25302025,correlated,0.3,0.9341378046166029,0.47460836242862436,0.45952944218797853,0.2111673082375947,0.6113065245095706,0.8110567489430537,0.71375,0.5533333333333333,0.5738333333333332
25302025,correlated,0.3,0.9414106018197326,0.5641985274282747,0.3772120743914579,0.14228894906670675,0.5251545262243233,0.7916261799985532,0.5670833333333334,0.41333333333333333,0.5031111111111112
25302025,correlated,0.3,0.9337944794804643,0.5175433935711045,0.4162510859093599,0.1732649665207213,0.5329745450754231,0.815680216032161,0.745,0.6666666666666666,0.6227222222222222
25302025,correlated,0.3,0.9301703268216048,0.47816424872834634,0.4520060780932585,0.2043094946332489,0.45124226825668534,0.7934060476152649,0.6145833333333334,0.35333333333333333,0.4850555555555555
25302025,correlated,0.3,0.9438428653754063,0.4125950057547007,0.5312478596207055,0.28222428835158087,0.7565445330382776,0.7989404970922586,0.7045833333333333,0.4266666666666667,0.5907222222222223
25302025,correlated,0.3,0.9336082738464072,0.5651965902023117,0.3684116836440955,0.1357271686454771,0.6062515191092455,0.7907738279570111,0.6245833333333334,0.3,0.5168333333333334
25302025,correlated,0.3,0.9343651356348974,0.5998996715472563,0.3344654640876411,0.11186714666736114,0.6699534226365891,0.8110448707562392,0.7033333333333334,0.56,0.5884444444444445
25302025,correlated,0.3,0.9446771873686521,0.572277665604056,0.3723995217645961,0.1386814038104999,0.5800669228885309,0.7981552443588242,0.6520833333333333,0.4866666666666667,0.5749444444444445
25302025,correlated,0.3,0.9321062262602322,0.528090069643086,0.4040161566171462,0.1632290548076904,0.556647530852067,0.8059341488030984,0.6804166666666667,0.4533333333333333,0.5639444444444446
25302025,correlated,0.4,0.9362706891754273,0.47617552059323265,0.4600951685821947,0.21168756415267814,0.4004633739323059,0.8026532338404422,0.6508333333333334,0.47333333333333333,0.4935555555555556
25302025,correlated,0.4,0.9352469273368746,0.4754572540409604,0.45978967329591425,0.21140654366956355,0.592611876595853,0.8117748616876628,0.7008333333333333,0.4533333333333333,0.5457777777777778
25302025,correlated,0.4,0.9391399585172432,0.5213512061985875,0.41778875231865564,0.174547441563979,0.48348757054673874,0.8112101768049665,0.7341666666666666,0.38,0.5599444444444444
25302025,correlated,0.4,0.9438072760023993,0.6026670421053654,0.34114023389703396,0.11637665918332304,0.6241254817147532,0.811749039089766,0.71625,0.52,0.5648333333333333
25302025,correlated,0.4,0.9356994995444734,0.5714828237521754,0.364216675792298,0.13265378692519192,0.6360574245197218,0.8045042809613683,0.6554166666666666,0.44666666666666666,0.5371111111111112
25302025,correlated,0.4,0.9356607910401306,0.543534629762012,0.3921261612781186,0.15376292635871308,0.398368578307616,0.764049262509571,0.45875,0.34,0.35027777777777774
25302025,correlated,0.4,0.9291727441715728,0.4514741425516189,0.4776986016199539,0.22819595398965944,0.25916769121489425,0.7825161261884549,0.56625,0.29333333333333333,0.4155
25302025,correlated,0.4,0.937929794321184,0.5291695962437639,0.40876019807742003,0.16708489953229166,0.3536984421293353,0.7699555561266535,0.48791666666666667,0.31333333333333335,0.35661111111111116
25302025,correlated,0.4,0.9414942038714358,0.48414926881852377,0.457344935052912,0.2091643896185523,0.34763674621442436,0.7913085039058939,0.5891666666666666,0.44,0.4512777777777778
25302025,correlated,0.4,0.9499500825485274,0.49725140650175637,0.45269867604677105,0.20493609129449936,0.4526928228792396,0.7960267081720448,0.62,0.44666666666666666,0.4619444444444445
25302025,correlated,0.4,0.9338286790458153,0.5952997460332994,0.33852893301251596,0.11460183848659253,0.4180061375344233,0.7764398376242581,0.5241666666666667,0.26,0.38888888888888895
25302025,correlated,0.4,0.9365856196867769,0.5140600964858169,0.42252552320096004,0.17852781775624502,0.4753275744350326,0.8006101920177715,0.6770833333333334,0.46,0.4935
25302025,correlated,0.5,0.9444312316938565,0.4684777951470979,0.47595343654675853,0.2265316737606693,0.4036034824132893,0.8052720643513893,0.6629166666666667,0.4666666666666667,0.48394444444444445
25302025,correlated,0.5,0.9347190627529929,0.4561608106535486,0.4785582520994443,0.2290180006524753,0.4769549939423326,0.7998030535513072,0.6208333333333333,0.44666666666666666,0.45877777777777773
25302025,correlated,0.5,0.9425169971041163,0.5276356105037967,0.4148813866003196,0.17212656494740383,0.26212579865167307,0.786042782393609,0.5820833333333333,0.4,0.4022222222222222
25302025,correlated,0.5,0.9386627173769776,0.39798065559392237,0.5406820617830552,0.29233709193397556,0.2038566242426865,0.7810808489584024,0.54625,0.30666666666666664,0.3737222222222222
25302025,correlated,0.5,0.9385729821672705,0.4013805818280199,0.5371924003392505,0.2885756749822456,0.23614526157378873,0.7750745900985895,0.515,0.18666666666666668,0.31688888888888894
25302025,correlated,0.5,0.9432486983616212,0.5066311315818104,0.4366175667798108,0.19063489962072253,0.15968159123174513,0.7475508233268486,0.40458333333333335,0.18666666666666668,0.2932222222222222
25302025,correlated,0.5,0.9468207192296788,0.5709648468539581,0.3758558723757207,0.14126763679931406,0.292284923064323,0.7732694843825099,0.52875,0.28,0.34627777777777774
25302025,correlated,0.5,0.9474222019884634,0.4296194826039821,0.5178027193844813,0.2681196562019639,0.13820650318033714,0.75759438023835,0.4404166666666667,0.09333333333333334,0.2998333333333333
25302025,correlated,0.5,0.9356501933840388,0.4493890679175049,0.4862611254665339,0.2364498821399802,0.3742655498619575,0.7696578187087945,0.49333333333333335,0.38,0.3675555555555556
25302025,correlated,0.5,0.9399076608196248,0.4296253533169352,0.5102823075026897,0.2603880333502695,0.20276399087611965,0.7720370307524563,0.47291666666666665,0.32666666666666666,0.3303333333333333
25302025,correlated,0.5,0.9450824161669759,0.5265378911183413,0.4185445250486346,0.1751795194481871,0.23810136369094406,0.745201945121982,0.39208333333333334,0.22666666666666666,0.2851666666666667
25302025,correlated,0.5,0.9371396801254562,0.48288521744857305,0.4542544626768832,0.20634711686186386,0.44741720629627435,0.7629186074056176,0.47541666666666665,0.29333333333333333,0.3575
25302025,correlated,0.6,0.9421971798023885,0.48151404597159886,0.4606831338307896,0.21222894979615722,0.2569922721585725,0.7595335236098915,0.4245833333333333,0.2866666666666667,0.2598888888888889
25302025,correlated,0.6,0.9403300701776797,0.413631687134411,0.5266983830432687,0.2774111867003938,0.1956030847300015,0.763426188961904,0.4220833333333333,0.24,0.22894444444444445
25302025,correlated,0.6,0.9461231929734787,0.44219902699673286,0.5039241659767458,0.25393956505535886,0.37103292786591235,0.7863669137316777,0.55625,0.3333333333333333,0.3412222222222222
25302025,correlated,0.6,0.9327328281335622,0.6191410879305717,0.3135917402029905,0.09833977952353991,0.05972039562918119,0.6967612284013924,0.15916666666666668,0.04666666666666667,0.10033333333333334
25302025,correlated,0.6,0.936492293386584,0.419663933409777,0.5168283599768071,0.2671115536763161,0.2275317239416978,0.7522180825333604,0.4166666666666667,0.29333333333333333,0.23533333333333334
25302025,correlated,0.6,0.9433910126712823,0.48833472971320957,0.45505628295807277,0.2070762206596176,0.1815270257302263,0.770223525625338,0.47041666666666665,0.2733333333333333,0.26816666666666666
25302025,correlated,0.6,0.9418006601950841,0.4470738480108947,0.4947268121841894,0.24475461869393023,0.2815529004134538,0.7556182123608175,0.3958333333333333,0.25333333333333335,0.2365
25302025,correlated,0.6,0.9450883237862978,0.5226887335428017,0.42239959024349616,0.17842141383787347,0.2244843289682924,0.7666868450204922,0.43583333333333335,0.2866666666666667,0.2875
25302025,correlated,0.6,0.934882251151132,0.4572904648055105,0.4775917863456215,0.22809391438480178,0.2544846769003296,0.7664725654255538,0.43166666666666664,0.21333333333333335,0.23033333333333333
25302025,correlated,0.6,0.9412582708878081,0.45268897623504717,0.48856929465276094,0.23869995567749636,0.2956944113028372,0.7856260567144302,0.51875,0.42,0.3582777777777778
25302025,correlated,0.6,0.939094311062382,0.4132762915060344,0.5258180195563475,0.2764845896901595,0.13986890266260202,0.7308760658495933,0.33791666666666664,0.16,0.20350000000000001
25302025,correlated,0.6,0.9380749951387013,0.48350475787263353,0.45457023726606777,0.20663410060812915,0.27989007527499243,0.7551688745263623,0.4225,0.16,0.23800000000000002
25302025,correlated,0.7,0.9402353176324603,0.42221884806776955,0.5180164695646907,0.26834106274026615,0.09747157919681318,0.7227946045182043,0.2529166666666667,0.08666666666666667,0.1211111111111111
25302025,correlated,0.7,0.9407703974952121,0.3663370817663755,0.5744333157288366,0.32997363421922526,0.15397945414487194,0.734363715128623,0.31166666666666665,0.17333333333333334,0.14372222222222225
25302025,correlated,0.7,0.9392363994866322,0.3425680173149543,0.5966683821716778,0.3560131582833674,0.17002578141206282,0.7475691943720406,0.35291666666666666,0.18666666666666668,0.16066666666666668
25302025,correlated,0.7,0.9361018622330252,0.4372565114217163,0.4988453508113089,0.2488466840260578,0.03705629123175361,0.695759415350358,0.1775,0.05333333333333334,0.07177777777777777
25302025,correlated,0.7,0.938026296812663,0.4740272412830654,0.46399905552959764,0.21529512353235863,0.1924915008820734,0.760860118299316,0.38875,0.22,0.20244444444444445
25302025,correlated,0.7,0.9414538723514465,0.5263023609333374,0.41515151141810913,0.1723507774327404,0.20662619094355733,0.7229601040278802,0.27625,0.10666666666666667,0.14683333333333334
25302025,correlated,0.7,0.9381086082396045,0.39612412263960395,0.5419844856000006,0.2937471826310972,0.06957983725426568,0.7201935026547248,0.25416666666666665,0.12666666666666668,0.12583333333333335
25302025,correlated,0.7,0.9480132504860679,0.5160840367515784,0.43192921373448945,0.18656284567729428,0.049393685777579674,0.7213453715421312,0.24958333333333332,0.15333333333333332,0.13066666666666665
25302025,correlated,0.7,0.9339871803024153,0.4201679953364362,0.5138191849659792,0.2640101548391032,0.15702324276632051,0.747391059742903,0.33666666666666667,0.19333333333333333,0.17816666666666667
25302025,correlated,0.7,0.9420525731678538,0.3597638252941348,0.5822887478737191,0.3390601859003436,0.13835644065361877,0.7206359492900308,0.28125,0.06666666666666667,0.13405555555555554
25302025,correlated,0.7,0.9406739438372214,0.3882086536286484,0.5524652902085729,0.3052178968852427,0.2016327957358459,0.7606222059401196,0.38166666666666665,0.16,0.19050000000000003
25302025,correlated,0.7,0.9347119707302429,0.3032839678187754,0.6314280029114675,0.3987013228607642,0.07625146117802363,0.7266898297417805,0.27541666666666664,0.18,0.13466666666666668
25302025,signal,0.2,0.9339957523491799,0.5526497645645413,0.3813459877846386,0.14542476239944171,0.583417694258152,0.834848711863751,0.7825,0.7,0.6121666666666666
25302025,signal,0.2,0.9392252558159593,0.5474453817433994,0.3917798740725599,0.15349146972831088,0.5816693940267794,0.8339914335707367,0.7725,0.7066666666666667,0.599
25302025,signal,0.2,0.9359707252495472,0.6159800315970743,0.3199906936524729,0.10239404402419076,0.5839519161942391,0.83448142156428,0.77375,0.7333333333333333,0.6003888888888889
25302025,signal,0.2,0.936639384397932,0.6146755423593142,0.32196384203861783,0.10366071558026806,0.5543820275037475,0.8344854217083205,0.7783333333333333,0.7333333333333333,0.6098888888888889
25302025,signal,0.2,0.9361061704328735,0.549453677064181,0.38665249336869245,0.14950015062822675,0.5758422758855729,0.8347911522653094,0.7804166666666666,0.7266666666666667,0.6132222222222222
25302025,signal,0.2,0.9386903579807864,0.5837800240878621,0.35491033389292426,0.125961345103987,0.5948002310160391,0.8341714779118061,0.7725,0.7266666666666667,0.6008888888888889
25302025,signal,0.2,0.9421761412059215,0.6231059109606383,0.31907023024528325,0.10180581182877807,0.5895670840270416,0.8341854168955287,0.7758333333333334,0.72,0.6053333333333335
25302025,signal,0.2,0.9399399416305433,0.5486252067767614,0.3913147348537819,0.15312722171368562,0.579905205717693,0.8346183017824529,0.77875,0.72,0.6079444444444444
25302025,signal,0.2,0.9405016819498478,0.6193880468352174,0.3211136351146304,0.10311396665653201,0.5679423979944419,0.8341931055086341,0.7754166666666666,0.74,0.6034444444444446
25302025,signal,0.2,0.9277964530640839,0.5839091195585147,0.3438873335055692,0.11825849814557059,0.5733768028108323,0.834892089811961,0.78125,0.7133333333333334,0.6106111111111112
25302025,signal,0.2,0.9438259163034544,0.6361728076448759,0.3076531086585784,0.09465043526728706,0.5886967865652692,0.8352875537169228,0.7845833333333333,0.74,0.6167222222222222
25302025,signal,0.2,0.9424740773634059,0.5633279860809757,0.37914609128243026,0.14375175853474495,0.5656114086519994,0.8344086184544308,0.7758333333333334,0.72,0.6060555555555555
25302025,signal,0.3,0.9422317574079583,0.5177770801466928,0.4244546772612655,0.18016177304896508,0.4278123661010873,0.8228705442489155,0.6675,0.62,0.4503888888888889
25302025,signal,0.3,0.9300630420363402,0.4907088746188546,0.43935416741748556,0.19303208442711192,0.43215553447532395,0.8240672165545236,0.6720833333333334,0.6266666666666667,0.4557777777777778
25302025,signal,0.3,0.9413690804557147,0.5730925653256618,0.3682765151300529,0.13562759159633608,0.3915897308345924,0.8214661045420898,0.6529166666666667,0.5866666666666667,0.4303888888888888
25302025,signal,0.3,0.9401896136642176,0.6522953575451214,0.28789425611909625,0.08288310270636778,0.3837461124803617,0.8214243671889183,0.65375,0.5866666666666667,0.43538888888888894
25302025,signal,0.3,0.9434045872807034,0.6662246970844822,0.27717989019622125,0.07682869152918927,0.42067317777608143,0.8221057784285254,0.6570833333333334,0.56,0.4368333333333333
25302025,signal,0.3,0.9340710851859765,0.5168727605851513,0.4171983246008252,0.1740544420497355,0.41735282163996595,0.8243439116211487,0.6754166666666667,0.6133333333333333,0.4582222222222222
25302025,signal,0.3,0.9420206794612763,0.5483536197428435,0.39366705971843285,0.15497375390735618,0.4144522946301718,0.8224778639208047,0.6629166666666667,0.6133333333333333,0.44227777777777777
25302025,signal,0.3,0.9373010712708785,0.5694090467139847,0.36789202455689374,0.1353445417325701,0.4312603295477378,0.8240352315480279,0.6754166666666667,0.6066666666666667,0.46044444444444443
25302025,signal,0.3,0.9378135859963364,0.518190837594064,0.4196227484022723,0.17608325097667674,0.4130736941348935,0.8242631616748427,0.6745833333333333,0.5866666666666667,0.45705555555555555
25302025,signal,0.3,0.9309230701570691,0.47238392680856345,0.45853914334850565,0.21025814598278142,0.43558136552346316,0.8245428068727236,0.6845833333333333,0.6333333333333333,0.47527777777777774
25302025,signal,0.3,0.9437452939421616,0.5648251757744599,0.37892011816770166,0.143580455952225,0.41728032036289486,0.8226069934277415,0.6625,0.62,0.44283333333333336
25302025,signal,0.3,0.9412035194662655,0.5154790028851625,0.425724516581103,0.18124136401821384,0.4424122791130284,0.824168209898475,0.6745833333333333,0.6066666666666667,0.4574999999999999
25302025,signal,0.4,0.9413077798083858,0.3729343925505394,0.5683733872578464,0.3230483073429578,0.31087387441895287,0.8115482097362765,0.5733333333333334,0.5266666666666666,0.3323888888888889
25302025,signal,0.4,0.9274450069263268,0.4679259160799927,0.45951909084633413,0.21115779485224148,0.2550564449159258,0.8059152542302886,0.5358333333333334,0.4866666666666667,0.29861111111111105
25302025,signal,0.4,0.933510946211783,0.4860668660746021,0.4474440801371809,0.20020620484980797,0.2963652183140989,0.8103571294626944,0.56,0.4866666666666667,0.3182777777777777
25302025,signal,0.4,0.9331693915506991,0.47124092133006495,0.46192847022063416,0.2133779116003753,0.2851791943724595,0.8089603083590695,0.55125,0.48,0.3074444444444444
25302025,signal,0.4,0.9414870290826954,0.4140959627931948,0.5273910662895006,0.27814133680197645,0.26767310553475415,0.808409639925279,0.5516666666666666,0.4533333333333333,0.311
25302025,signal,0.4,0.9474964142413004,0.46923869473677715,0.4782577195045232,0.22873044626566721,0.3120476495418892,0.8128665466907339,0.5829166666666666,0.49333333333333335,0.3491111111111111
25302025,signal,0.4,0.9355165977175136,0.5288717309826906,0.40664486673482303,0.16536004764178197,0.26908058501947374,0.8101022368804587,0.5641666666666667,0.49333333333333335,0.32327777777777783
25302025,signal,0.4,0.9382035772153583,0.3644258549949027,0.5737777222204556,0.32922087451649434,0.2980829983757108,0.8099136658912278,0.5654166666666667,0.52,0.32905555555555555
25302025,signal,0.4,0.9364912783953302,0.43561058499989613,0.5008806933954341,0.2508814690162908,0.28890562666832964,0.8110248786687201,0.5629166666666666,0.5133333333333333,0.3168333333333333
25302025,signal,0.4,0.9472892951359142,0.4607399835698873,0.4865493115660269,0.2367302325853747,0.30763242621227443,0.8137301863136404,0.5866666666666667,0.5266666666666666,0.34761111111111115
25302025,signal,0.4,0.9417399974991082,0.466732170250576,0.4750078272485322,0.2256324359473714,0.29593985603605427,0.810109923566653,0.55875,0.4866666666666667,0.3154444444444444
25302025,signal,0.4,0.9350484746786194,0.4124528617003472,0.5225956129782723,0.2731061747041362,0.3289157207086549,0.8110462351532421,0.5670833333333334,0.5066666666666667,0.32788888888888884
25302025,signal,0.5,0.9411138449601064,0.4855940916206171,0.4555197533394893,0.20749824568246916,0.19910759155939123,0.7947597579574261,0.45875,0.37333333333333335,0.21844444444444447
25302025,signal,0.5,0.9358596777474666,0.3850836973650819,0.5507759803823846,0.3033541805661769,0.22182248444236946,0.798348041730063,0.48125,0.37333333333333335,0.23366666666666666
25302025,signal,0.5,0.934345931038839,0.3900202343557915,0.5443256966830475,0.29629046406948506,0.17991718239815085,0.7942766400259561,0.4575,0.36,0.2146111111111111
25302025,signal,0.5,0.9404694092199017,0.4008014242864227,0.5396679849334791,0.29124153396216185,0.1947786496951544,0.7966366972376119,0.47333333333333333,0.41333333333333333,0.23211111111111113
25302025,signal,0.5,0.9437828124198698,0.4645102603565275,0.47927255206334235,0.2297021791613092,0.1867328362738536,0.7959751238174575,0.4625,0.36666666666666664,0.21794444444444444
25302025,signal,0.5,0.9458030272277834,0.45333545133631176,0.49246757589147167,0.2425243133044224,0.21874373297496047,0.7980849064819174,0.4816666666666667,0.4066666666666667,0.23761111111111113
25302025,signal,0.5,0.9527392752175754,0.38365692966679477,0.5690823455507806,0.3238547160175781,0.1929217367290172,0.7932775042875518,0.4504166666666667,0.4,0.2083888888888889
25302025,signal,0.5,0.9449225181210169,0.4371118442003466,0.5078106739206703,0.25787168054776527,0.197797280564707,0.7949878841109309,0.46125,0.3933333333333333,0.21950000000000003
25302025,signal,0.5,0.9414419261811394,0.40492594584662794,0.5365159803345114,0.28784939715430186,0.19306096036418416,0.7969518950918244,0.4820833333333333,0.4066666666666667,0.23950000000000002
25302025,signal,0.5,0.9382602413604888,0.3332376765777172,0.6050225647827716,0.3660523038963231,0.24253761228866136,0.7983625699717072,0.4820833333333333,0.41333333333333333,0.23783333333333337
25302025,signal,0.5,0.9373415581704195,0.3874335113912564,0.549908046779163,0.30239885991247417,0.1772093861413109,0.7950679079190458,0.4633333333333333,0.4066666666666667,0.22077777777777777
25302025,signal,0.5,0.9406454544664433,0.3799988607269684,0.5606465937394749,0.3143246030716758,0.20038201102249978,0.7988804427009903,0.4816666666666667,0.4066666666666667,0.23883333333333331
25302025,signal,0.6,0.9384161679004125,0.3126245281772308,0.6257916397231817,0.3916151763474285,0.1279424097590002,0.7746356920844203,0.365,0.30666666666666664,0.14250000000000002
25302025,signal,0.6,0.9459738049022862,0.37485198348168713,0.5711218214205991,0.3261801349027827,0.1581195306316685,0.7845143287756721,0.3933333333333333,0.32666666666666666,0.15994444444444447
25302025,signal,0.6,0.9341308429921141,0.42681225055349176,0.5073185924386223,0.25737215423390497,0.15431059989742255,0.7866758781169184,0.41041666666666665,0.35333333333333333,0.17722222222222225
25302025,signal,0.6,0.9419790429535343,0.28647861823569953,0.6555004247178348,0.4296808068052618,0.1610457357063913,0.782503546652879,0.39708333333333334,0.30666666666666664,0.16472222222222221
25302025,signal,0.6,0.945643611592153,0.34073937572230184,0.6049042358698512,0.36590913457328855,0.1680096821327553,0.7852176906693199,0.40208333333333335,0.3333333333333333,0.16805555555555557
25302025,signal,0.6,0.9391624799505239,0.33638497619351077,0.6027775037570131,0.36334071903553594,0.1116828359028689,0.782609174516542,0.3954166666666667,0.32666666666666666,0.16411111111111112
25302025,signal,0.6,0.9330468222581746,0.2929419398979124,0.6401048823602622,0.4097342604214451,0.1524452641407035,0.782622772686028,0.38916666666666666,0.30666666666666664,0.16044444444444445
25302025,signal,0.6,0.9393684806446108,0.36241402552624313,0.5769544551183676,0.33287644328093247,0.13993282997271175,0.7852677972520413,0.4033333333333333,0.31333333333333335,0.16611111111111113
25302025,signal,0.6,0.9402918008967178,0.3471617117643357,0.5931300891323821,0.3518033026341875,0.13178538565790193,0.783879417998209,0.39958333333333335,0.3333333333333333,0.16916666666666666
25302025,signal,0.6,0.9487789746357661,0.33862936399419624,0.6101496106415698,0.37228254736605926,0.1474380100477087,0.7837783473832364,0.39375,0.32666666666666666,0.1613888888888889
25302025,signal,0.6,0.9344816062877863,0.32609548178437914,0.6083861245034072,0.37013367648827533,0.1509680661184511,0.7834678251851384,0.3954166666666667,0.32666666666666666,0.162
25302025,signal,0.6,0.9395370937396074,0.3223932735944299,0.6171438201451775,0.38086649474338324,0.130439685879069,0.7826809470964058,0.39375,0.3333333333333333,0.16183333333333336
25302025,signal,0.7,0.9382886847630573,0.33511305665243357,0.6031756281106238,0.36382083834664547,0.10766669849276299,0.7727754312923293,0.3425,0.23333333333333334,0.12116666666666666
25302025,signal,0.7,0.9478307654008264,0.31147629939995636,0.6363544660008701,0.4049470063992525,0.12616275533599516,0.7745072741091424,0.3475,0.3,0.1262777777777778
25302025,signal,0.7,0.9297888098209041,0.30143536149135924,0.6283534483295448,0.3948280560276299,0.11986212430899337,0.7743540400479424,0.34125,0.26666666666666666,0.12127777777777779
25302025,signal,0.7,0.9319833316270459,0.35921902436150166,0.5727643072655443,0.3280589516773788,0.10936592481121687,0.7737958962471112,0.34625,0.3,0.12583333333333332
25302025,signal,0.7,0.9451300914813192,0.3467563803619703,0.5983737111193489,0.358051098158742,0.09274940755027133,0.7687369866411863,0.3233333333333333,0.23333333333333334,0.1118888888888889
25302025,signal,0.7,0.9285846280577049,0.3210131481392434,0.6075714799184615,0.36914310321030946,0.1198944212708586,0.7764679844997329,0.3566666666666667,0.2733333333333333,0.13144444444444445
25302025,signal,0.7,0.9462482857515973,0.3086448237347372,0.63760346201686,0.40653817477588544,0.1092250187282458,0.7756000225762246,0.35625,0.28,0.1297777777777778
25302025,signal,0.7,0.9317799616718057,0.2988633891948138,0.6329165724769918,0.40058338771602325,0.07050632603016416,0.7720438682604975,0.33625,0.26666666666666666,0.11805555555555557
25302025,signal,0.7,0.9363988499548571,0.2883852743250544,0.6480135756298027,0.419921594200522,0.09021908019524769,0.7722922108033347,0.3408333333333333,0.28,0.12255555555555556
25302025,signal,0.7,0.9400979233558485,0.3470840257652863,0.5930138975905622,0.3516654827355498,0.09250230945212164,0.7725718738786715,0.3441666666666667,0.22666666666666666,0.12505555555555556
25302025,signal,0.7,0.9465458851007844,0.3441942995642339,0.6023515855365504,0.3628274325983962,0.11223786322440803,0.7730182583364091,0.34125,0.26,0.1206111111111111
25302025,signal,0.7,0.9432426974439185,0.36758722554138923,0.5756554719025293,0.3313792223313237,0.09956629932319543,0.7723633846252487,0.3329166666666667,0.26666666666666666,0.11633333333333334
25302026,markov,0.2,0.933244038964728,0.6095764847369275,0.32366755422780047,0.10476068565980616,0.7347854290810675,0.829003533403775,0.83625,0.66,0.6955000000000001
25302026,markov,0.2,0.9275050054796354,0.49924488211407814,0.4282601233655573,0.18340673326508236,0.6098342836962742,0.8243717024175338,0.8091666666666667,0.5733333333333334,0.6592777777777779
25302026,markov,0.2,0.9315581550768244,0.5832474242805593,0.34831073079626507,0.12132036518782824,0.6739350888433577,0.8233733454519685,0.79875,0.5,0.636
25302026,markov,0.2,0.9324775997582863,0.4781620971870582,0.45431550257122805,0.2064025758765475,0.6870944402484516,0.8262444411655193,0.8170833333333334,0.5666666666666667,0.6671666666666667
25302026,markov,0.2,0.9115913157883465,0.5162730460422021,0.39531826974614437,0.15627653439508535,0.6599590285622424,0.8187708961289077,0.7683333333333333,0.62,0.5879444444444445
25302026,markov,0.2,0.9236704342475629,0.6143757043597472,0.3092947298878157,0.09566322993637688,0.6664912454888048,0.8242563492814136,0.7983333333333333,0.6866666666666666,0.6373333333333332
25302026,markov,0.2,0.9192489047502451,0.4556628447588641,0.463586059991381,0.21491203501833234,0.6016228878654606,0.8224608468882354,0.795,0.4866666666666667,0.6318888888888889
25302026,markov,0.2,0.9181792545758191,0.5126102075714509,0.40556904700436813,0.16448625188803137,0.645165783312333,0.8282043028746094,0.8270833333333333,0.62,0.682
25302026,markov,0.2,0.9123450371836325,0.4922671325669402,0.42007790461669225,0.1764654459471508,0.6337899972808503,0.8188817684461653,0.7704166666666666,0.5466666666666666,0.5932222222222222
25302026,markov,0.2,0.9155067982876778,0.45116302864672314,0.46434376964095464,0.21561513640437194,0.6568651797385202,0.825621725987396,0.8233333333333334,0.68,0.6801666666666667
25302026,markov,0.2,0.9245095372640583,0.5945446427283019,0.3299648945357564,0.10887683162599283,0.6736261470826996,0.8263803267598504,0.825,0.5066666666666667,0.6758888888888889
25302026,markov,0.2,0.9247741090754127,0.5263173206305246,0.3984567884448881,0.1587678122578143,0.6973289565611793,0.8214228854573992,0.79,0.5733333333333334,0.6308888888888888
25302026,markov,0.3,0.922747744123974,0.5239756339122875,0.39877211021168646,0.1590191958826814,0.5501539426940504,0.8133405241182777,0.7304166666666667,0.4666666666666667,0.5343888888888889
25302026,markov,0.3,0.9188434222332065,0.42456316825125723,0.49428025398194925,0.24431296947646025,0.5062883713928136,0.8016788750751961,0.6870833333333334,0.3333333333333333,0.4718333333333334
25302026,markov,0.3,0.9244068231432658,0.5785781719460846,0.3458286511971812,0.11959745598886162,0.5386373565239567,0.8138302028983726,0.7241666666666666,0.56,0.5189444444444444
25302026,markov,0.3,0.93403700817761,0.5930956937943045,0.34094131438330555,0.11624097985341598,0.5947557022098223,0.8100430478278133,0.7154166666666667,0.54,0.5156111111111111
25302026,markov,0.3,0.9302876057441065,0.4272666592018264,0.5030209465422801,0.2530300726602914,0.5155475542519191,0.8077235456591213,0.7025,0.54,0.48899999999999993
25302026,markov,0.3,0.9141840492415821,0.506175915423308,0.40800813381827417,0.16647063726187072,0.4515237720591438,0.8038014429064154,0.6858333333333333,0.4533333333333333,0.4667777777777778
25302026,markov,0.3,0.9294509190528646,0.5299988698507988,0.3994520492020658,0.1595619396117296,0.5559177755892466,0.8147559523470064,0.74375,0.4666666666666667,0.5558333333333333
25302026,markov,0.3,0.9308564198532404,0.4774042548176282,0.4534521650356122,0.2056188659754841,0.4583200241388008,0.8080120324072473,0.6954166666666667,0.48,0.4802222222222222
25302026,markov,0.3,0.931490996488257,0.5111339716741313,0.4203570248141256,0.17670002831058343,0.477264618309759,0.8075681123908521,0.6941666666666667,0.42,0.47605555555555557
25302026,markov,0.3,0.9297599621337739,0.5286125035398452,0.40114745859392864,0.1609192835363677,0.48464443168195204,0.8008342457416844,0.64875,0.36,0.4211111111111111
25302026,markov,0.3,0.9273640764860529,0.5020478301922321,0.4253162462938208,0.18089390936146604,0.4467903331190891,0.8098651424842065,0.705,0.49333333333333335,0.49577777777777776
25302026,markov,0.3,0.9285816136588794,0.5375569960401124,0.39102461761876695,0.1529002515839029,0.5493807407202261,0.8163188524450256,0.7445833333333334,0.52,0.5508888888888889
25302026,markov,0.4,0.9322727290922526,0.5092037844257136,0.423068944666539,0.17898733194125904,0.3950974308771007,0.790722482089985,0.59125,0.4266666666666667,0.3465555555555556
25302026,markov,0.4,0.9235975171080478,0.5086768883229595,0.4149206287850883,0.17215912819141305,0.3639025371295068,0.7927983090349329,0.5870833333333333,0.24,0.3457222222222222
25302026,markov,0.4,0.9343059386481042,0.4711930905044767,0.46311284814362746,0.21447351011570256,0.3445394680785816,0.7900948236696771,0.575,0.38,0.32988888888888895
25302026,markov,0.4,0.9257834112430251,0.41292107947732615,0.512862331765699,0.26302777134414984,0.2490058175144206,0.785798442173765,0.5720833333333334,0.4,0.32961111111111113
25302026,markov,0.4,0.9311317727938595,0.4806526935005499,0.4504790792933096,0.2029314008809479,0.3799137324903672,0.7959409069182026,0.6166666666666667,0.47333333333333333,0.37950000000000006
25302026,markov,0.4,0.9195341504419712,0.36925697285722325,0.5502771775847479,0.3028049721706362,0.44095184516166674,0.8082750508965226,0.6833333333333333,0.46,0.46361111111111114
25302026,markov,0.4,0.9266194059186518,0.48621080731482663,0.44040859860382514,0.19395973372418518,0.32115720736451003,0.7874205939826451,0.5675,0.34,0.31622222222222224
25302026,markov,0.4,0.9244412073815533,0.49195578541842455,0.4324854219631288,0.18704364021062556,0.3435625030924449,0.7836022240159657,0.5375,0.3,0.29277777777777775
25302026,markov,0.4,0.9295084006538438,0.4418114105031984,0.4876969901506454,0.2378483542019987,0.30295447335241854,0.7892710338919748,0.56875,0.35333333333333333,0.3223333333333334
25302026,markov,0.4,0.9380299539093921,0.4192514691634313,0.5187784847459609,0.26913111623531516,0.2568923859246433,0.7772234525423006,0.5108333333333334,0.22,0.2608888888888889
25302026,markov,0.4,0.9261948506475662,0.46496085329755327,0.46123399735001297,0.21273680031147177,0.37517975654822516,0.7911171595298601,0.5883333333333334,0.31333333333333335,0.35050000000000003
25302026,markov,0.4,0.9322677297284779,0.4566131485810463,0.47565458114743164,0.22624728056653864,0.423262665098416,0.7956414459006202,0.62125,0.28,0.38516666666666666
25302026,markov,0.5,0.9175788393538089,0.4743337860064059,0.443245053347403,0.19646617731694213,0.29533859486487973,0.7852706805500332,0.53,0.3933333333333333,0.28111111111111114
25302026,markov,0.5,0.9307529051354384,0.44496153449081005,0.48579137064462835,0.23599325579278668,0.26089345647858797,0.793254105835521,0.58875,0.42,0.3554444444444444
25302026,markov,0.5,0.9335250975478634,0.4275954151813183,0.5059296823665451,0.25596484349951326,0.3417986552986715,0.7862461148919058,0.5545833333333333,0.16,0.30211111111111116
25302026,markov,0.5,0.9263016808838624,0.4518502090037902,0.47445147188007225,0.225104199169167,0.22697225894428436,0.7757883987995022,0.49416666666666664,0.36666666666666664,0.2413888888888889
25302026,markov,0.5,0.9227011706816737,0.380207684162166,0.5424934865195077,0.29429918291609125,0.21271947795752258,0.7625975792430901,0.43,0.20666666666666667,0.18144444444444444
25302026,markov,0.5,0.9257311364658958,0.4800340069976388,0.44569712946825696,0.19864593121624421,0.2527872523209812,0.7858496034969221,0.5445833333333333,0.36,0.29411111111111116
25302026,markov,0.5,0.9249942083397185,0.4275680168314022,0.49742619150831624,0.24743281599846811,0.29119868928557696,0.7814652081713686,0.5233333333333333,0.3,0.27399999999999997
25302026,markov,0.5,0.9142248595308375,0.38485966351567963,0.529365196015158,0.2802275107521666,0.32663266465486074,0.778678486082022,0.5133333333333333,0.2733333333333333,0.2627777777777778
25302026,markov,0.5,0.9296187199392061,0.5018230438361357,0.42779567610307034,0.18300914049248307,0.28057002482691923,0.7811852957499277,0.51875,0.29333333333333333,0.26711111111111113
25302026,markov,0.5,0.9306696663790908,0.4331794802164764,0.49749018616261437,0.2474964853281127,0.26843538062178673,0.7733227656317445,0.47375,0.26666666666666666,0.22355555555555556
25302026,markov,0.5,0.9295166130751309,0.4907434286185826,0.4387731844565483,0.19252190739814015,0.2084426445011598,0.7727307156180591,0.4945833333333333,0.32,0.24672222222222223
25302026,markov,0.5,0.9357141056487512,0.41684855939723775,0.5188655462515135,0.2692214550868815,0.29106221392153214,0.7794792143389987,0.5241666666666667,0.30666666666666664,0.2695
25302026,markov,0.6,0.9180239182530505,0.3767529275444383,0.5412709907086122,0.29297428538268255,0.14808103086715232,0.7623700034147127,0.42791666666666667,0.19333333333333333,0.18872222222222224
25302026,markov,0.6,0.9238161437414332,0.4014683672791658,0.5223477764622674,0.27284719957507486,0.13655877390369914,0.752469970117824,0.3545833333333333,0.22,0.1206111111111111
25302026,markov,0.6,0.9378490938315426,0.41141886301204905,0.5264302308194935,0.2771287879206652,0.10562986151917435,0.7556971845098469,0.3775,0.18666666666666668,0.1378888888888889
25302026,markov,0.6,0.9232338116667155,0.37018681639456885,0.5530469952721466,0.3058609789795498,0.17346861623073911,0.7707384458486178,0.44208333333333333,0.31333333333333335,0.194
25302026,markov,0.6,0.9291664213880513,0.3616152319447188,0.5675511894433325,0.3221143526385415,0.15014514271955004,0.7577593891061745,0.38166666666666665,0.22,0.14538888888888887
25302026,markov,0.6,0.9326340346578778,0.41291098867626447,0.5197230459816133,0.2701120445244062,0.1582403170143511,0.7599093672860757,0.3879166666666667,0.24,0.1486666666666667
25302026,markov,0.6,0.9176875662328448,0.44814582143848003,0.4695417447943647,0.22046945010453634,0.2166076146564711,0.7645694434857369,0.4175,0.23333333333333334,0.17127777777777778
25302026,markov,0.6,0.929153695126081,0.39547940083045113,0.5336742942956298,0.2848082523919385,0.1519226097230493,0.752229983264425,0.37666666666666665,0.12666666666666668,0.14144444444444446
25302026,markov,0.6,0.9345989794469294,0.424834167606533,0.5097648118403963,0.2598601633906747,0.222328723472219,0.7691097727622888,0.44583333333333336,0.3466666666666667,0.1996111111111111
25302026,markov,0.6,0.9290171408425719,0.39215787948110414,0.5368592613614678,0.28821786650958076,0.1451548318537585,0.761250712359146,0.40166666666666667,0.26,0.16488888888888892
25302026,markov,0.6,0.9201837536095461,0.36371009169774154,0.5564736619118045,0.30966293640153325,0.13222833214730859,0.7518589846660365,0.36375,0.17333333333333334,0.13283333333333333
25302026,markov,0.6,0.9223076299894748,0.3212875028174869,0.6010201271719879,0.3612251932658326,0.14723386477373526,0.7522493507986097,0.3725,0.23333333333333334,0.13522222222222222
25302026,markov,0.7,0.9292887420828202,0.351877490859502,0.5774112512233183,0.33340375303927794,0.09395152976350761,0.7500511481965146,0.31583333333333335,0.21333333333333335,0.09972222222222221
25302026,markov,0.7,0.9223858437763386,0.3894691987024979,0.5329166450738407,0.2840001505967579,0.08772727240094688,0.7452361182370496,0.3070833333333333,0.18,0.0915
25302026,markov,0.7,0.9185561013429798,0.4037430996398448,0.514813001703135,0.26503242672259214,0.08794204328004686,0.742296760580368,0.3129166666666667,0.22,0.09866666666666668
25302026,markov,0.7,0.9282808096908408,0.37535242089052534,0.5529283888003155,0.3057298031413128,0.10397869668023602,0.7468862972327878,0.29791666666666666,0.18666666666666668,0.08605555555555557
25302026,markov,0.7,0.9277285373893732,0.37416049720530775,0.5535680401840655,0.3064375751132271,0.0875736750915955,0.7461753894678145,0.31375,0.14666666666666667,0.10088888888888889
25302026,markov,0.7,0.9215320969476931,0.40300453162595967,0.5185275653217334,0.2688708359984845,0.08961571772849376,0.7451260750121421,0.30541666666666667,0.14666666666666667,0.09288888888888888
25302026,markov,0.7,0.9138208861324776,0.4133105191943388,0.5005103669381388,0.2505106274125503,0.06970946876188959,0.7340761176294458,0.26208333333333333,0.14,0.068
25302026,markov,0.7,0.9257946907445324,0.37132314033127695,0.5544715504132554,0.30743870021767916,0.10483394198367722,0.7408280627539268,0.31125,0.2,0.09594444444444443
25302026,markov,0.7,0.9257081549590221,0.33625624626837475,0.5894519086906473,0.34745355265904726,0.0609815616717465,0.7341434213612046,0.2625,0.12,0.06716666666666667
25302026,markov,0.7,0.9256057791872032,0.3294286258253092,0.596177153361894,0.3554271981906913,0.0815557066881737,0.7450850654400779,0.30583333333333335,0.16666666666666666,0.08761111111111111
25302026,markov,0.7,0.9306206635596244,0.3266229003968802,0.6039977631627442,0.36481329790559847,0.10045335955569205,0.7508846936300447,0.3329166666666667,0.21333333333333335,0.10977777777777778
25302026,markov,0.7,0.9242722088056496,0.35490679272651066,0.569365416079139,0.3241769770269711,0.09765328606054384,0.7414073764298315,0.29375,0.18,0.09311111111111112
25302026,correlated,0.2,0.9276304570720968,0.6391359504006467,0.28849450667145005,0.08322908037960333,0.6907958744568863,0.8175243659672372,0.7658333333333334,0.6066666666666667,0.7076111111111111
25302026,correlated,0.2,0.9235254241712526,0.636836185578541,0.28668923859271156,0.0821907195248687,0.809586263663914,0.8364180116374036,0.885,0.7,0.781611111111111
25302026,correlated,0.2,0.9225331353552579,0.6028546577334241,0.3196784776218339,0.10219432905461334,0.8087093083892841,0.831876779520086,0.85375,0.44666666666666666,0.7441666666666668
25302026,correlated,0.2,0.921504771202341,0.5750727646614395,0.34643200654090145,0.12001513515595519,0.7832162480701014,0.8430700956701702,0.9304166666666667,0.8066666666666666,0.8765555555555555
25302026,correlated,0.2,0.921772669927034,0.5379627625665312,0.3838099073605028,0.14731004498807773,0.4737390019618362,0.7859418610170027,0.6,0.5133333333333333,0.5567777777777778
25302026,correlated,0.2,0.9232484285469497,0.43447380078805525,0.4887746277588944,0.2389006367408458,0.28827953043199095,0.7745644922545849,0.5783333333333334,0.24666666666666667,0.4892777777777778
25302026,correlated,0.2,0.9204816537060729,0.5530518878016918,0.36742976590438114,0.13500463287254832,0.3833478878789938,0.8032699706084856,0.7154166666666667,0.4666666666666667,0.6538888888888889
25302026,correlated,0.2,0.9242173374786563,0.5373842166327892,0.3868331208458671,0.1496398633833532,0.47529321609208697,0.7996986108109555,0.6370833333333333,0.5533333333333333,0.575
25302026,correlated,0.2,0.9250481212994229,0.5179270923600119,0.40712102893941104,0.16574753220468477,0.6179106473879753,0.8055939978222986,0.69875,0.48,0.6032222222222221
25302026,correlated,0.2,0.9289616291958066,0.5972879331074572,0.3316736960883494,0.11000744067690676,0.4982303169510062,0.8065965808047363,0.6783333333333333,0.41333333333333333,0.5892222222222222
25302026,correlated,0.2,0.9321207747202801,0.5876968345106683,0.34442394020961176,0.11862785058951421,0.7488723973977369,0.8297382586778151,0.8295833333333333,0.32,0.717388888888889
25302026,correlated,0.2,0.926514012516664,0.578383146863769,0.34813086565289497,0.121195099620234,0.6707880315784431,0.8311821762658881,0.82875,0.6133333333333333,0.723111111111111
25302026,correlated,0.3,0.9356372907236059,0.567904616793166,0.36773267393043996,0.13522731947603128,0.3721517088648116,0.8028886179323441,0.6904166666666667,0.56,0.5923333333333335
25302026,correlated,0.3,0.9316139406313005,0.5571682789439473,0.37444566168735327,0.14020955355647982,0.6608110966351385,0.8083347129262403,0.68625,0.5466666666666666,0.5708333333333333
25302026,correlated,0.3,0.9216982705021152,0.5884764039003793,0.3332218666017359,0.11103681238154509,0.6904580041458545,0.8305316542665477,0.8416666666666667,0.5266666666666666,0.7098333333333334
25302026,correlated,0.3,0.9240645130674484,0.48554939873688113,0.4385151143305673,0.1922955054963505,0.556072664183613,0.8115323307225075,0.69875,0.5066666666666667,0.6002777777777778
25302026,correlated,0.3,0.9228838893024204,0.5056907428535601,0.4171931464488603,0.1740501214439002,0.6930634748524549,0.8205338302734052,0.7608333333333334,0.4666666666666667,0.6570555555555556
25302026,correlated,0.3,0.9194445371208881,0.45244572077439665,0.4669988163464915,0.21808789446902407,0.698005248862022,0.7952081727008506,0.67875,0.32,0.5713333333333334
25302026,correlated,0.3,0.9255146042561178,0.5822789996074371,0.34323560464868064,0.1178106802985454,0.6647292035773447,0.7993269098272637,0.6908333333333333,0.3333333333333333,0.5636111111111112
25302026,correlated,0.3,0.9285287256570612,0.6155184354508352,0.31301029020622606,0.09797544177498586,0.5440120991038234,0.8205002944356156,0.75875,0.6533333333333333,0.6515
25302026,correlated,0.3,0.9219527254083527,0.47573100304277854,0.44622172236557417,0.19911382551089957,0.5690797603245407,0.8192600404210232,0.765,0.49333333333333335,0.657611111111111
25302026,correlated,0.3,0.9279662169415259,0.5738192526239672,0.35414696431755877,0.12542007233534225,0.5621293146313957,0.8205133346726001,0.7779166666666667,0.62,0.6705555555555556
25302026,correlated,0.3,0.935377514265656,0.6167510460815873,0.3186264681840687,0.10152282622745334,0.5554070821462439,0.8105561623859154,0.7008333333333333,0.47333333333333333,0.6116111111111111
25302026,correlated,0.3,0.9333340936397765,0.48788692442491677,0.4454471692148597,0.19842318056153185,0.6217818362353923,0.8282393279007735,0.8166666666666667,0.62,0.7022777777777779
25302026,correlated,0.4,0.9223349178063363,0.564164148516691,0.3581707692896452,0.12828629997353624,0.47110384517786386,0.8139059916898524,0.7145833333333333,0.44,0.5554444444444445
25302026,correlated,0.4,0.9222758709003746,0.42602051303510197,0.4962553578652726,0.24626938020998976,0.33769943130966396,0.793745180564175,0.5966666666666667,0.41333333333333333,0.4471111111111111
25302026,correlated,0.4,0.936497517099529,0.5938893394372339,0.3426081776622951,0.11738036340107878,0.3359942448325017,0.7820529641619955,0.5495833333333333,0.4266666666666667,0.4028333333333333
25302026,correlated,0.4,0.924572518287533,0.42135064291956636,0.5032218753679666,0.2532322558488533,0.3201701230360444,0.76784544453047,0.4625,0.31333333333333335,0.32605555555555554
25302026,correlated,0.4,0.9220866902718055,0.3608326222317993,0.5612540680400062,0.3150061288914559,0.2612274869015705,0.7900890883109438,0.58,0.43333333333333335,0.4442222222222222
25302026,correlated,0.4,0.9220155630317827,0.47373567485909396,0.4482798881726887,0.2009548581401183,0.18264975243339776,0.7695953457664655,0.5104166666666666,0.28,0.3853333333333333
25302026,correlated,0.4,0.9319364495539527,0.5377950599079765,0.3941413896459762,0.15534743503206125,0.5607598784368029,0.8098288666410328,0.6954166666666667,0.5533333333333333,0.5443333333333332
25302026,correlated,0.4,0.932052799845452,0.5850900185252356,0.3469627813202164,0.12038317162146031,0.555654447252866,0.8186022332490717,0.73375,0.6066666666666667,0.6146666666666666
25302026,correlated,0.4,0.922423885390898,0.48495048060275303,0.437473404788145,0.19138297989693218,0.39230340324125523,0.7802912513905805,0.5366666666666666,0.36666666666666664,0.4071666666666667
25302026,correlated,0.4,0.9292900052324807,0.5202798978148069,0.40901010741767385,0.1672892679698171,0.4670222863766799,0.7715139248502468,0.52625,0.3,0.4018333333333333
25302026,correlated,0.4,0.9180195614859225,0.5602597559481097,0.3577598055378127,0.1279920784584536,0.5919586215684042,0.7949624510896165,0.5941666666666666,0.48,0.4602777777777778
25302026,correlated,0.4,0.9265330305748879,0.47931951326037137,0.44721351731451653,0.19999993006882139,0.3782163015654669,0.8041748652571549,0.6695833333333333,0.4066666666666667,0.5276111111111111
25302026,correlated,0.5,0.9310316357378327,0.4374103286212359,0.49362130711659674,0.24366199483949752,0.36698877867878993,0.7874244509151107,0.5920833333333333,0.44666666666666666,0.4035
25302026,correlated,0.5,0.9319759912559054,0.47013862616884206,0.4618373650870633,0.2132937517905614,0.4413356651606459,0.7926392520412114,0.5908333333333333,0.38666666666666666,0.3807777777777777
25302026,correlated,0.5,0.9174721345953576,0.5000245468897472,0.4174475877056104,0.1742624884812333,0.1938263467623066,0.7847874021794361,0.5425,0.36,0.4197222222222222
25302026,correlated,0.5,0.9287180156437796,0.4499408428012949,0.4787771728424847,0.2292275812350425,0.09871450044313128,0.7162678698130875,0.3,0.16,0.20638888888888887
25302026,correlated,0.5,0.9202155041148028,0.43225891762088414,0.48795658649391865,0.23810163030279713,0.5261076239543769,0.800222014565293,0.66875,0.31333333333333335,0.4563888888888889
25302026,correlated,0.5,0.926353203873732,0.41313030635534154,0.5132228975183905,0.2633977425371723,0.2544294475740181,0.7591156404830823,0.46041666666666664,0.21333333333333335,0.26466666666666666
25302026,correlated,0.5,0.9285779532309514,0.49975431587105673,0.42882363735989465,0.18388971195857043,0.227767984987352,0.7726103784095888,0.5058333333333334,0.28,0.33561111111111114
25302026,correlated,0.5,0.9168225341842035,0.5057950611807717,0.4110274730034318,0.16894358356358685,0.35788061819698763,0.7946569893406016,0.6145833333333334,0.26666666666666666,0.41444444444444445
25302026,correlated,0.5,0.9241137490601409,0.5265627137663692,0.39755103529377167,0.15804682566314968,0.3388744821376019,0.7529021429986987,0.39958333333333335,0.32666666666666666,0.27755555555555556
25302026,correlated,0.5,0.9187816339114961,0.5258124566127889,0.3929691772987073,0.15442477430682283,0.35227120511879356,0.8014385905398592,0.6391666666666667,0.42,0.44966666666666666
25302026,correlated,0.5,0.9217977951602531,0.527644360014103,0.3941534351461501,0.15535693043751034,0.148298038616481,0.7527265903418596,0.42875,0.31333333333333335,0.30361111111111116
25302026,correlated,0.5,0.9305764353913369,0.5316839489227304,0.39889248646860653,0.15911521576110746,0.4036563779332811,0.7954059873618048,0.5929166666666666,0.4066666666666667,0.431
25302026,correlated,0.6,0.9238010359154489,0.47635849714088313,0.4474425387745658,0.20020482550502883,0.3587325386161575,0.7588467031460052,0.425,0.24666666666666667,0.2563888888888889
25302026,correlated,0.6,0.9214762021508189,0.38180530192278217,0.5396709002280368,0.2912446805529396,0.3531876923697189,0.7613020030906481,0.42291666666666666,0.26666666666666666,0.26455555555555554
25302026,correlated,0.6,0.9327909727774483,0.3493555760014161,0.5834353967760322,0.3403968622112061,0.10514435522817205,0.7019168059687187,0.20666666666666667,0.11333333333333333,0.10644444444444444
25302026,correlated,0.6,0.9282256879060264,0.4931858846267342,0.43503980327929226,0.1892596304372853,0.25471187089285124,0.7394374900037599,0.3675,0.22666666666666666,0.2053888888888889
25302026,correlated,0.6,0.9249418557799218,0.44627411641523557,0.47866773936468626,0.22912280470849922,0.29482545433359636,0.7321660866295459,0.32666666666666666,0.19333333333333333,0.21694444444444444
25302026,correlated,0.6,0.9207705309604399,0.41619127817451257,0.5045792527859274,0.25460022234200486,0.03352097112669529,0.7170482105588745,0.2725,0.15333333333333332,0.1368888888888889
25302026,correlated,0.6,0.9284743886166884,0.43686825321449313,0.4916061354021953,0.24167659236508154,0.3568432940307693,0.7541947194722042,0.4275,0.24666666666666667,0.26316666666666666
25302026,correlated,0.6,0.9167899205018046,0.3278489124400599,0.5889410080617448,0.3468515109767841,0.053060140824597646,0.7219312953305205,0.26125,0.08666666666666667,0.12511111111111112
25302026,correlated,0.6,0.9276241365190276,0.3747617416243814,0.5528623948946463,0.30565682768864383,0.3269095652345654,0.7709512456140896,0.47333333333333333,0.3,0.2916111111111111
25302026,correlated,0.6,0.9275797491324418,0.3981770261747908,0.529402722957651,0.28026724307497536,0.22813328800756066,0.772452249798755,0.46458333333333335,0.2866666666666667,0.25816666666666666
25302026,correlated,0.6,0.9271290165670375,0.3840712891471312,0.5430577274199063,0.2949116953104733,0.13906800558850238,0.7387048519159555,0.32708333333333334,0.18666666666666668,0.2055
25302026,correlated,0.6,0.9298928076016504,0.4682253624280642,0.4616674451735862,0.21313682993310623,0.1931476431728085,0.7602726816037944,0.4170833333333333,0.2,0.24594444444444447
25302026,correlated,0.7,0.9228711975832564,0.3353722543630087,0.5874989432202478,0.3451550082849079,0.10881738341245233,0.7154597901475984,0.22333333333333333,0.04666666666666667,0.10905555555555554
25302026,correlated,0.7,0.9296415901779258,0.45002629090654606,0.47961529927137975,0.23003083529517515,0.12108100581411087,0.7344857485961699,0.2966666666666667,0.08666666666666667,0.14288888888888887
25302026,correlated,0.7,0.9241693617960627,0.35737489176534304,0.5667944700307197,0.3212559712574044,0.09485397228967271,0.7350514170417289,0.3120833333333333,0.15333333333333332,0.14644444444444443
25302026,correlated,0.7,0.915256319249932,0.3221699656778556,0.5930863535720764,0.35175142279342203,0.13067829558066668,0.7408629205157976,0.32208333333333333,0.22,0.15205555555555558
25302026,correlated,0.7,0.9279446408654507,0.4567115437753893,0.4712330970900614,0.22206063179309124,0.024511952223147917,0.7183765464193387,0.25583333333333336,0.06666666666666667,0.12816666666666665
25302026,correlated,0.7,0.9188005214773062,0.4009479200962421,0.517852601381064,0.2681713167571352,0.04542377159334108,0.7139143083195283,0.22,0.10666666666666667,0.09127777777777778
25302026,correlated,0.7,0.9250265799789736,0.48372110485945496,0.4413054751195187,0.1947505223704641,0.15885567385886853,0.7179208102809129,0.24291666666666667,0.12,0.10944444444444444
25302026,correlated,0.7,0.9158426052492555,0.39787542304227913,0.5179671822069765,0.26829000184343516,0.15861024108028912,0.7599856143347712,0.40708333333333335,0.17333333333333334,0.2131111111111111
25302026,correlated,0.7,0.9229284793409689,0.47257065246073915,0.45035782688022974,0.202822172232283,0.11490211911541623,0.7341481089110006,0.32708333333333334,0.17333333333333334,0.16966666666666666
25302026,correlated,0.7,0.9284356693522274,0.3979648201641786,0.5304708491880488,0.2813993218382896,0.1272378952731458,0.7474524259424488,0.35791666666666666,0.18,0.19494444444444442
25302026,correlated,0.7,0.9270560005858405,0.38303503466328076,0.5440209659225597,0.2959588113633148,0.08455194642404405,0.7292190246176428,0.29041666666666666,0.17333333333333334,0.1297777777777778
25302026,correlated,0.7,0.924586251107861,0.4009662175811089,0.523620033526752,0.2741779395105569,0.10037551087166931,0.7314211090434205,0.30041666666666667,0.17333333333333334,0.15377777777777776
25302026,signal,0.2,0.9336817213934054,0.6826088477414738,0.25107287365193165,0.06303758788383883,0.5680745069374517,0.8336993451779529,0.7683333333333333,0.74,0.5953333333333333
25302026,signal,0.2,0.9207032732173106,0.5599854790499081,0.36071779416740246,0.13011732702899653,0.5923459029537984,0.8358886661981091,0.7945833333333333,0.7333333333333333,0.6332222222222222
25302026,signal,0.2,0.9226800022692307,0.6036842090276877,0.31899579324154304,0.10175831610580127,0.5873987118035859,0.8346975944338484,0.7825,0.74,0.6145
25302026,signal,0.2,0.9257137248782755,0.570670907827812,0.3550428170504635,0.12605540193912887,0.5834403597430492,0.8345286188893452,0.7766666666666666,0.74,0.6054999999999999
25302026,signal,0.2,0.9300257963637384,0.6163654458339718,0.3136603505297666,0.09838281549445606,0.5679429595104669,0.833319418638979,0.7670833333333333,0.6933333333333334,0.5897222222222223
25302026,signal,0.2,0.9270416936134985,0.5363573937585508,0.3906842998549477,0.15263422215315067,0.5861693295939492,0.8342137347863172,0.7741666666666667,0.72,0.6014444444444444
25302026,signal,0.2,0.9180084556315267,0.4855803568203874,0.43242809881113925,0.1869940606414164,0.6208268452900946,0.8352558978812539,0.78375,0.7533333333333333,0.6152222222222223
25302026,signal,0.2,0.9285689116884184,0.5315882587463083,0.39698065294211005,0.15759363881034402,0.5321251721506154,0.832979635334029,0.7645833333333333,0.6933333333333334,0.5878333333333333
25302026,signal,0.2,0.9175253724240527,0.5170800952271977,0.4004452771968551,0.1603564200292661,0.6023936966805589,0.836056370542484,0.7945833333333333,0.7466666666666667,0.6323333333333333
25302026,signal,0.2,0.927958611073608,0.5456039859836935,0.38235462508991447,0.14619505932764906,0.5994435599451028,0.8352034361053354,0.7820833333333334,0.7133333333333334,0.6136666666666666
25302026,signal,0.2,0.9272257217000723,0.6081533297546841,0.3190723919453883,0.10180719130175148,0.5526465139151924,0.8336727130178981,0.77125,0.7133333333333334,0.5977777777777777
25302026,signal,0.2,0.9257043750918151,0.5683376921706143,0.3573666829212009,0.12771094606210212,0.603122070486896,0.8354645203477485,0.7866666666666666,0.7333333333333333,0.6220555555555556
25302026,signal,0.3,0.9355847500730942,0.5116214984527181,0.42396325162037607,0.17974483872452232,0.41365357088295956,0.8226686379454055,0.6641666666666667,0.6,0.4459444444444445
25302026,signal,0.3,0.9323703560211298,0.4580468919566417,0.4743234640644881,0.22498274856213574,0.4029805162381927,0.8218787194815905,0.6533333333333333,0.58,0.4277222222222222
25302026,signal,0.3,0.9232225117848587,0.547940078736321,0.3752824330485377,0.1408369045548302,0.4147127007490788,0.8226954275297785,0.6658333333333334,0.5466666666666666,0.44411111111111107
25302026,signal,0.3,0.923626661376624,0.4963603687519629,0.4272662926246611,0.1825564848132225,0.37296727812941627,0.8202345529606127,0.6425,0.5533333333333333,0.4147222222222222
25302026,signal,0.3,0.9237084308248025,0.526952853597302,0.39675557722750043,0.15741498806112705,0.4230340566333482,0.8228341405333818,0.6616666666666666,0.6066666666666667,0.44072222222222224
25302026,signal,0.3,0.9208099017744371,0.5089022417901017,0.41190765998433543,0.16966792035377087,0.3735760146397021,0.8202846841287154,0.6470833333333333,0.58,0.4260555555555555
25302026,signal,0.3,0.9293016979730405,0.5695790365082202,0.35972266146482035,0.12940039317133376,0.44250940763951613,0.8252037521832861,0.6829166666666666,0.6333333333333333,0.4701111111111112
25302026,signal,0.3,0.9228489962872427,0.5564456375498026,0.3664033587374401,0.13425142129407724,0.4168978593986023,0.8228319536747679,0.6608333333333334,0.6133333333333333,0.43744444444444447
25302026,signal,0.3,0.928043904461581,0.5167499776763076,0.41129392678527343,0.16916269421044985,0.4416942518818726,0.8244456915986152,0.6770833333333334,0.62,0.4627777777777778
25302026,signal,0.3,0.9319111739383009,0.4228665807152182,0.5090445932230827,0.25912639788965375,0.41779722189585927,0.8238937849649924,0.6745833333333333,0.6333333333333333,0.45827777777777784
25302026,signal,0.3,0.9200506116599437,0.49612297973050157,0.42392763192944216,0.1797146371133046,0.42108222182632865,0.8231052980920557,0.6633333333333333,0.58,0.4453888888888889
25302026,signal,0.3,0.9222212674615076,0.5348281754174163,0.3873930920440912,0.15007340776348174,0.4242784669127538,0.8231013648559434,0.6658333333333334,0.6133333333333333,0.44338888888888894
25302026,signal,0.4,0.9273515203789792,0.42020456267189815,0.5071469577070811,0.2571980367115479,0.3050673060496971,0.8112274498411787,0.5679166666666666,0.5133333333333333,0.32738888888888884
25302026,signal,0.4,0.932496362753702,0.431806997201737,0.500689365551965,0.2506898407768292,0.2823736584816654,0.8079266226119054,0.54625,0.47333333333333333,0.3032222222222222
25302026,signal,0.4,0.9218870828724214,0.3955770375106142,0.5263100453618073,0.2770022638487476,0.3002213717444192,0.8105007595040041,0.5683333333333334,0.5333333333333333,0.3305555555555556
25302026,signal,0.4,0.9203858914467017,0.39608057816764414,0.5243053132790576,0.2748960615326507,0.24387605365848591,0.8083714713595052,0.5504166666666667,0.47333333333333333,0.3065
25302026,signal,0.4,0.93639710030026,0.44879545138093774,0.4876016489193223,0.23775536802884203,0.29325352732546717,0.8103763767124949,0.5620833333333334,0.44666666666666666,0.31877777777777777
25302026,signal,0.4,0.9301713499402716,0.4811402822886517,0.44903106765161993,0.20162889971635367,0.31182266480290344,0.811329248086137,0.57125,0.46,0.33383333333333337
25302026,signal,0.4,0.9288067428438922,0.4190004895230601,0.5098062533208321,0.2599024159250244,0.2759001899832631,0.8083738511006373,0.54625,0.4866666666666667,0.30794444444444447
25302026,signal,0.4,0.9246440826465125,0.37540609947620307,0.5492379831703095,0.30166236215698916,0.2900328183992484,0.8103055701248983,0.5625,0.5066666666666667,0.32511111111111113
25302026,signal,0.4,0.9344526984692269,0.5061855943545677,0.4282671041146592,0.18341271246675633,0.30205610216737855,0.8108231422430999,0.5591666666666667,0.5133333333333333,0.3172222222222222
25302026,signal,0.4,0.9237988855154948,0.4342180979198437,0.4895807875956511,0.23968934758277805,0.3155783123543449,0.8120814193125344,0.5770833333333333,0.5,0.3372777777777778
25302026,signal,0.4,0.9274277548199497,0.43522584935645653,0.49220190546349313,0.24226271574189343,0.27191552520065165,0.80981191686255,0.5604166666666667,0.5,0.3193333333333333
25302026,signal,0.4,0.9279418843580164,0.46626405714521885,0.46167782721279754,0.21314641613992974,0.2953955287899586,0.8108294420207343,0.565,0.5133333333333333,0.3238333333333333
25302026,signal,0.5,0.9248160742746919,0.4153223949072557,0.5094936793674363,0.25958380931536795,0.20952443922017452,0.7965520959510833,0.46625,0.3933333333333333,0.22494444444444445
25302026,signal,0.5,0.9357930513796092,0.4373074477185962,0.498485603661013,0.24848789705728455,0.22465153299451124,0.7966535015419255,0.4795833333333333,0.41333333333333333,0.2431111111111111
25302026,signal,0.5,0.9255195484196215,0.4138488354084531,0.5116707130111684,0.26180691855335747,0.23553688882837426,0.8004827149247535,0.48791666666666667,0.43333333333333335,0.24483333333333335
25302026,signal,0.5,0.9129055083783004,0.3652903686466848,0.5476151397316156,0.29988234126327684,0.18429779565743007,0.7969746221510569,0.46708333333333335,0.38666666666666666,0.2238888888888889
25302026,signal,0.5,0.9293392511305801,0.4219501360925789,0.5073891150380012,0.25744371405904604,0.19274982385495812,0.7954594435989274,0.46541666666666665,0.4,0.2235
25302026,signal,0.5,0.9226741912746526,0.4053315712437873,0.5173426200308653,0.26764338650040026,0.20030585513033483,0.7964090784445994,0.4716666666666667,0.38666666666666666,0.2303888888888889
25302026,signal,0.5,0.9334080241223369,0.39476531680152616,0.5386427073208108,0.2901359661498926,0.19044379792549554,0.7942521727304446,0.45458333333333334,0.3933333333333333,0.2147222222222222
25302026,signal,0.5,0.9271852304542426,0.34114801426520286,0.5860372161890397,0.34343961875859924,0.16643693859601275,0.7949287882603309,0.46708333333333335,0.4266666666666667,0.2283888888888889
25302026,signal,0.5,0.9216432375919698,0.4070643393611985,0.5145788982307713,0.26479144250439446,0.20168302868637936,0.7970123461821915,0.47458333333333336,0.38,0.2356111111111111
25302026,signal,0.5,0.9331320292492215,0.3571963603972842,0.5759356688519373,0.3317018946559283,0.20134578803612532,0.7975078921975913,0.47333333333333333,0.42,0.23005555555555557
25302026,signal,0.5,0.9258023539711473,0.3813011775990581,0.5445011763720892,0.29648153107058894,0.20442024593569658,0.7954311226830213,0.46791666666666665,0.36,0.22716666666666668
25302026,signal,0.5,0.9216059265641915,0.3822158875033056,0.5393900390608859,0.290941614238104,0.23100692197723063,0.79942530980658,0.4870833333333333,0.38,0.24338888888888893
25302026,signal,0.6,0.9242121717679739,0.3881561303879794,0.5360560413799944,0.28735607949999026,0.15681808063679978,0.7837104795952563,0.3929166666666667,0.2733333333333333,0.15955555555555553
25302026,signal,0.6,0.928264069606013,0.29865685184334545,0.6296072177626676,0.39640524865884713,0.1538278360897265,0.7862519094551049,0.4058333333333333,0.35333333333333333,0.17138888888888892
25302026,signal,0.6,0.9268317166874263,0.29042895802663016,0.6364027586607961,0.4050084712310715,0.15304238261819042,0.7862917210733281,0.4075,0.35333333333333333,0.16794444444444448
25302026,signal,0.6,0.924367685088655,0.26592180367741913,0.6584458814112358,0.43355097874741927,0.13532831865378994,0.7858928969241632,0.40041666666666664,0.32,0.16155555555555554
25302026,signal,0.6,0.9243495979240782,0.31269627666263566,0.6116533212614426,0.37411978541015345,0.15275557505747137,0.7882049718793991,0.41541666666666666,0.36666666666666664,0.17672222222222222
25302026,signal,0.6,0.9176768762315995,0.37010376638416115,0.5475731098474383,0.29983631062799476,0.14245216559200183,0.7848874409902038,0.4025,0.35333333333333333,0.16816666666666666
25302026,signal,0.6,0.9270941967661672,0.3228776745835436,0.6042165221826237,0.365077605678465,0.13999944320334431,0.7812007537140784,0.3933333333333333,0.28,0.1607222222222222
25302026,signal,0.6,0.9259409609125272,0.30849377177845605,0.6174471891340712,0.38124103136956544,0.1935687032730482,0.7857223942163237,0.4141666666666667,0.31333333333333335,0.1817222222222222
25302026,signal,0.6,0.9296858747952887,0.3713582980277066,0.5583275767675822,0.31172968297916037,0.1415988012558403,0.784359467580122,0.40458333333333335,0.32666666666666666,0.17194444444444443
25302026,signal,0.6,0.9316665260663624,0.362189770304265,0.5694767557620973,0.32430377535332344,0.1503738400916895,0.7845661210146978,0.3954166666666667,0.3333333333333333,0.16094444444444445
25302026,signal,0.6,0.9191840686481043,0.36018968944288454,0.5589943792052198,0.31247471598302906,0.1588150382949413,0.7849648259263075,0.4025,0.36666666666666664,0.16677777777777777
25302026,signal,0.6,0.925345597424862,0.3223618793804962,0.6029837180443658,0.3635893642266072,0.14817437051242727,0.7825908250202631,0.39208333333333334,0.34,0.16238888888888894
25302026,signal,0.7,0.925733126208671,0.31351438669937337,0.6122187395092976,0.3748117850063532,0.10882933091556758,0.7746552995248394,0.35333333333333333,0.29333333333333333,0.13105555555555556
25302026,signal,0.7,0.9196082491705814,0.32833740152609603,0.5912708476444853,0.3496012152742282,0.09166448554710215,0.7730746485972827,0.33958333333333335,0.2733333333333333,0.11611111111111111
25302026,signal,0.7,0.9292103177052612,0.27556471014946615,0.653645607555795,0.42725258027698443,0.1178525490935972,0.772127220568423,0.3308333333333333,0.28,0.11233333333333334
25302026,signal,0.7,0.9326057636001732,0.29450260977230197,0.6381031538278712,0.40717563492507586,0.1058980881652432,0.7752530478679048,0.345,0.2866666666666667,0.12200000000000001
25302026,signal,0.7,0.9330475559550471,0.27657816076118996,0.6564693951938572,0.43095206682618864,0.10142550287774238,0.7730252873420157,0.345,0.2866666666666667,0.12194444444444444
25302026,signal,0.7,0.9274508629188374,0.3129435242899725,0.6145073386288649,0.3776192692287304,0.11356528020788552,0.7768813402431877,0.36291666666666667,0.28,0.13605555555555557
25302026,signal,0.7,0.9231897125602883,0.29267287000871683,0.6305168425515715,0.39755148874120316,0.11260690067484778,0.7764661217370644,0.3491666666666667,0.30666666666666664,0.12533333333333335
25302026,signal,0.7,0.930806873795244,0.3231467462612538,0.6076601275339901,0.36925083059462516,0.09160953561052311,0.7694784727444173,0.32958333333333334,0.2733333333333333,0.11638888888888888
25302026,signal,0.7,0.9291475578002191,0.2772027353111232,0.6519448224890958,0.42503205157033863,0.12348084868697454,0.772998761440114,0.3516666666666667,0.2733333333333333,0.13105555555555556
25302026,signal,0.7,0.9182931665144944,0.2900276075625822,0.6282655589519122,0.39471761256515864,0.10222221123611884,0.7732930996757316,0.34458333333333335,0.26666666666666666,0.12422222222222223
25302026,signal,0.7,0.9212729676217867,0.3363877527611965,0.5848852148605902,0.34209071456251877,0.10790466940939634,0.7751086040746833,0.35041666666666665,0.24666666666666667,0.12805555555555556
25302026,signal,0.7,0.9301404440678271,0.35068041180511783,0.5794600322627093,0.33577392898990005,0.07187988634387704,0.7703754353125299,0.33958333333333335,0.3,0.12466666666666668
25302027,markov,0.2,0.9348836244625526,0.6029022930987532,0.33198133136379937,0.11021160437408076,0.7092225925907942,0.835297568430646,0.86375,0.74,0.7468333333333333
25302027,markov,0.2,0.9330564465877279,0.5310492223049343,0.40200722428279356,0.16160980837555627,0.64542534002252,0.8222022488524917,0.7854166666666667,0.5266666666666666,0.6176111111111112
25302027,markov,0.2,0.9322711309677116,0.5417765245572476,0.3904946064104641,0.15248603763566326,0.5837515288086609,0.825358986689652,0.7975,0.5733333333333334,0.6375555555555555
25302027,markov,0.2,0.9385616964252619,0.4717061506799084,0.4668555457453535,0.21795410059319184,0.5098725815576309,0.8096778702473506,0.7454166666666666,0.49333333333333335,0.5515000000000001
25302027,markov,0.2,0.9320604335525354,0.4443292456119605,0.4877311879405749,0.2378817116899244,0.5970523274064842,0.8173170085517851,0.7541666666666667,0.5,0.5675555555555556
25302027,markov,0.2,0.9288606959430117,0.44279475660341894,0.48606593933959275,0.23626009738608064,0.5453915142247329,0.8192721770600973,0.7908333333333334,0.31333333333333335,0.6245555555555556
25302027,markov,0.2,0.9355933633208111,0.6016926787093725,0.3339006846114386,0.11148966718398741,0.7062239700832671,0.8316613297420904,0.8475,0.7066666666666667,0.7146666666666667
25302027,markov,0.2,0.9345806857822188,0.5879654654954012,0.34661522028681757,0.12014211093447907,0.5656243133080736,0.8195401536577995,0.7654166666666666,0.58,0.583
25302027,markov,0.2,0.929482799528927,0.5964548001196289,0.33302799940929806,0.11090764839055943,0.735561134544571,0.8303114270996338,0.8529166666666667,0.5666666666666667,0.7267777777777779
25302027,markov,0.2,0.9391160409610617,0.5513414944031466,0.3877745465579151,0.15036909895819667,0.5961986703979172,0.8202596840364975,0.7795833333333333,0.5666666666666667,0.6075
25302027,markov,0.2,0.9321515567820617,0.5144297823224365,0.4177217744596252,0.174491480857698,0.6118004074952552,0.8129752473735633,0.7491666666666666,0.48,0.5582777777777779
25302027,markov,0.2,0.9397207300916511,0.543866841720212,0.3958538883714391,0.15670030093878776,0.6603116602516902,0.8222882660986768,0.7866666666666666,0.6466666666666666,0.6183888888888889
25302027,markov,0.3,0.9317627649171601,0.5088223519635545,0.4229404129536056,0.17887859290936645,0.4615016302847593,0.8032390111274257,0.6783333333333333,0.35333333333333333,0.46483333333333327
25302027,markov,0.3,0.928340507150563,0.49879655164007974,0.4295439555104833,0.18450800971559206,0.39412586515705283,0.7950445204272547,0.6304166666666666,0.32,0.39361111111111113
25302027,markov,0.3,0.9277994710770412,0.4885953946560688,0.43920407642097237,0.19290022074479934,0.40916009894483346,0.8026707070559596,0.6591666666666667,0.4866666666666667,0.43516666666666665
25302027,markov,0.3,0.928108616772193,0.5128053053449451,0.41530331142724797,0.17247684048243772,0.6183165060666448,0.8184762408228787,0.75125,0.5666666666666667,0.5636111111111111
25302027,markov,0.3,0.9320246380784034,0.49523762195030985,0.43678701612809356,0.19078289745808347,0.4496305363634111,0.8048978668681102,0.6854166666666667,0.46,0.4701666666666667
25302027,markov,0.3,0.9353018911847824,0.44907300273913686,0.4862288884456455,0.23641853195908796,0.4963978164657706,0.8139608600814185,0.7408333333333333,0.48,0.5537222222222222
25302027,markov,0.3,0.9382258761401292,0.4923365753179547,0.4458893008221745,0.1988172685876876,0.5277595846826293,0.8168021823743422,0.7408333333333333,0.5266666666666666,0.5494444444444445
25302027,markov,0.3,0.9304024840039542,0.5105042462062096,0.4198982377977446,0.17631453010565126,0.5747302838536249,0.8147176148584817,0.7391666666666666,0.5333333333333333,0.5487222222222222
25302027,markov,0.3,0.932860015332412,0.5319024556424625,0.4009575596899495,0.1607669646725194,0.39507027313172416,0.8052269602037477,0.6895833333333333,0.46,0.48005555555555557
25302027,markov,0.3,0.9281042817432535,0.43786299299546017,0.4902412887477934,0.2403365211930973,0.40939998627697977,0.8065581484560144,0.6795833333333333,0.44666666666666666,0.46038888888888885
25302027,markov,0.3,0.9323451731223479,0.46859778218705567,0.4637473909352922,0.21506164259929075,0.42832612668602604,0.8076575787146646,0.6916666666666667,0.41333333333333333,0.47688888888888886
25302027,markov,0.3,0.9360323841846989,0.563727915538358,0.3723044686463409,0.13861061737403424,0.563665571898181,0.8137050104768815,0.7279166666666667,0.5333333333333333,0.5293333333333333
25302027,markov,0.4,0.928356787246703,0.45672069237654617,0.47163609487015684,0.2224406059843716,0.34387742791996684,0.7852808777520386,0.5670833333333334,0.36666666666666664,0.32255555555555554
25302027,markov,0.4,0.9352017556218096,0.44706467685219603,0.4881370787696136,0.23827780766973194,0.2600891691610641,0.7852928464302007,0.5541666666666667,0.37333333333333335,0.3109444444444444
25302027,markov,0.4,0.9310044876217126,0.5082514767272488,0.4227530108944638,0.17872010822033466,0.4136632627653776,0.7956954760775001,0.61,0.3333333333333333,0.3717222222222222
25302027,markov,0.4,0.9329945091658548,0.5782690391740886,0.35472546999176624,0.12583015906087947,0.4059579197319325,0.7981872243365878,0.6183333333333333,0.36666666666666664,0.3847777777777778
25302027,markov,0.4,0.9299711710001722,0.45569159617261557,0.47427957482755667,0.22494111509860792,0.38507829236383373,0.7965951496730785,0.62625,0.16666666666666666,0.3923333333333333
25302027,markov,0.4,0.9212062472647712,0.49688133337749824,0.42432491388727295,0.1800516325454416,0.39455687199312484,0.7897680277754529,0.5816666666666667,0.2866666666666667,0.3396111111111111
25302027,markov,0.4,0.9282988630106153,0.40156130333548673,0.5267375596751285,0.2774524567725095,0.30076956057030235,0.7849816510410066,0.5545833333333333,0.24666666666666667,0.30666666666666664
25302027,markov,0.4,0.9320860017887139,0.4854352915003252,0.4466507102883887,0.19949685700112213,0.30271048418013535,0.7954508677770424,0.6166666666666667,0.35333333333333333,0.3795
25302027,markov,0.4,0.93085095972792,0.477842322044936,0.453008637682984,0.20521682581539308,0.3936660535505113,0.7937927512945249,0.5975,0.3,0.3572777777777778
25302027,markov,0.4,0.932733850076155,0.5064969652404737,0.42623688483568123,0.18167788199442578,0.3457110782537729,0.79952971588086,0.625,0.38666666666666666,0.38988888888888884
25302027,markov,0.4,0.9249014777406906,0.48874692972611505,0.4361545480145756,0.19023078975379873,0.36678628879012215,0.7983337086344136,0.6166666666666667,0.2866666666666667,0.3759444444444444
25302027,markov,0.4,0.9355738733300055,0.43401286955425195,0.5015610037757536,0.25156344050854157,0.38705251201768504,0.7922125034721443,0.5929166666666666,0.30666666666666664,0.3501666666666666
25302027,markov,0.5,0.931280472007732,0.4472851728984051,0.4839952991093269,0.23425144955992683,0.21805539324743173,0.7656007770356104,0.43375,0.25333333333333335,0.1847777777777778
25302027,markov,0.5,0.924214772447551,0.5038471466221558,0.4203676258253952,0.17670894084207947,0.3108467894446825,0.7863794039036279,0.5395833333333333,0.25333333333333335,0.2862222222222222
25302027,markov,0.5,0.9332608815088399,0.5067428029941808,0.42651807851465906,0.18191767129983688,0.3382183631296973,0.7848891045811395,0.5404166666666667,0.35333333333333333,0.29372222222222216
25302027,markov,0.5,0.9273276102047543,0.3646063698048204,0.5627212403999339,0.31665519439724016,0.23886509031153663,0.7702662429380618,0.47208333333333335,0.28,0.22211111111111112
25302027,markov,0.5,0.9184587411389629,0.4204261473855479,0.49803259375341496,0.24803646444075406,0.3154878005749404,0.7835144039911474,0.5279166666666667,0.26666666666666666,0.2776666666666667
25302027,markov,0.5,0.9289354083238845,0.35650754393512785,0.5724278643887567,0.3276736599286728,0.23650880029726623,0.7673643351103724,0.475,0.16666666666666666,0.22683333333333333
25302027,markov,0.5,0.9421387609010395,0.45969518107095275,0.4824435798300868,0.23275180771926932,0.2278413789769344,0.7753317861421398,0.49666666666666665,0.3333333333333333,0.2393888888888889
25302027,markov,0.5,0.9286646894565098,0.4346312087321668,0.494033480724343,0.2440690800766098,0.2824280233335698,0.7907100061230244,0.5725,0.3466666666666667,0.3229444444444444
25302027,markov,0.5,0.925475032904127,0.4970194900229261,0.4284555428812009,0.1835741522256246,0.24077157245733094,0.7738820825855331,0.48875,0.3,0.2378333333333333
25302027,markov,0.5,0.9308371931230041,0.3865615645187186,0.5442756286042855,0.2962359598925901,0.1970740087539152,0.7716125978155103,0.47833333333333333,0.3,0.2256111111111111
25302027,markov,0.5,0.9296356790337691,0.45054974211852633,0.47908593691524276,0.22952333494995597,0.21214694560264777,0.7771811565869965,0.49083333333333334,0.26,0.23716666666666666
25302027,markov,0.5,0.925752814750647,0.367502160210915,0.558250654539732,0.3116437932940392,0.2663046761149312,0.7726226723002408,0.485,0.3,0.2306111111111111
25302027,markov,0.6,0.9306468791497106,0.41103454817488966,0.5196123309748208,0.2699969745010868,0.1621672983027118,0.7614571539034618,0.40166666666666667,0.22,0.15766666666666668
25302027,markov,0.6,0.9167287516091682,0.4641370058722379,0.45259174573693034,0.2048392883092022,0.1817831439236715,0.7597984241797708,0.4083333333333333,0.30666666666666664,0.16677777777777777
25302027,markov,0.6,0.9368340820589032,0.4068407260873293,0.5299933559715739,0.2808929573740115,0.1686439271460473,0.7635448376846433,0.41125,0.25333333333333335,0.16366666666666668
25302027,markov,0.6,0.9172979643192495,0.36865555781839265,0.5486424065008568,0.3010084902110514,0.1253051353013828,0.7531433267437285,0.38125,0.24666666666666667,0.14166666666666666
25302027,markov,0.6,0.9278882695189613,0.45539691823445017,0.47249135128451114,0.2232480770386633,0.17699503774877526,0.7568400740881113,0.3883333333333333,0.16,0.15133333333333338
25302027,markov,0.6,0.9362927002844956,0.3262310992386531,0.6100616010458425,0.3721751570706167,0.16386652441605254,0.7503675032180511,0.3595833333333333,0.15333333333333332,0.13033333333333333
25302027,markov,0.6,0.9301986602584708,0.37876103525433424,0.5514376250041365,0.30408345427020267,0.1804812493369406,0.7592103219894029,0.3983333333333333,0.2,0.16194444444444445
25302027,markov,0.6,0.9316432266291539,0.3978027004872069,0.533840526141947,0.2849857073515108,0.12529963831606075,0.7576409202061609,0.38375,0.20666666666666667,0.14777777777777779
25302027,markov,0.6,0.928800174470096,0.37906962661701205,0.549730547853084,0.3022036752428518,0.14866193079394396,0.7598273618668412,0.39958333333333335,0.25333333333333335,0.15383333333333335
25302027,markov,0.6,0.932505573729028,0.3097492686760141,0.6227563050530138,0.3878254154832824,0.13166905105944296,0.7547211257723151,0.3829166666666667,0.20666666666666667,0.14127777777777778
25302027,markov,0.6,0.9305013776375141,0.4426057034314026,0.48789567420611146,0.23804218890903606,0.1609437207054528,0.7606906272486051,0.40875,0.14666666666666667,0.16494444444444445
25302027,markov,0.6,0.9408712806786335,0.41527836995601425,0.5255929107226192,0.27624790780187514,0.2281793689966607,0.7678446513417565,0.42833333333333334,0.25333333333333335,0.18711111111111112
25302027,markov,0.7,0.9305880741224242,0.3721081759379629,0.5584798981844612,0.31189979667612616,0.09775604731258732,0.74306207349053,0.2975,0.16,0.09100000000000001
25302027,markov,0.7,0.9294220143658328,0.37890676375660387,0.550515250609229,0.3030670411533422,0.09534320158088584,0.7360106788980375,0.27166666666666667,0.12,0.0745
25302027,markov,0.7,0.923774903976433,0.363576492389187,0.560198411587246,0.31382226034487354,0.079959139405488,0.7432392103239158,0.30666666666666664,0.2,0.0937777777777778
25302027,markov,0.7,0.9287251716412277,0.3971032232870348,0.5316219483541929,0.28262189597190807,0.07394207981987225,0.7320921706585769,0.25833333333333336,0.14,0.06299999999999999
25302027,markov,0.7,0.9268140570844823,0.30832162535597823,0.6184924317285041,0.3825328881054383,0.074806459944109,0.7416755500986265,0.30083333333333334,0.13333333333333333,0.0895
25302027,markov,0.7,0.9348488747009277,0.33948666143222855,0.5953622132686991,0.3544561649882039,0.10573139168013256,0.7459585333702101,0.30625,0.12666666666666668,0.08894444444444444
25302027,markov,0.7,0.9263881180635365,0.4246829933271644,0.5017051247363721,0.25170803218673865,0.08529867044286453,0.7366783043996138,0.27791666666666665,0.16,0.07988888888888888
25302027,markov,0.7,0.9315262877923453,0.35824765047005364,0.5732786373222916,0.3286483960101035,0.06500960323326208,0.7414064841822143,0.28708333333333336,0.12,0.08294444444444445
25302027,markov,0.7,0.9267455865533459,0.35487710455208943,0.5718684820012565,0.3270335607064214,0.10738355256071573,0.7476709679302491,0.3254166666666667,0.18666666666666668,0.10594444444444442
25302027,markov,0.7,0.9361914418806959,0.3851772379478336,0.5510142039328623,0.30361665293576595,0.09555435676380629,0.7380813813000499,0.2916666666666667,0.13333333333333333,0.08472222222222223
25302027,markov,0.7,0.9302516093176191,0.4070934518851198,0.5231581574324993,0.2736944576881677,0.08765444419074551,0.7331709592569973,0.27625,0.12666666666666668,0.0761111111111111
25302027,markov,0.7,0.9258268917371961,0.40430221694560026,0.5215246747915958,0.27198798641647975,0.13982017160170432,0.7518531205746665,0.3441666666666667,0.17333333333333334,0.1178888888888889
25302027,correlated,0.2,0.9361035214182091,0.5983969555476959,0.3377065658705132,0.11404572463205526,0.7075356533755028,0.8132214685700357,0.7320833333333333,0.48,0.6637222222222223
25302027,correlated,0.2,0.934050955181481,0.5842282057550446,0.3498227494264363,0.12237595601627126,0.8481417140639855,0.8345030204784896,0.8833333333333333,0.6466666666666666,0.7795555555555556
25302027,correlated,0.2,0.9305778032640696,0.5581966184578097,0.3723811848062599,0.1386677467977139,0.8225979969685435,0.7983360775254973,0.6770833333333334,0.48,0.6031111111111112
25302027,correlated,0.2,0.9311609813233509,0.5744565523544936,0.35670442896885735,0.1272380496459986,0.693605640062025,0.8254398640491681,0.81625,0.5933333333333334,0.7197222222222223
25302027,correlated,0.2,0.929268390063105,0.6008791910803175,0.3283891989827875,0.10783946600855682,0.8179173265660187,0.8378765823687052,0.8870833333333333,0.7,0.7933888888888888
25302027,correlated,0.2,0.9206933993700955,0.58934115290615,0.33135224646394557,0.10979431123670333,0.8622369971684353,0.834182940470287,0.8570833333333333,0.54,0.7700555555555554
25302027,correlated,0.2,0.9322592370543038,0.5427231607184654,0.3895360763358384,0.15173835476712014,0.6125607827523647,0.8298467663073903,0.835,0.6,0.7448333333333333
25302027,correlated,0.2,0.9249509154069341,0.5251112785990034,0.39983963680793067,0.1598717351626979,0.9299218954790492,0.846833987928737,0.95875,0.8333333333333334,0.9184444444444445
25302027,correlated,0.2,0.9345519564470395,0.6468622183023672,0.28768973814467225,0.08276538543375009,0.8676375066833046,0.8397690788235693,0.9045833333333333,0.7133333333333334,0.8154999999999999
25302027,correlated,0.2,0.9255364886947827,0.5596915474286331,0.3658449412661495,0.1338425210500324,0.6111148304836348,0.8037199267285117,0.6854166666666667,0.5733333333333334,0.6058333333333333
25302027,correlated,0.2,0.9225878768014201,0.5483967372350151,0.37419113956640493,0.14001900893000474,0.741169190012418,0.8335431104255092,0.8720833333333333,0.6733333333333333,0.7589444444444445
25302027,correlated,0.2,0.9341862313575057,0.5900456743599992,0.34414055699750645,0.11843272297055399,0.07318263758701947,0.737100203155569,0.43875,0.32666666666666666,0.4086666666666666
25302027,correlated,0.3,0.9310848398146383,0.5471288127916778,0.3839560270229605,0.14742223068725638,0.7056931222143745,0.8267567364521026,0.80625,0.6666666666666666,0.6647222222222222
25302027,correlated,0.3,0.9393551591686613,0.5505489899835276,0.38880616918513367,0.15117023719641878,0.5571179845331709,0.8145370525761834,0.75375,0.5666666666666667,0.6305000000000001
25302027,correlated,0.3,0.9228565137769701,0.41335386095437815,0.5095026528225919,0.2595929532332586,0.42987437196217976,0.8188849434189995,0.74625,0.5466666666666666,0.6393888888888888
25302027,correlated,0.3,0.9327182481146755,0.5509745201473765,0.38174372796729905,0.14572827384237122,0.5830620550896761,0.8282612716761557,0.8104166666666667,0.6533333333333333,0.6755
25302027,correlated,0.3,0.9286927432975889,0.5648780497061004,0.36381469359148844,0.13236113127306862,0.5439092831998115,0.7837306948662878,0.5641666666666667,0.43333333333333335,0.47300000000000003
25302027,correlated,0.3,0.9269605240494447,0.35505132005596685,0.5719092039934779,0.3270801376124535,0.13911442957491996,0.7505051886626692,0.4370833333333333,0.25333333333333335,0.34938888888888886
25302027,correlated,0.3,0.9267413071337346,0.5860403731369902,0.3407009339967444,0.11607712642625398,0.637575906152959,0.799466127069411,0.6258333333333334,0.5533333333333333,0.5302777777777778
25302027,correlated,0.3,0.9285092505861183,0.4931336766290316,0.4353755739570867,0.18955189039846268,0.4404412214312197,0.7952163397020583,0.64125,0.4866666666666667,0.53
25302027,correlated,0.3,0.9348606212845676,0.5476689587414071,0.3871916625431605,0.14991738354293668,0.5531566009999559,0.7922416225505107,0.6329166666666667,0.30666666666666664,0.5106111111111111
25302027,correlated,0.3,0.9282578351422626,0.6029490333462544,0.3253088017960082,0.10582581652595453,0.54581316318886,0.8105869994897947,0.6975,0.4666666666666667,0.5986111111111112
25302027,correlated,0.3,0.9312694662326577,0.4421085882454562,0.48916087798720154,0.23927836455320986,0.5711819166885377,0.7761629438687893,0.5591666666666667,0.4066666666666667,0.455
25302027,correlated,0.3,0.9238078562367311,0.5513079381679286,0.37249991806880256,0.13875618896126463,0.7091417306983111,0.8280036307971943,0.8054166666666667,0.6266666666666667,0.6980000000000001
25302027,correlated,0.4,0.9226812544299442,0.4892001413064117,0.4334811131235325,0.18790587543481677,0.5046188591610906,0.8099680829629854,0.6925,0.2733333333333333,0.5190555555555555
25302027,correlated,0.4,0.9322724627457502,0.5979924636256663,0.3342799991200839,0.11174311781172327,0.47199058359633744,0.7468745034715805,0.42291666666666666,0.30666666666666664,0.3399444444444445
25302027,correlated,0.4,0.9304170853807705,0.5109857382193941,0.4194313471613764,0.17592265498160706,0.48422707577049795,0.7916790062726881,0.60375,0.4066666666666667,0.4524444444444445
25302027,correlated,0.4,0.9371980885735786,0.5188100026111745,0.41838808596240407,0.175048590475284,0.5199441142643816,0.8115587028428389,0.6966666666666667,0.3466666666666667,0.5600555555555555
25302027,correlated,0.4,0.9306905139475572,0.5133628982313003,0.4173276157162569,0.17416233883941576,0.44224908310970257,0.8030410081129656,0.63,0.38,0.4597222222222222
25302027,correlated,0.4,0.9264923291963315,0.5685606103929136,0.3579317188034179,0.12811511532556902,0.602929783867826,0.8132853723342554,0.6983333333333334,0.5266666666666666,0.5387777777777777
25302027,correlated,0.4,0.936384400162825,0.45539132254766457,0.4809930776151604,0.23135434071370373,0.31279182105208186,0.7701162569983313,0.49416666666666664,0.26666666666666666,0.37594444444444447
25302027,correlated,0.4,0.9346353409989722,0.46182264309021837,0.4728126979087538,0.2235518473037545,0.33248136256484806,0.7938754799789326,0.6220833333333333,0.38666666666666666,0.44033333333333335
25302027,correlated,0.4,0.9391988824942111,0.536928577170654,0.4022703053235571,0.16182139854510788,0.6558179769153921,0.7995314062118019,0.6491666666666667,0.34,0.5196111111111111
25302027,correlated,0.4,0.9275132495779924,0.5427008335466599,0.38481241603133254,0.14808059553187136,0.3223656721524827,0.750121125806006,0.41208333333333336,0.25333333333333335,0.2837222222222222
25302027,correlated,0.4,0.9289099764794556,0.5762973497687032,0.35261262671075244,0.12433566451585644,0.5196862597695859,0.8017973938190832,0.6495833333333333,0.49333333333333335,0.5272222222222223
25302027,correlated,0.4,0.9313481030122661,0.5214121464062719,0.40993595660599425,0.1680474885184716,0.507027801195466,0.7801424086704073,0.5591666666666667,0.3466666666666667,0.42066666666666663
25302027,correlated,0.5,0.9190976233717527,0.4219084724407724,0.4971891509309803,0.24719705180346913,0.3096220507398879,0.7824475164647873,0.5033333333333333,0.34,0.35344444444444445
25302027,correlated,0.5,0.9229482929542984,0.5077557851223965,0.41519250783190187,0.17238481855974389,0.3861255101407744,0.79865969463422,0.62125,0.36666666666666664,0.4666111111111111
25302027,correlated,0.5,0.9322551381200508,0.5441603627924093,0.3880947753276415,0.1506175546366125,0.3997127120371403,0.7881059367453046,0.5929166666666666,0.41333333333333333,0.3841111111111111
25302027,correlated,0.5,0.9389320287567249,0.39334457500258335,0.5455874537541415,0.2976656696939275,0.13408677710162076,0.753080658892026,0.41875,0.24,0.27716666666666673
25302027,correlated,0.5,0.9258290052140282,0.4972338146713132,0.428595190542715,0.18369383735634617,0.27298717792490257,0.764116169452603,0.4529166666666667,0.2,0.2898888888888889
25302027,correlated,0.5,0.9408026987081389,0.44449498950817146,0.4963077091999675,0.2463213422113195,0.4881921025673284,0.7997602166241761,0.64875,0.30666666666666664,0.4518333333333333
25302027,correlated,0.5,0.9220458233568221,0.5116028044380602,0.4104430189187619,0.16846347177914714,0.3826324946218872,0.7948083587089868,0.6183333333333333,0.4266666666666667,0.4028888888888889
25302027,correlated,0.5,0.9245271127124887,0.4598615215147797,0.46466559119770895,0.21591411164311639,0.2649026987755182,0.7679332359850015,0.47125,0.2866666666666667,0.3142777777777778
25302027,correlated,0.5,0.9348756271815954,0.5079276400466967,0.4269479871348988,0.1822845837185417,0.3597148437896177,0.7805377260805479,0.535,0.37333333333333335,0.39544444444444443
25302027,correlated,0.5,0.9332494141907549,0.4330498267820005,0.5001995874087544,0.2501996272438881,0.31870050666105904,0.7583255994032382,0.4216666666666667,0.2733333333333333,0.2688888888888889
25302027,correlated,0.5,0.9324950804682082,0.39933547407893016,0.5331596063892781,0.2842591658851699,0.39026869499610134,0.7637908854498353,0.5083333333333333,0.3333333333333333,0.3638333333333333
25302027,correlated,0.5,0.9368677961318118,0.5461839051374339,0.39068389099437795,0.15263390268250698,0.26786566762118935,0.7659274165175731,0.45625,0.26666666666666666,0.2921666666666667
25302027,correlated,0.6,0.9278602880215326,0.4373349814226952,0.4905253065988374,0.24061507641388344,0.24743417121194103,0.7693711031911796,0.45166666666666666,0.25333333333333335,0.2698888888888889
25302027,correlated,0.6,0.9257957050900815,0.3734817514257383,0.5523139536643431,0.30505070341233814,0.03927221694874208,0.7276226777938355,0.31375,0.1,0.16827777777777778
25302027,correlated,0.6,0.9353893760876547,0.4261546454157121,0.5092347306719427,0.259320010922526,0.23877341741100747,0.7798885359630549,0.49833333333333335,0.21333333333333335,0.29111111111111115
25302027,correlated,0.6,0.9333022858317832,0.4232416345818344,0.5100606512499488,0.2601618679535219,0.28455534917495606,0.7449217207783229,0.37583333333333335,0.10666666666666667,0.2492777777777778
25302027,correlated,0.6,0.9346119686213802,0.40671048593978865,0.5279014826815915,0.2786799754174227,0.0633120832082568,0.722494417949865,0.2866666666666667,0.16,0.1766666666666667
25302027,correlated,0.6,0.93245906917869,0.5228640692457323,0.4095949999329578,0.16776806397007968,0.1644372252499785,0.7224038208308566,0.2866666666666667,0.10666666666666667,0.18000000000000002
25302027,correlated,0.6,0.9248264120375257,0.4838256278224547,0.441000784215071,0.19448169167830762,0.284417681721546,0.7698610058329901,0.44,0.26666666666666666,0.25905555555555554
25302027,correlated,0.6,0.9284149526183284,0.43592217565120484,0.49249277696712357,0.24254913536478892,0.27191889088750104,0.7760782129941225,0.485,0.31333333333333335,0.29844444444444446
25302027,correlated,0.6,0.9340082155899568,0.3501214687893336,0.5838867468006232,0.34092373308941515,0.2547457416838497,0.738189986789001,0.35208333333333336,0.2,0.2267777777777778
25302027,correlated,0.6,0.9374098420042977,0.49088671554989577,0.4465231264544019,0.1993829024586138,0.249152287720319,0.7585598552737225,0.41,0.23333333333333334,0.26461111111111113
25302027,correlated,0.6,0.9305362133770306,0.4398833145064918,0.4906528988705388,0.2407402671700632,0.19194197454838163,0.7537209602632333,0.37166666666666665,0.22666666666666666,0.22188888888888889
25302027,correlated,0.6,0.9330152047553131,0.4755252958272317,0.4574899089280814,0.2092970167710242,0.15029498032586502,0.7583770935002162,0.42583333333333334,0.26,0.2592222222222222
25302027,correlated,0.7,0.9295950358791207,0.39559736965552944,0.5339976662235912,0.28515350753224195,0.0985138633758007,0.7049682873972412,0.19458333333333333,0.12666666666666668,0.0901111111111111
25302027,correlated,0.7,0.9288382560966115,0.45941916513142117,0.46941909096519036,0.22035428296258566,0.13927405188273412,0.7515418246872155,0.38416666666666666,0.2866666666666667,0.20377777777777778
25302027,correlated,0.7,0.9312035345842467,0.4203805112904377,0.5108230232938089,0.2609401611270272,0.11206382648645509,0.7053200543345914,0.23166666666666666,0.09333333333333334,0.1238888888888889
25302027,correlated,0.7,0.9356788248995416,0.39979184618897196,0.5358869787105696,0.2871748539515424,0.10205530275503145,0.717677604589758,0.26625,0.07333333333333333,0.13905555555555557
25302027,correlated,0.7,0.9304077654863347,0.4704103773654208,0.45999738812091395,0.21159759707806275,0.11889959325492297,0.7236930395020544,0.25833333333333336,0.08,0.1272222222222222
25302027,correlated,0.7,0.9346712545548184,0.32635733481429874,0.6083139197405196,0.3700458249500754,0.07666714220303744,0.7333987595823157,0.3070833333333333,0.13333333333333333,0.12816666666666665
25302027,correlated,0.7,0.9245319965068102,0.4110955785963075,0.5134364179105027,0.2636169552367683,0.1597133799683771,0.7433875680063444,0.3491666666666667,0.2,0.1811111111111111
25302027,correlated,0.7,0.9306320726908298,0.36933036149736803,0.5613017111934617,0.3150596109887083,0.08819790005351259,0.7038096722406425,0.1975,0.07333333333333333,0.09216666666666666
25302027,correlated,0.7,0.9308756838840565,0.4078969848786701,0.5229786990053864,0.27350671961336653,0.09619099113474364,0.7049263861742256,0.1775,0.08,0.08783333333333333
25302027,correlated,0.7,0.9281886127967123,0.4278044551671856,0.5003841576295267,0.25038430520661104,0.16570915857539095,0.7433763282385174,0.33458333333333334,0.13333333333333333,0.16911111111111107
25302027,correlated,0.7,0.9350553787896758,0.47051576233445525,0.46453961645522057,0.21579705525636345,0.03996450911657014,0.7192817379328214,0.23791666666666667,0.04666666666666667,0.11183333333333331
25302027,correlated,0.7,0.9368401042867256,0.36316535557040647,0.5736747487163192,0.32910271731473195,0.06418872262489039,0.7229125057343389,0.24708333333333332,0.12,0.11011111111111112
25302027,signal,0.2,0.9262372970149602,0.5704192638511896,0.3558180331637706,0.12660647272453415,0.5645278106780288,0.8343598245168535,0.7754166666666666,0.7,0.602
25302027,signal,0.2,0.9306310083809474,0.5489630427645141,0.38166796561643324,0.14567043597778687,0.5971975822811376,0.8339413307596925,0.7683333333333333,0.7333333333333333,0.5905555555555556
25302027,signal,0.2,0.9350528468747177,0.46154526343505947,0.4735075834396582,0.2242094315748649,0.6229632085819606,0.8368424332312715,0.8041666666666667,0.74,0.6462222222222223
25302027,signal,0.2,0.9340451370969399,0.53951837310797,0.3945267639889699,0.15565136750360836,0.5698145121772034,0.8345531516878453,0.7758333333333334,0.74,0.6026666666666666
25302027,signal,0.2,0.9234164469606309,0.4552872339949017,0.4681292129657292,0.21914496003191303,0.5687561006177968,0.8340489109914005,0.77625,0.68,0.6033333333333334
25302027,signal,0.2,0.9400157358658153,0.5506285397319228,0.3893871961338925,0.15162238851301446,0.5661742918886069,0.8342697039472707,0.775,0.72,0.6020000000000001
25302027,signal,0.2,0.9205682887821455,0.5893837892973626,0.3311844994847829,0.10968317269898617,0.5797696680881529,0.8341622769772657,0.77375,0.6866666666666666,0.599888888888889
25302027,signal,0.2,0.9305587367017166,0.559943336563137,0.37061540013857963,0.13735577481987948,0.5370262646383507,0.832413575818368,0.7604166666666666,0.6333333333333333,0.5820555555555555
25302027,signal,0.2,0.9347321963170452,0.6011753291461299,0.33355686717091526,0.1112601836368756,0.5595618519262409,0.8337874394072586,0.7708333333333334,0.7133333333333334,0.5952777777777778
25302027,signal,0.2,0.9365819524420945,0.5133567199969971,0.42322523244509747,0.1791195973782068,0.581042513061019,0.8338504279413924,0.7733333333333333,0.72,0.600111111111111
25302027,signal,0.2,0.9343226240048003,0.5652311826024475,0.3690914414023527,0.13622849211646637,0.5759435771247472,0.8352794926400529,0.78375,0.74,0.6166111111111111
25302027,signal,0.2,0.9331354691074727,0.5505325673054243,0.38260290180204837,0.14638498046734785,0.5631112375284949,0.8343119225435717,0.7758333333333334,0.7333333333333333,0.6027777777777779
25302027,signal,0.3,0.9334162950133921,0.5074360891914608,0.4259802058219313,0.18145913575209496,0.40421739389953976,0.8228610844530863,0.66375,0.6266666666666667,0.4438888888888889
25302027,signal,0.3,0.9309985196983812,0.5004461194594193,0.4305524002389619,0.18537536935153123,0.4038758305111129,0.8226385326905955,0.66,0.6066666666666667,0.4390555555555556
25302027,signal,0.3,0.9289776600504289,0.42049514530082927,0.5084825147495997,0.2585544678060769,0.42021351887952557,0.8219743903949233,0.6558333333333334,0.5666666666666667,0.43777777777777777
25302027,signal,0.3,0.9411160579029961,0.5675949439792181,0.37352111392377807,0.13951802254686,0.4213754604350704,0.8225863906392633,0.6658333333333334,0.6,0.4467222222222222
25302027,signal,0.3,0.9222868760178884,0.6183204398411231,0.30396643617676533,0.09239559432200355,0.4006699922832381,0.8223904207778221,0.6575,0.5933333333333334,0.4358333333333333
25302027,signal,0.3,0.9329624168319129,0.4631335295189759,0.46982888731293704,0.22073918335371248,0.41692507309575194,0.8232185533116759,0.6666666666666666,0.6066666666666667,0.45055555555555554
25302027,signal,0.3,0.9285642807453587,0.4765481161741124,0.45201616457124627,0.2043186130337,0.38647335612444345,0.8227258058163994,0.66375,0.5666666666666667,0.44299999999999995
25302027,signal,0.3,0.930352665393733,0.5178102631787499,0.41254240221498306,0.17019123362530886,0.47824230334231704,0.8238353919458642,0.675,0.5866666666666667,0.4585555555555556
25302027,signal,0.3,0.9304684929807154,0.5850494305967521,0.34541906238396336,0.11931432865821637,0.4112760511418589,0.8239244804975453,0.6745833333333333,0.6266666666666667,0.45883333333333337
25302027,signal,0.3,0.9362896906214377,0.46122435533176476,0.475065335289673,0.22568707279388942,0.4287601158090369,0.8237156513816996,0.6683333333333333,0.6133333333333333,0.4494444444444445
25302027,signal,0.3,0.932588472903455,0.43240542497451284,0.5001830479289422,0.2501830814354865,0.4211391308436154,0.8226585768411241,0.6595833333333333,0.6066666666666667,0.43844444444444447
25302027,signal,0.3,0.9265109352523275,0.4629196072611615,0.46359132799116604,0.21491691938861288,0.4177371722197262,0.8221663943714034,0.6616666666666666,0.6066666666666667,0.44183333333333336
25302027,signal,0.4,0.9207118660551515,0.490951833752369,0.42976003230278254,0.1846936853648887,0.2951195406327578,0.8110311028843656,0.5708333333333333,0.5066666666666667,0.33194444444444443
25302027,signal,0.4,0.9283077922082356,0.3918954053133467,0.5364123868948889,0.28773824881427196,0.2984849925597211,0.8102439931327696,0.5629166666666666,0.5,0.3241111111111111
25302027,signal,0.4,0.9339436221009769,0.4787355291042257,0.45520809299675125,0.20721440792973894,0.3021339654765896,0.8101194330991354,0.565,0.49333333333333335,0.32638888888888895
25302027,signal,0.4,0.934930859980663,0.46606142633732295,0.4688694336433401,0.21983854580502651,0.29715465994097945,0.8109829709178931,0.57125,0.49333333333333335,0.3352777777777778
25302027,signal,0.4,0.9386493893024639,0.5259670747828191,0.41268231451964477,0.17030669271729101,0.2496702690072739,0.8094754806035533,0.5604166666666667,0.4666666666666667,0.32183333333333336
25302027,signal,0.4,0.927282418434437,0.4245376135414698,0.5027448048929672,0.2527523388468677,0.31072265999220117,0.8114463967960113,0.5666666666666667,0.5133333333333333,0.3258888888888889
25302027,signal,0.4,0.9199148278828644,0.42862997895467736,0.491284848928187,0.24136080278639155,0.29358520799925764,0.8105531492393782,0.5683333333333334,0.4866666666666667,0.3280555555555555
25302027,signal,0.4,0.933042765376291,0.4274084726497719,0.5056342927265192,0.25566603798104726,0.2776111800702072,0.8102768425427714,0.5608333333333333,0.48,0.31927777777777777
25302027,signal,0.4,0.9258320421703773,0.44982701541106457,0.4760050267593127,0.22658078550013402,0.30742519787434863,0.8110763177438531,0.5675,0.4866666666666667,0.32800000000000007
25302027,signal,0.4,0.9398596018993843,0.44217548876010937,0.49768411313927496,0.24768947647122663,0.2707847265658111,0.808112670585771,0.54875,0.48,0.3092222222222222
25302027,signal,0.4,0.931611373572045,0.43929104718549694,0.4923203263865481,0.24237930377335726,0.3071106343440793,0.8127155019803869,0.5804166666666667,0.5066666666666667,0.3416666666666667
25302027,signal,0.4,0.9307852001803166,0.5024117945202146,0.42837340566010207,0.18350377467683437,0.2687346843712053,0.8088376528822113,0.55,0.4666666666666667,0.30750000000000005
25302027,signal,0.5,0.9161845502275406,0.38073831344353803,0.5354462367840026,0.28670267248615017,0.1946027179316906,0.7984959005524173,0.4791666666666667,0.41333333333333333,0.2363888888888889
25302027,signal,0.5,0.9375492499878281,0.4233301041521119,0.5142191458357162,0.2644213299440135,0.20339335172700299,0.7968033435783446,0.4725,0.4266666666666667,0.23333333333333334
25302027,signal,0.5,0.9316331867809335,0.34960829587939135,0.5820248909015422,0.33875297362895207,0.20826586198898536,0.7985881643438076,0.4875,0.43333333333333335,0.2456111111111111
25302027,signal,0.5,0.9319323178163633,0.38773901146689804,0.5441933063494653,0.29614635467556294,0.19745265979862955,0.7959357950791163,0.4625,0.4066666666666667,0.21794444444444447
25302027,signal,0.5,0.9275294798267484,0.4525448572571988,0.4749846225695496,0.2256103916775375,0.18632338552003028,0.7956937515277748,0.4708333333333333,0.41333333333333333,0.22816666666666668
25302027,signal,0.5,0.9344274324428299,0.40341763131618086,0.5310098011266491,0.2819714088925634,0.19861186354650903,0.7957014348140903,0.46416666666666667,0.41333333333333333,0.2277777777777778
25302027,signal,0.5,0.9385248092758784,0.3788401189626881,0.5596846903131903,0.3132469525709718,0.19877038260583804,0.7979205933413783,0.4766666666666667,0.38666666666666666,0.23516666666666666
25302027,signal,0.5,0.9253688977523117,0.34932979395281794,0.5760391037994937,0.3318210491061239,0.19338649211293238,0.7946706716065645,0.46208333333333335,0.4066666666666667,0.21844444444444447
25302027,signal,0.5,0.9262658850478477,0.3918165568130395,0.5344493282348082,0.2856360844506377,0.18852918503339167,0.7957737671576217,0.4675,0.36666666666666664,0.22894444444444448
25302027,signal,0.5,0.9299846490375382,0.39078838786746817,0.53919626117007,0.29073260805978235,0.18688600946518968,0.799305748345711,0.48791666666666667,0.38666666666666666,0.24066666666666667
25302027,signal,0.5,0.9336952549277119,0.39135892072650397,0.542336334201208,0.29412869939480435,0.1976199721728858,0.7939844875190918,0.45958333333333334,0.38,0.21761111111111114
25302027,signal,0.5,0.9293145063144856,0.4954797332102507,0.43383477310423496,0.18821261035440304,0.1836919036478354,0.7949128084812399,0.4575,0.37333333333333335,0.2197777777777778
25302027,signal,0.6,0.9320256834270617,0.3697275016664341,0.5622981817606276,0.3161792452113078,0.14052477520501133,0.7841455297576415,0.3929166666666667,0.32666666666666666,0.15944444444444444
25302027,signal,0.6,0.9294742872075185,0.27306494737062825,0.6564093398368902,0.43087322142510204,0.10490801141921523,0.782080557191411,0.3858333333333333,0.30666666666666664,0.153
25302027,signal,0.6,0.9311487900020192,0.3231179631022299,0.6080308268997894,0.36970148646044165,0.11881743706183405,0.7818921739501764,0.39166666666666666,0.31333333333333335,0.15805555555555556
25302027,signal,0.6,0.9218879442169028,0.31446926144297394,0.6074186827739289,0.36895745618281484,0.13689658261526746,0.7830983051781508,0.3954166666666667,0.28,0.16488888888888892
25302027,signal,0.6,0.9260778039308832,0.3307750597601943,0.595302744170689,0.35438535721715275,0.12322261207322976,0.779758592699982,0.37666666666666665,0.32666666666666666,0.15016666666666667
25302027,signal,0.6,0.9312447356051636,0.34951908791186276,0.5817256476933008,0.33840472918419034,0.16645074438342214,0.7887719742290588,0.41875,0.36,0.1816666666666667
25302027,signal,0.6,0.9255920592437477,0.3475389484241572,0.5780531108195904,0.3341453989282057,0.13808580901603296,0.7862210165443754,0.40708333333333335,0.3333333333333333,0.1710555555555556
25302027,signal,0.6,0.929149668068807,0.3457692687323933,0.5833803993364137,0.34033269032991353,0.1320048877842865,0.7828536374726384,0.39625,0.35333333333333333,0.16355555555555554
25302027,signal,0.6,0.9339508070149678,0.32299895266834866,0.6109518543466191,0.37326216832957254,0.13279341562014604,0.7833028439198493,0.3929166666666667,0.32,0.15822222222222224
25302027,signal,0.6,0.9323486824280605,0.30803407271447586,0.6243146097135845,0.38976873190182537,0.1566271728417868,0.7872379215238675,0.41375,0.35333333333333333,0.17511111111111113
25302027,signal,0.6,0.9296815983267394,0.39626473178835364,0.5334168665383857,0.28453355350763,0.13768287818434075,0.783834325488359,0.3975,0.34,0.16366666666666668
25302027,signal,0.6,0.9327551547622722,0.2939398765830935,0.6388152781791787,0.40808495963514146,0.1401161213035042,0.7834698910024516,0.39625,0.32,0.16150000000000003
25302027,signal,0.7,0.9225249744262485,0.31743838079039755,0.6050865936358509,0.3661297857978374,0.13645096105950622,0.7737057713393863,0.34708333333333335,0.24666666666666667,0.126
25302027,signal,0.7,0.9316574158715307,0.3352369162221575,0.5964204996493732,0.35571741240200794,0.10909967263743979,0.7717712629536466,0.34375,0.2866666666666667,0.12722222222222224
25302027,signal,0.7,0.930255694699136,0.322062052379036,0.6081936423201,0.3698995065585897,0.10725840311082918,0.7745757554913285,0.35,0.29333333333333333,0.12627777777777777
25302027,signal,0.7,0.9277907722621649,0.32112447375620917,0.6066662985059557,0.3680439977429173,0.10961121224617738,0.7730955120807272,0.35041666666666665,0.30666666666666664,0.13083333333333333
25302027,signal,0.7,0.9294237143743561,0.28998717802580753,0.6394365363485486,0.4088790840174287,0.09982731607882236,0.7764717351295567,0.35541666666666666,0.2733333333333333,0.1267777777777778
25302027,signal,0.7,0.9258103037274316,0.2842389494942546,0.6415713542331769,0.41161380257259256,0.1011105657889857,0.7718186350063724,0.3358333333333333,0.26666666666666666,0.11672222222222223
25302027,signal,0.7,0.9313605111463743,0.27097424555373806,0.6603862655926362,0.4361100197833879,0.0912238034910255,0.7740322067550424,0.3466666666666667,0.25333333333333335,0.1235
25302027,signal,0.7,0.9186138439683686,0.33203954360714116,0.5865743003612275,0.34406940984426354,0.08821885224324509,0.7703408129749266,0.33,0.26,0.1108888888888889
25302027,signal,0.7,0.9352022226878379,0.3641982087101609,0.5710040139776771,0.32604558397861927,0.15572309050904812,0.7756086281488352,0.35791666666666666,0.31333333333333335,0.13555555555555554
25302027,signal,0.7,0.9337030145852628,0.2733581274485258,0.660344887136737,0.43605536996762995,0.10285658643968958,0.7751630720257556,0.35291666666666666,0.3,0.12883333333333333
25302027,signal,0.7,0.9332740947486109,0.3288059821445464,0.6044681126040645,0.36538169915512003,0.11298816386050833,0.7752930879591193,0.3545833333333333,0.2866666666666667,0.12844444444444444
25302027,signal,0.7,0.9219396788351675,0.306151187156238,0.6157884916789295,0.379195466484211,0.10923032251610994,0.7747183849605098,0.35,0.28,0.126
25302028,markov,0.2,0.925446777476442,0.526480782805699,0.398965994670743,0.15917386490361535,0.6802038136099838,0.829260776136298,0.8391666666666666,0.66,0.7002777777777778
25302028,markov,0.2,0.9184551998319784,0.4967482809662083,0.4217069188657701,0.1778367254192612,0.6539561647119484,0.820314661630073,0.7845833333333333,0.5666666666666667,0.613111111111111
25302028,markov,0.2,0.9145269336997145,0.568906243552392,0.34562069014732244,0.11945366145791146,0.615686947422996,0.8223344743869241,0.7895833333333333,0.5666666666666667,0.6242222222222222
25302028,markov,0.2,0.9302315441173138,0.5801728204756273,0.35005872364168644,0.1225411099976466,0.673105994842917,0.8216919270705898,0.7870833333333334,0.4,0.6187777777777778
25302028,markov,0.2,0.9237738555057518,0.612804092266819,0.3109697632389328,0.0967021936488779,0.6617441588056207,0.8264681959905946,0.8195833333333333,0.4533333333333333,0.6717777777777776
25302028,markov,0.2,0.9203747713848891,0.5054050924778827,0.4149696789070064,0.172199834412184,0.5841666026525123,0.8201834143176479,0.7779166666666667,0.5733333333333334,0.6015555555555555
25302028,markov,0.2,0.9218863256297182,0.5307183294360573,0.3911679961936608,0.15301240124616386,0.6784567369178068,0.8247457291443957,0.8079166666666666,0.56,0.6498333333333334
25302028,markov,0.2,0.9180610412112952,0.5166461624994574,0.4014148787118378,0.16113390485123943,0.6966431235098423,0.8239615031157713,0.8083333333333333,0.48,0.6523333333333333
25302028,markov,0.2,0.9175734679267714,0.4951726746194792,0.4224007933072922,0.1784224301866298,0.7175173518382041,0.8279384606586033,0.8329166666666666,0.6066666666666667,0.6952222222222223
25302028,markov,0.2,0.9256014051405348,0.42867769853956855,0.49692370660096624,0.2469331701820432,0.49391165235173623,0.8155394647831106,0.75375,0.4666666666666667,0.5710000000000001
25302028,markov,0.2,0.924586883268824,0.505408797243084,0.41917808602574,0.1757102678042027,0.539068962732204,0.8127649536895987,0.7379166666666667,0.48,0.5406666666666666
25302028,markov,0.2,0.922284299041164,0.5288956468882079,0.39338865215295615,0.15475463164271952,0.662359639509578,0.8301383604302748,0.8358333333333333,0.6066666666666667,0.6966666666666667
25302028,markov,0.3,0.9211025185696814,0.4152848856883679,0.5058176328813135,0.2558514777336553,0.3260884106197241,0.7909317340669721,0.6158333333333333,0.38,0.3816111111111111
25302028,markov,0.3,0.9207708856164121,0.5409857084246282,0.37978517719178384,0.14423678081459465,0.5781281726880858,0.8126218176258452,0.7141666666666666,0.5133333333333333,0.5098333333333334
25302028,markov,0.3,0.9214206583952765,0.3598137646547487,0.5616068937405279,0.31540230309688455,0.3386544998591441,0.7926184247547733,0.62625,0.3333333333333333,0.39305555555555555
25302028,markov,0.3,0.9264563965923563,0.6131370966944149,0.3133192998979415,0.0981689836885362,0.49659870909834275,0.8123211383590039,0.7125,0.4666666666666667,0.5057222222222222
25302028,markov,0.3,0.9193260804255483,0.5326641593800926,0.3866619210454557,0.14950744118656223,0.5286509619663845,0.81194679195311,0.7120833333333333,0.42,0.5096666666666666
25302028,markov,0.3,0.9221978990233695,0.49205111367878585,0.4301467853445836,0.18502625694227928,0.4661532518319307,0.809980029116917,0.7016666666666667,0.5133333333333333,0.4987777777777778
25302028,markov,0.3,0.914995456842847,0.4840687813405665,0.4309266755022805,0.18569779965944774,0.5008285964009639,0.8081467682949954,0.7079166666666666,0.5,0.4955555555555556
25302028,markov,0.3,0.9296254738741683,0.49111127167108637,0.4385142022030819,0.1922947055338054,0.434761970655574,0.8037618648877006,0.6625,0.5333333333333333,0.43466666666666665
25302028,markov,0.3,0.9236595234174458,0.4959996745947337,0.42765984882271213,0.182892946295065,0.46500934544302,0.7977516723543967,0.6629166666666667,0.32,0.4376111111111111
25302028,markov,0.3,0.9119556594438006,0.4984870475383834,0.4134686119054172,0.17095629303099252,0.5296953531410259,0.8105209047946254,0.71125,0.4533333333333333,0.5011111111111111
25302028,markov,0.3,0.924037036537617,0.5725202337267603,0.35151680281085673,0.12356406265836674,0.508592541210207,0.8109699595260113,0.7183333333333334,0.5333333333333333,0.5150555555555555
25302028,markov,0.3,0.9257703552575375,0.509395105547733,0.41637524970980444,0.173368348570902,0.6260132962739798,0.8105550043180962,0.7241666666666666,0.56,0.5327777777777778
25302028,markov,0.4,0.9149086989095778,0.44387200589005266,0.47103669301952517,0.2218755661707704,0.3843127647569105,0.7945307231213924,0.6066666666666667,0.2866666666666667,0.36933333333333335
25302028,markov,0.4,0.93272289953398,0.4783028044486765,0.4544200950853035,0.20649762281733627,0.48542334191820563,0.8045166471703326,0.6641666666666667,0.4,0.43538888888888894
25302028,markov,0.4,0.911188013029609,0.46411763027702063,0.4470703827525883,0.19987192713454582,0.32906962343640117,0.7863322805019878,0.575,0.32,0.32566666666666666
25302028,markov,0.4,0.9153233460519128,0.501293374621167,0.4140299714307458,0.1714208172429442,0.3920609458863285,0.796062164820513,0.60625,0.36,0.3625555555555556
25302028,markov,0.4,0.9235669112631196,0.4474547714400852,0.4761121398230344,0.22668276968686868,0.33498452127414147,0.7946686651915768,0.6158333333333333,0.3466666666666667,0.3767777777777778
25302028,markov,0.4,0.9270919129158312,0.5305418057236355,0.39655010719219563,0.15725198751414185,0.38420830486480256,0.8023670477955642,0.6266666666666667,0.4866666666666667,0.3893333333333333
25302028,markov,0.4,0.9223108641756017,0.4971488748961449,0.4251619892794568,0.18076271712806494,0.32280390250897106,0.7840308516443978,0.56625,0.2733333333333333,0.3209444444444445
25302028,markov,0.4,0.9287822933115005,0.4597078448057121,0.46907444850578844,0.22003083824100958,0.4025878085243484,0.793801137622969,0.6033333333333334,0.3,0.35988888888888887
25302028,markov,0.4,0.9206334292336259,0.4968792501628622,0.4237541790707637,0.17956760427993684,0.37338128986036817,0.7855450290722998,0.5691666666666667,0.4066666666666667,0.3347777777777778
25302028,markov,0.4,0.9167280263470163,0.5378566539684482,0.37887137237856816,0.14354351680801966,0.3693676927268382,0.7926706844504555,0.5933333333333334,0.36,0.35538888888888887
25302028,markov,0.4,0.9205532284764002,0.5228671070555402,0.39768612142086,0.158154251170767,0.3097668054290514,0.789734218125773,0.5841666666666666,0.34,0.34838888888888886
25302028,markov,0.4,0.9144896887933499,0.45403954282557357,0.46045014596777634,0.21201433692174654,0.2956493141068686,0.790566757439917,0.5870833333333333,0.30666666666666664,0.34711111111111115
25302028,markov,0.5,0.9250715073025072,0.42305702724556893,0.5020144800569383,0.25201853818683806,0.24479644927682565,0.7698364569654065,0.45875,0.2866666666666667,0.21216666666666667
25302028,markov,0.5,0.9231109448349641,0.4904937161026771,0.43261722873228703,0.18715766659600394,0.2695891695662686,0.7762506597833375,0.495,0.32666666666666666,0.25105555555555553
25302028,markov,0.5,0.9209553709101098,0.46526118809843314,0.4556941828116767,0.2076571882484018,0.3471334724885608,0.7829018519441255,0.5308333333333334,0.2866666666666667,0.2833333333333333
25302028,markov,0.5,0.9264420701266143,0.49175992787814776,0.4346821422484665,0.18894856478971608,0.3116605299668249,0.7865151811691664,0.5416666666666666,0.32666666666666666,0.29161111111111115
25302028,markov,0.5,0.9267569463494814,0.5059496954991293,0.4208072508503521,0.17707874236823115,0.30169824998884726,0.7835326603175207,0.5270833333333333,0.32,0.2758888888888889
25302028,markov,0.5,0.9301423532292584,0.3979856300010502,0.5321567232282083,0.2831907780769839,0.18749611067407246,0.7698622266394811,0.46708333333333335,0.16,0.21366666666666667
25302028,markov,0.5,0.9286979735423805,0.4181136935605856,0.5105842799817949,0.26069630696452795,0.2747418526086964,0.780830874106746,0.5283333333333333,0.32666666666666666,0.2757777777777778
25302028,markov,0.5,0.9260965378020697,0.449699114696297,0.4763974231057727,0.22695450474182063,0.31089373604871456,0.7841942554021157,0.5295833333333333,0.26666666666666666,0.2758888888888889
25302028,markov,0.5,0.9303390703076607,0.392655861342877,0.5376832089647837,0.2891032332026673,0.22782241927439165,0.7838719281640578,0.5425,0.3466666666666667,0.29294444444444445
25302028,markov,0.5,0.9213946573736325,0.41548352082064915,0.5059111365529834,0.25594607808833136,0.24671106203811,0.7777733608190285,0.49333333333333335,0.22,0.24344444444444444
25302028,markov,0.5,0.9271005913142274,0.38457517766528915,0.5425254136489382,0.29433382445495154,0.2416832938219007,0.7728760619110128,0.4920833333333333,0.22,0.23427777777777775
25302028,markov,0.5,0.91728810243815,0.42113080963244065,0.4961572928057093,0.24617205920429036,0.3011385183739363,0.7806155024379423,0.5158333333333334,0.30666666666666664,0.2697222222222223
25302028,markov,0.6,0.9190059963382533,0.3959224339951747,0.5230835623430786,0.2736164131935254,0.18421002140342463,0.7629245408950265,0.41125,0.29333333333333333,0.16822222222222222
25302028,markov,0.6,0.9221357037468393,0.3611779368717829,0.5609577668750564,0.3146736162174501,0.1306839918442818,0.7539153628866034,0.37916666666666665,0.14,0.1443888888888889
25302028,markov,0.6,0.92865462461796,0.3841927514630936,0.5444618731548664,0.2964387313193058,0.1291998112511643,0.7569939021122853,0.38458333333333333,0.16,0.14627777777777778
25302028,markov,0.6,0.9240247188464595,0.32003280455299027,0.6039919142934693,0.3648062325318896,0.1641153077288039,0.7516753327291087,0.3566666666666667,0.16,0.13505555555555557
25302028,markov,0.6,0.9301783401362541,0.4374868987397219,0.4926914413965322,0.24274485642539254,0.16790388575468693,0.7604446682176487,0.4008333333333333,0.22,0.1562777777777778
25302028,markov,0.6,0.8929972433745433,0.37784636435124025,0.515150879023303,0.2653804281584818,0.1589782652321163,0.7583200029645785,0.3958333333333333,0.21333333333333335,0.14966666666666667
25302028,markov,0.6,0.9143231105982135,0.38899758665117407,0.5253255239470394,0.2759669061102314,0.15168301522932168,0.7625647874146082,0.3933333333333333,0.26666666666666666,0.15011111111111114
25302028,markov,0.6,0.9203441649682806,0.36471983859408313,0.5556243263741976,0.3087183920587808,0.15614901862376604,0.7539215132133114,0.37333333333333335,0.13333333333333333,0.1403333333333333
25302028,markov,0.6,0.9066620486875367,0.45291742377370503,0.4537446249138317,0.20588418463819383,0.17098910304780604,0.7602545544382338,0.3770833333333333,0.23333333333333334,0.14133333333333334
25302028,markov,0.6,0.9288680179146341,0.33361560294123616,0.595252414973398,0.3543254375316624,0.1747565446866393,0.7651850174615091,0.43375,0.17333333333333334,0.1838888888888889
25302028,markov,0.6,0.9212080965517764,0.379676001677181,0.5415320948745954,0.29325700977926783,0.18025829543762553,0.7649647797309906,0.4225,0.22,0.1778888888888889
25302028,markov,0.6,0.9327183683472389,0.4694833163698884,0.4632350519773505,0.2145867133804586,0.17269629624989402,0.767228708554073,0.4245833333333333,0.28,0.17416666666666666
25302028,markov,0.7,0.920572807175951,0.3297258886233866,0.5908469185525644,0.34910008116306074,0.12665893148272206,0.7511620976939953,0.3258333333333333,0.2,0.10672222222222222
25302028,markov,0.7,0.923810747155156,0.3308435120736794,0.5929672350814765,0.35161014188017103,0.06021479579939452,0.7399252700162818,0.28541666666666665,0.14666666666666667,0.07927777777777777
25302028,markov,0.7,0.9194122244368008,0.39607558089917605,0.5233366435376248,0.27388124246922696,0.08783438904490164,0.7368947624282869,0.2791666666666667,0.18666666666666668,0.0773888888888889
25302028,markov,0.7,0.9247957364798569,0.4942651166689577,0.4305306198108992,0.18535661459475702,0.11175807948272727,0.7503286043470246,0.3225,0.21333333333333335,0.10338888888888889
25302028,markov,0.7,0.9107326808667248,0.3717964694318627,0.5389362114348621,0.2904522399957624,0.12116886002898998,0.750986947678106,0.3258333333333333,0.17333333333333334,0.1078888888888889
25302028,markov,0.7,0.9179519414575317,0.36551335327250223,0.5524385881850294,0.30518839371586853,0.07680578140893572,0.7483578459923116,0.31416666666666665,0.14666666666666667,0.09622222222222222
25302028,markov,0.7,0.9298910148283969,0.3843011433862015,0.5455898714421954,0.2976683078203113,0.07156005375060746,0.7434552419933408,0.29875,0.1,0.09183333333333334
25302028,markov,0.7,0.9147111935186897,0.3611304792781554,0.5535807142405342,0.30645160717906,0.07813695707533812,0.7414796712903885,0.2841666666666667,0.20666666666666667,0.07827777777777777
25302028,markov,0.7,0.9159609483951136,0.31223540994862625,0.6037255384464872,0.36448452577250096,0.08269076676371094,0.7455232757106629,0.3025,0.16666666666666666,0.09127777777777778
25302028,markov,0.7,0.9254320846163953,0.3805326251824364,0.5448994594339589,0.29691542089142064,0.09992945407718155,0.7400198575738225,0.28875,0.08,0.08522222222222223
25302028,markov,0.7,0.918480625341378,0.3440550532256106,0.5744255721157674,0.32996473790052666,0.11153630950635704,0.7416851199453675,0.30833333333333335,0.12,0.0947777777777778
25302028,markov,0.7,0.9198253124151681,0.33751727121304276,0.5823080412021253,0.3390826548486561,0.11487448449840108,0.7441719583412775,0.30583333333333335,0.18,0.09427777777777777
25302028,correlated,0.2,0.9288656890662899,0.6390016431117097,0.28986404595458015,0.08402116513715896,0.5743697706628325,0.8216907612771552,0.7920833333333334,0.6133333333333333,0.7063333333333333
25302028,correlated,0.2,0.925873447845829,0.6292329828826179,0.29664046496321117,0.08799556545359011,0.9286025524449628,0.8473219413022685,0.95625,0.88,0.9138333333333333
25302028,correlated,0.2,0.9112236331210649,0.543451461860612,0.3677721712604529,0.13525636995362791,0.7698950181615287,0.8251106872449041,0.8170833333333334,0.7066666666666667,0.7468888888888888
25302028,correlated,0.2,0.9256959477884774,0.6232625007320859,0.3024334470563915,0.09146598989841118,0.8161467080052857,0.8382023838170835,0.8870833333333333,0.74,0.8079999999999999
25302028,correlated,0.2,0.9117183790318302,0.5837209848554541,0.3279973941763761,0.10758229058649302,0.4766867132212122,0.8098726792875309,0.73875,0.56,0.683
25302028,correlated,0.2,0.9268737981768794,0.5295014534450642,0.39737234473181526,0.15790478035766062,0.6771044586307599,0.8280277419706072,0.83125,0.68,0.7561111111111111
25302028,correlated,0.2,0.9148241578661014,0.5788770974286489,0.3359470604374525,0.11286042741656535,0.8114268088109742,0.8346804248143117,0.8825,0.6466666666666666,0.7861666666666667
25302028,correlated,0.2,0.9215748780493784,0.5757285143971331,0.3458463636522453,0.1196097072514811,0.822998389410125,0.8282904651475093,0.8408333333333333,0.6066666666666667,0.7263888888888889
25302028,correlated,0.2,0.9272706132879025,0.6007359539899922,0.32653465929791026,0.10662488372280234,0.8767190820812985,0.8376433814298639,0.9008333333333334,0.6266666666666667,0.8283888888888888
25302028,correlated,0.2,0.9230599292807515,0.5321114024042527,0.39094852687649884,0.15284075066690453,0.7360962103587025,0.8332896661232061,0.87,0.7066666666666667,0.7666111111111111
25302028,correlated,0.2,0.9063221957409809,0.5539846303856131,0.35233756535536787,0.12414175996054812,0.7948556511005774,0.8249922247056202,0.8070833333333334,0.6533333333333333,0.7177777777777778
25302028,correlated,0.2,0.9149507207566306,0.5527441072544189,0.3622066135022117,0.1311936308647406,0.7492764723271058,0.8292202150620358,0.82625,0.4066666666666667,0.7251666666666666
25302028,correlated,0.3,0.9178979177861276,0.4807387465359429,0.4371591712501847,0.19110814100814832,0.29091490375888257,0.7834509911689899,0.5495833333333333,0.2,0.4373888888888889
25302028,correlated,0.3,0.9187943914612173,0.45655397689898053,0.4622404145622368,0.21366620085466853,0.5885631390345897,0.8119404611673335,0.6995833333333333,0.49333333333333335,0.5726111111111112
25302028,correlated,0.3,0.9166188321396556,0.6234488148545396,0.29317001728511594,0.08594865903495517,0.7758927645027435,0.8173251047845288,0.7408333333333333,0.5466666666666666,0.642
25302028,correlated,0.3,0.9172737065567764,0.5298729084490841,0.38740079810769235,0.15007937837447702,0.5014907452552066,0.8074117136121056,0.6966666666666667,0.5733333333333334,0.5831666666666666
25302028,correlated,0.3,0.9189119456257332,0.5732118852603826,0.3457000603653506,0.11950853173660705,0.5094501375315761,0.7912360521073919,0.6170833333333333,0.42,0.5332777777777777
25302028,correlated,0.3,0.9297535625187565,0.5988894614619915,0.330864101056765,0.1094710533681012,0.6679646050386052,0.8187647083985068,0.7858333333333334,0.43333333333333335,0.6275555555555556
25302028,correlated,0.3,0.930733891709679,0.526655302760615,0.404078588949064,0.16327950604706665,0.4891089704058111,0.8078920228779958,0.70375,0.3466666666666667,0.5387777777777778
25302028,correlated,0.3,0.913404717876715,0.5564917946141675,0.3569129232625474,0.12738683479181706,0.31553100767006387,0.7681501230856259,0.5279166666666667,0.3333333333333333,0.43288888888888893
25302028,correlated,0.3,0.9236595340045347,0.6374576673849243,0.28620186661961045,0.08191150845654929,0.5739484477479756,0.7894692620305045,0.5975,0.36,0.5210555555555556
25302028,correlated,0.3,0.9271128755174598,0.5732973464885666,0.35381552902889324,0.1251854285819956,0.4970386671170547,0.8085509293224146,0.6916666666666667,0.4066666666666667,0.5802222222222222
25302028,correlated,0.3,0.9183004223442405,0.4960200923042368,0.42228033004000365,0.1783206771386944,0.47803651749807574,0.7637109037294607,0.47333333333333333,0.24,0.35855555555555557
25302028,correlated,0.3,0.9172771010854125,0.5456825696380926,0.3715945314473199,0.1380824958015532,0.6518214128969019,0.820890375907405,0.7754166666666666,0.54,0.6206666666666667
25302028,correlated,0.4,0.9205785754369822,0.5000764284598501,0.42050214697713206,0.17682205561237757,0.5380430671696953,0.8029637943358751,0.6216666666666667,0.44,0.47555555555555556
25302028,correlated,0.4,0.9180349673196327,0.589358889445377,0.3286760778742558,0.10802796416680385,0.5854724875531018,0.7916085246613682,0.57375,0.4266666666666667,0.45261111111111113
25302028,correlated,0.4,0.9265351724408539,0.5300989925031753,0.39643617993767866,0.15716164476357952,0.5450389220036876,0.7717116205253974,0.5191666666666667,0.3,0.4022777777777778
25302028,correlated,0.4,0.9172638930119695,0.6206042670113374,0.2966596260006321,0.08800693369883492,0.3151478983474619,0.792312830643986,0.5829166666666666,0.36,0.4666111111111111
25302028,correlated,0.4,0.9227163692173058,0.43969773061187273,0.4830186386054331,0.23330700524024597,0.39807264978031537,0.8042574375406286,0.6783333333333333,0.49333333333333335,0.5354444444444444
25302028,correlated,0.4,0.9238626358990298,0.4703228994965104,0.45353973640251943,0.2056982924960668,0.2628438173381296,0.7614439436052091,0.46708333333333335,0.2866666666666667,0.3425
25302028,correlated,0.4,0.9157720887481333,0.4866296703340922,0.4291424184140411,0.18416321528225194,0.32456350263957545,0.7937819848128349,0.64,0.4266666666666667,0.4855555555555556
25302028,correlated,0.4,0.9227518768737447,0.5052358631904429,0.4175160136833018,0.17431962168199508,0.3575983818699459,0.7921836344292799,0.6016666666666667,0.30666666666666664,0.46755555555555556
25302028,correlated,0.4,0.9162402670587142,0.48191497650686865,0.43432529055184554,0.18863845801294504,0.3625048560911612,0.7867971343319515,0.6029166666666667,0.35333333333333333,0.44805555555555554
25302028,correlated,0.4,0.9084953524389447,0.518932724813979,0.38956262762496574,0.15175904084206773,0.44559769906656077,0.7945970081373146,0.60625,0.48,0.46705555555555556
25302028,correlated,0.4,0.9232678583411607,0.47194166396339887,0.4513261943777618,0.20369533373151322,0.3975539695522466,0.7842146970281927,0.5679166666666666,0.36,0.4556111111111111
25302028,correlated,0.4,0.9135043500944684,0.4963272102766498,0.4171771398178186,0.17403676598657578,0.27189393403680145,0.7442378450228501,0.39916666666666667,0.32666666666666666,0.29038888888888886
25302028,correlated,0.5,0.9259456062763177,0.38295735322965224,0.5429882530466654,0.29483624294666955,0.4097440287917164,0.76101647279373,0.45958333333333334,0.2733333333333333,0.3070555555555555
25302028,correlated,0.5,0.9211725777185625,0.5181401832613973,0.4030323944571652,0.16243511098187602,0.25123979694902415,0.7620872888604585,0.42583333333333334,0.30666666666666664,0.32883333333333326
25302028,correlated,0.5,0.9279631093024212,0.4172485260915874,0.5107145832108337,0.26082938550421564,0.24575520259863648,0.7880733853887257,0.5658333333333333,0.26666666666666666,0.3923333333333333
25302028,correlated,0.5,0.9182386705508954,0.5348022387749957,0.3834364317758997,0.14702349721303418,0.3473645364579311,0.7317411064261334,0.34208333333333335,0.21333333333333335,0.23583333333333334
25302028,correlated,0.5,0.9171376080023071,0.409956706848235,0.5071809011540722,0.2572324664954568,0.31502719132671875,0.7180144540372383,0.3358333333333333,0.19333333333333333,0.21005555555555552
25302028,correlated,0.5,0.9199115525208217,0.4370769313201883,0.48283462120063336,0.2331292714299591,0.32923635082058816,0.790338785692544,0.5816666666666667,0.4266666666666667,0.39194444444444443
25302028,correlated,0.5,0.9194089800079001,0.45640821433250606,0.463000765675394,0.2143697090160011,0.39931310556357247,0.7516534977426566,0.44333333333333336,0.30666666666666664,0.3122777777777778
25302028,correlated,0.5,0.917541360859221,0.43084503355155546,0.48669632730766554,0.2368733150147703,0.34485675050393405,0.7785671851185483,0.5241666666666667,0.3466666666666667,0.31449999999999995
25302028,correlated,0.5,0.9210096189995446,0.4621777015340303,0.45883191746551427,0.2105267284850805,0.35519812694918756,0.7953765053617443,0.5983333333333334,0.4266666666666667,0.4187222222222223
25302028,correlated,0.5,0.9186252241887309,0.4869930871948534,0.43163213699387754,0.18630630168590145,0.3572145849725443,0.7972851922447953,0.5979166666666667,0.3333333333333333,0.44322222222222224
25302028,correlated,0.5,0.9260874885560381,0.5711393479175499,0.3549481406384881,0.12598818254271993,0.35558618231599926,0.779380271170778,0.5158333333333334,0.35333333333333333,0.3439444444444445
25302028,correlated,0.5,0.923527320790091,0.6200274276042184,0.30349989318587267,0.09211218516383612,0.40013665494875905,0.7614140887684316,0.44583333333333336,0.34,0.3239444444444445
25302028,correlated,0.6,0.9284809474051609,0.3823934203572669,0.546087527047894,0.29821158719728436,0.238220554472263,0.779338049385466,0.53125,0.2866666666666667,0.3268333333333333
25302028,correlated,0.6,0.9168942479181704,0.4272059892153181,0.4896882587028523,0.2397945907114316,0.16878756242957138,0.763472198251226,0.4354166666666667,0.26666666666666666,0.26172222222222224
25302028,correlated,0.6,0.9128856396940848,0.43024572035468467,0.4826399193394001,0.23294129173994263,0.15764698081269074,0.7328026916976815,0.3075,0.13333333333333333,0.14933333333333335
25302028,correlated,0.6,0.92094286277755,0.44175292304452773,0.47918993973302226,0.2296229983413375,0.14146799308520777,0.7489530656301476,0.38083333333333336,0.18,0.22055555555555556
25302028,correlated,0.6,0.9225946327128758,0.38240382562153663,0.5401908070913392,0.2918061080659924,0.21248067642419818,0.767979947669948,0.5,0.20666666666666667,0.2673333333333333
25302028,correlated,0.6,0.9225040754133051,0.42303999163640205,0.4994640837769031,0.24946437098310129,0.22041265245885602,0.7441883907104054,0.3675,0.20666666666666667,0.2155
25302028,correlated,0.6,0.9286889346294369,0.3817825739902032,0.5469063606392337,0.29910656730765156,0.059648429438528466,0.6997142705348559,0.21416666666666667,0.08666666666666667,0.11516666666666667
25302028,correlated,0.6,0.917641332591042,0.48738407092266584,0.43025726166837613,0.1851213112183695,0.19515751629223246,0.7428892394252237,0.35333333333333333,0.22,0.20788888888888887
25302028,correlated,0.6,0.9309006693730961,0.3841047528572915,0.5467959165158046,0.29898577431835877,0.05553160004290238,0.7373941297466388,0.34791666666666665,0.23333333333333334,0.18933333333333333
25302028,correlated,0.6,0.9289813776436702,0.5061849010905085,0.42279647655316166,0.17875686058576817,0.24934142583983357,0.7689358273641289,0.4579166666666667,0.20666666666666667,0.2796666666666667
25302028,correlated,0.6,0.9138432408420893,0.44857120308910753,0.4652720377529818,0.21647806911481213,0.2779822036997428,0.7490368571318888,0.39208333333333334,0.19333333333333333,0.2306666666666667
25302028,correlated,0.6,0.9180527952152385,0.40859294004537494,0.5094598551698636,0.25954934402969837,0.20853336317114882,0.7472336347106072,0.39875,0.26,0.23555555555555557
25302028,correlated,0.7,0.9237307230339535,0.4563523757743872,0.46737834725956634,0.2184425194870838,0.2548435732643892,0.7267563326843202,0.2941666666666667,0.22666666666666666,0.15066666666666664
25302028,correlated,0.7,0.9203177257595812,0.3587857254913248,0.5615320002682563,0.31531818732526906,0.18495449592793053,0.7580116560905186,0.38916666666666666,0.29333333333333333,0.19405555555555556
25302028,correlated,0.7,0.9272921919122453,0.3804279902271507,0.5468642016850946,0.2990604550846759,0.06487485055867938,0.7056055923832832,0.18,0.02,0.07744444444444444
25302028,correlated,0.7,0.9257614641476579,0.41995712940090774,0.5058043347467502,0.2558380250486026,0.16397707579949503,0.7426817650070154,0.3308333333333333,0.2,0.1716111111111111
25302028,correlated,0.7,0.9296605509097849,0.38048543936961743,0.5491751115401675,0.3015933031351554,0.14347151995213148,0.7303446400634542,0.28708333333333336,0.08,0.13483333333333333
25302028,correlated,0.7,0.9237870675677189,0.42108442445888317,0.5027026431088357,0.25270994738860947,0.1629780347028849,0.7418352340837311,0.3204166666666667,0.14,0.14444444444444446
25302028,correlated,0.7,0.9237577621067836,0.4693386879529505,0.45441907415383315,0.20649669495482692,0.19672768030647686,0.7564527280145501,0.3858333333333333,0.2,0.18800000000000003
25302028,correlated,0.7,0.9119572991538133,0.3435461703846278,0.5684111287691855,0.32309121130865964,0.05129190206996037,0.725254046103658,0.2725,0.14,0.12200000000000001
25302028,correlated,0.7,0.9146434152510646,0.48632911305469656,0.42831430219636807,0.1834531414659617,0.20489896665323692,0.7354018918946482,0.3175,0.17333333333333334,0.15527777777777776
25302028,correlated,0.7,0.9201483655227879,0.33096629175046755,0.5891820737723203,0.3471355160546519,0.17117726898035848,0.7493820338349665,0.37583333333333335,0.18,0.16833333333333336
25302028,correlated,0.7,0.9288337451449011,0.41225393882916206,0.5165798063157391,0.2668546962932065,0.04047127069280902,0.697974205216794,0.22625,0.11333333333333333,0.11622222222222223
25302028,correlated,0.7,0.9169854232846317,0.43600340441961605,0.4809820188650157,0.2313437024714663,0.15923720470905237,0.7439839169808286,0.3541666666666667,0.16666666666666666,0.18433333333333332
25302028,signal,0.2,0.9217670356918727,0.4909511136616334,0.4308159220302393,0.1856023586747652,0.5691800175182405,0.8345543170570295,0.7791666666666667,0.72,0.6098888888888889
25302028,signal,0.2,0.9207362730380922,0.5974733849214803,0.32326288811661197,0.10449889483349319,0.5890257983392259,0.83484283432489,0.78125,0.7133333333333334,0.6138333333333333
25302028,signal,0.2,0.9152775952581529,0.5749937638956438,0.34028383136250906,0.1157930858867485,0.5891288557739143,0.834279505806573,0.7729166666666667,0.74,0.5972222222222222
25302028,signal,0.2,0.9206636953267368,0.5945249090489978,0.32613878627773896,0.10636650791471669,0.5808198065815235,0.8343843740603669,0.7783333333333333,0.7066666666666667,0.6063888888888889
25302028,signal,0.2,0.925528610872501,0.5946324388189941,0.33089617205350697,0.10949227667966409,0.5752975610661951,0.8349235540010586,0.7820833333333334,0.74,0.614111111111111
25302028,signal,0.2,0.9271783539115908,0.5593068979638457,0.36787145594774506,0.13532940810111374,0.5768212419744126,0.8346192494954404,0.7779166666666667,0.6866666666666666,0.6067222222222223
25302028,signal,0.2,0.911665818705961,0.547951067281455,0.36371475142450593,0.13228842040379013,0.6104377849317085,0.836088860594797,0.7920833333333334,0.7266666666666667,0.6289444444444444
25302028,signal,0.2,0.9203106213838556,0.5849188817671868,0.3353917396166688,0.11248761900309535,0.5750815762457842,0.8339055989985846,0.7725,0.72,0.5997777777777777
25302028,signal,0.2,0.9264267239232985,0.6133532305783781,0.3130734933449204,0.09801501223519192,0.568884465425843,0.8344175531200446,0.77625,0.7133333333333334,0.6024999999999999
25302028,signal,0.2,0.9259727575011754,0.5536504376082709,0.37232231989290443,0.13862390989043427,0.5824829976076098,0.8341757399413282,0.7720833333333333,0.6733333333333333,0.5982222222222223
25302028,signal,0.2,0.9271284564902049,0.608083772143184,0.31904468434702093,0.10178951061009023,0.5782150147004418,0.8339218838412037,0.7695833333333333,0.7133333333333334,0.5948888888888888
25302028,signal,0.2,0.9249019680525012,0.5480774686105171,0.37682449944198415,0.1419967033797019,0.5765671940758507,0.8341839040954714,0.7741666666666667,0.7266666666666667,0.6010000000000001
25302028,signal,0.3,0.9286635517140551,0.5014123508649778,0.4272512008490773,0.1825435886269786,0.43443502617499574,0.8225745618606891,0.66375,0.58,0.4462777777777777
25302028,signal,0.3,0.9191676114424855,0.4806754006141968,0.4384922108282887,0.1922754189570804,0.3935230853490846,0.8217856002892225,0.6541666666666667,0.5733333333333334,0.43161111111111106
25302028,signal,0.3,0.9254685775632362,0.520068179365514,0.4054003981977222,0.16434948285887174,0.467057122462517,0.8253470361444124,0.6825,0.6266666666666667,0.47100000000000003
25302028,signal,0.3,0.9144385339548879,0.540452505442231,0.37398602851265694,0.13986554952266986,0.3988620965316328,0.8220511684571129,0.6566666666666666,0.5533333333333333,0.4357222222222222
25302028,signal,0.3,0.9252523015675918,0.49762479392944337,0.4276275076381484,0.18286528528881466,0.4128436257308961,0.8233550072307545,0.6670833333333334,0.5933333333333334,0.4464444444444445
25302028,signal,0.3,0.9110998180471351,0.5079188900827275,0.40318092796440763,0.16255486067424085,0.4145870577285086,0.823354495828141,0.6666666666666666,0.5866666666666667,0.4471111111111111
25302028,signal,0.3,0.9274134326314414,0.4240281246834006,0.5033853079480408,0.2533967682579439,0.4473969497914394,0.8228781645299654,0.6683333333333333,0.5533333333333333,0.44899999999999995
25302028,signal,0.3,0.9304057532439942,0.5687034064584424,0.3617023467855518,0.13082858767017558,0.4060568161239656,0.8211365601286534,0.6508333333333334,0.5666666666666667,0.4279444444444444
25302028,signal,0.3,0.9248058874155527,0.6033240352817159,0.32148185213383684,0.10335058125140213,0.40362563991248274,0.82395779061882,0.6733333333333333,0.64,0.45777777777777773
25302028,signal,0.3,0.9257577346066309,0.5530939537553831,0.37266378085124785,0.13887829355834688,0.4142670645202549,0.8232536381831407,0.6654166666666667,0.5533333333333333,0.44622222222222224
25302028,signal,0.3,0.9282966375445135,0.5435221747366857,0.3847744628078278,0.14805138722905245,0.4329157879427407,0.8231760582308657,0.6683333333333333,0.5933333333333334,0.4503333333333333
25302028,signal,0.3,0.918562878645841,0.46979476296493694,0.448768115680904,0.20139282165178926,0.42582749203575426,0.8229265755097499,0.665,0.5866666666666667,0.4469444444444444
25302028,signal,0.4,0.911918329106123,0.4388797131193754,0.4730386159867476,0.2237655322146577,0.2894450587465183,0.8079620062443428,0.5445833333333333,0.47333333333333333,0.30183333333333334
25302028,signal,0.4,0.9242806080643868,0.37976494058965815,0.5445156674747287,0.2964973121254493,0.2806933366765543,0.8089925529609754,0.5558333333333333,0.4866666666666667,0.31955555555555554
25302028,signal,0.4,0.9215044092290657,0.4580552041614306,0.46344920506763515,0.21478516567782294,0.30238707568617923,0.8118039518239495,0.5779166666666666,0.5,0.3422777777777778
25302028,signal,0.4,0.9343667145686152,0.34752831027745845,0.5868384042911567,0.34437931275099115,0.3033006106459639,0.8121570697597823,0.57375,0.4866666666666667,0.33611111111111114
25302028,signal,0.4,0.9228161301527005,0.3830131303018811,0.5398029998508194,0.29138727864794367,0.2851287299891196,0.8099838727994859,0.5570833333333334,0.5,0.31466666666666665
25302028,signal,0.4,0.9190448460684553,0.4300559433907756,0.4889889026776797,0.23911014694192131,0.2654479727037097,0.8076647350107333,0.5454166666666667,0.47333333333333333,0.30283333333333334
25302028,signal,0.4,0.9238997267001088,0.5273494461862017,0.39655028051390706,0.15725212497565838,0.29724712688513005,0.8119335038884257,0.5691666666666667,0.49333333333333335,0.3250555555555555
25302028,signal,0.4,0.926571019652412,0.39947361656014374,0.5270974030922682,0.27783167234661305,0.37193905969741686,0.8141076583691063,0.5883333333333334,0.5266666666666666,0.35144444444444445
25302028,signal,0.4,0.925466981246324,0.36025871140816007,0.565208269838164,0.31946038829345075,0.2792609512760802,0.8080781809470781,0.5445833333333333,0.46,0.30416666666666664
25302028,signal,0.4,0.9235337022011221,0.4949080125895361,0.428625689611586,0.18371998179500765,0.30759492009159917,0.8115377865986928,0.57375,0.52,0.3346666666666666
25302028,signal,0.4,0.9142220116316325,0.47889108773148237,0.43533092390015016,0.18951301330375833,0.28323216035184645,0.8098623208872873,0.5583333333333333,0.5,0.3202222222222222
25302028,signal,0.4,0.9177526440956294,0.4829971773489788,0.4347554667466506,0.189012315866098,0.27034303216936983,0.8095971724583202,0.5570833333333334,0.5066666666666667,0.31688888888888894
25302028,signal,0.5,0.9248520666339988,0.41062830042291126,0.5142237662110876,0.26442608173631527,0.20545501636504906,0.7989047496192052,0.48083333333333333,0.38666666666666666,0.23666666666666666
25302028,signal,0.5,0.9227550779260633,0.42089543213265895,0.5018596457934044,0.2518631040758813,0.1949860533051906,0.7942697594408232,0.46291666666666664,0.35333333333333333,0.21855555555555561
25302028,signal,0.5,0.9136414246666622,0.427985064954545,0.4856563597121172,0.23586209972882535,0.2099132556517733,0.7956285038843312,0.46458333333333335,0.38,0.22511111111111112
25302028,signal,0.5,0.9213110621784479,0.33493804167719693,0.586373020501251,0.34383331917176047,0.19938439730786717,0.7965483668338816,0.4658333333333333,0.4,0.2242222222222222
25302028,signal,0.5,0.9153148374835687,0.36444548718977304,0.5508693502937956,0.30345704109310845,0.1848603531201713,0.7972907641615927,0.47458333333333336,0.4,0.2290555555555556
25302028,signal,0.5,0.9202343146164441,0.3658318351583963,0.5544024794580478,0.3073621092292311,0.20339717429869694,0.7972376782668641,0.47125,0.42,0.2253888888888889
25302028,signal,0.5,0.9166691916557865,0.41364936917759887,0.5030198224781877,0.25302894180598745,0.19284331340450497,0.796481607280796,0.46541666666666665,0.42,0.22116666666666665
25302028,signal,0.5,0.9275997787104489,0.3905478493439966,0.5370519293664522,0.28842477483622875,0.21430536929836144,0.798371757770995,0.4775,0.4,0.2326666666666667
25302028,signal,0.5,0.9210579801489336,0.42261086031106654,0.49844711983786705,0.248449531274665,0.22018647619907578,0.7975223194681698,0.47375,0.38666666666666666,0.2257222222222222
25302028,signal,0.5,0.9187607356707206,0.39757339209413733,0.5211873435765833,0.2716362471044154,0.20728797432671603,0.7973505883387191,0.4791666666666667,0.4266666666666667,0.2415
25302028,signal,0.5,0.919572901170821,0.34550493311166525,0.5740679680591558,0.32955403195156796,0.2104328400347115,0.795880753315428,0.47541666666666665,0.4266666666666667,0.2366666666666667
25302028,signal,0.5,0.9233697559657819,0.37798691293977194,0.5453828430260099,0.2974424454671334,0.2206623690616696,0.7980025048554615,0.4795833333333333,0.4,0.239
25302028,signal,0.6,0.9263924804885868,0.44462612059304446,0.48176635989554234,0.23209882552700123,0.14572549785522254,0.785183240380632,0.4116666666666667,0.32,0.17972222222222223
25302028,signal,0.6,0.9184320489749083,0.3421288566734083,0.5763031923015,0.33212536945689963,0.15353625412935037,0.7853789216261136,0.40208333333333335,0.3333333333333333,0.16516666666666666
25302028,signal,0.6,0.9276988807430442,0.35052515866658707,0.5771737220764571,0.3331295054555914,0.14348726513130472,0.785814029441369,0.4041666666666667,0.34,0.1702777777777778
25302028,signal,0.6,0.9187171556168152,0.3588671620812086,0.5598499935356066,0.31343201526181874,0.15353143826106602,0.7828642198759774,0.3904166666666667,0.32666666666666666,0.15916666666666668
25302028,signal,0.6,0.9299662208122004,0.35171745390562886,0.5782487669065715,0.3343716364289704,0.13426601551541237,0.7840859658483654,0.40291666666666665,0.3466666666666667,0.17377777777777778
25302028,signal,0.6,0.9211836335650513,0.3785560543675432,0.5426275791975081,0.294444689705748,0.1363736936379954,0.7822406915721392,0.39375,0.3333333333333333,0.166
25302028,signal,0.6,0.9194010269741356,0.35115761822470765,0.5682434087494279,0.3229005715871694,0.16108356615814032,0.7835239133876815,0.39458333333333334,0.32,0.15838888888888888
25302028,signal,0.6,0.9161409223792581,0.3204034822554311,0.5957374401238271,0.3549030975652905,0.17766846496199953,0.7849993999983261,0.40291666666666665,0.3466666666666667,0.17083333333333334
25302028,signal,0.6,0.9290583810177659,0.3032551604443483,0.6258032205734176,0.3916296708800616,0.1427302184464797,0.7831719537615459,0.3983333333333333,0.29333333333333333,0.16238888888888886
25302028,signal,0.6,0.9198155566068049,0.31698417527396794,0.602831381332837,0.3634056743196563,0.18118764404368087,0.7860882391065769,0.41125,0.3333333333333333,0.1755
25302028,signal,0.6,0.9267928340121302,0.35367041325460746,0.5731224207575227,0.3284693091749629,0.13649698112297853,0.7822263351845976,0.38875,0.31333333333333335,0.15694444444444444
25302028,signal,0.6,0.9212080024549021,0.340528494153123,0.5806795083017791,0.3371886913615959,0.16432364106650013,0.7816782150330799,0.38458333333333333,0.32666666666666666,0.15283333333333335
25302028,signal,0.7,0.9151984550249715,0.27939432373641365,0.6358041312885578,0.4042468933635977,0.09555819560217936,0.7697961528486561,0.33458333333333334,0.25333333333333335,0.11833333333333333
25302028,signal,0.7,0.9235878528286833,0.34702681645446737,0.576561036374216,0.33242262866490996,0.12025152156702221,0.7738529929318111,0.34208333333333335,0.31333333333333335,0.12116666666666666
25302028,signal,0.7,0.9287614419035678,0.3406297468757795,0.5881316950277883,0.34589889069625934,0.10038835511951137,0.7720823586286142,0.3375,0.28,0.11927777777777777
25302028,signal,0.7,0.9207153853370794,0.2916949985455285,0.6290203867915509,0.39566664699939236,0.10266937809003977,0.7729736063150494,0.34291666666666665,0.3,0.12094444444444447
25302028,signal,0.7,0.9177925512236563,0.3035014838225488,0.6142910674011075,0.377353515488792,0.10296477961508137,0.7742890586949186,0.34875,0.29333333333333333,0.12844444444444444
25302028,signal,0.7,0.9146424253296109,0.35752423566568226,0.5571181896639287,0.3103806772544132,0.11646066528369527,0.7773252244447267,0.35583333333333333,0.26,0.1285
25302028,signal,0.7,0.9206519236332836,0.2929967246244774,0.6276551990088062,0.3939510488427841,0.08821755293528195,0.7709696545400356,0.3358333333333333,0.3,0.11755555555555557
25302028,signal,0.7,0.9133093353084842,0.4198785827292345,0.49343075257924973,0.24347390759092477,0.1199426917571105,0.7773884384881855,0.3620833333333333,0.30666666666666664,0.13477777777777777
25302028,signal,0.7,0.9188460185515157,0.3217461022575394,0.5970999162939763,0.3565283100382735,0.12047907252020316,0.7752950034992772,0.34958333333333336,0.3,0.12511111111111112
25302028,signal,0.7,0.9291050157775611,0.3388622988902492,0.5902427168873119,0.34838646483851543,0.09835255984073688,0.7691439110481363,0.32708333333333334,0.25333333333333335,0.11188888888888888
25302028,signal,0.7,0.9134764288477901,0.28357568407259,0.6299007447752001,0.39677494826835175,0.11930937862467857,0.7716023642256098,0.345,0.24,0.12372222222222223
25302028,signal,0.7,0.9259834861074635,0.4081916264534443,0.5177918596540192,0.2681084099239675,0.09138506854613025,0.770440645303457,0.33208333333333334,0.24666666666666667,0.12183333333333334
25302029,markov,0.2,0.8923926018944864,0.49489291640040745,0.397499685494079,0.15800599996789172,0.7455908369265661,0.8293313357707923,0.84,0.6,0.7065555555555555
25302029,markov,0.2,0.8912195615229739,0.4378579343594704,0.4533616271635035,0.20553676498433954,0.6473588126325074,0.8215975048141363,0.7908333333333334,0.62,0.6295
25302029,markov,0.2,0.9041487226359393,0.5020437340583547,0.4021049885775846,0.16168842183897944,0.6834961780027407,0.8235312008670627,0.8029166666666666,0.6,0.6512777777777778
25302029,markov,0.2,0.8937363008516074,0.5998423170731686,0.2938939837784388,0.08637367370116124,0.6221188018207893,0.8144949436744852,0.75125,0.5666666666666667,0.5625
25302029,markov,0.2,0.8922929883660935,0.47039992310669904,0.42189306525939446,0.17799375851396768,0.6298188571193944,0.8131018628979353,0.7529166666666667,0.46,0.5671111111111112
25302029,markov,0.2,0.8886585233806011,0.5387254919439051,0.3499330314366961,0.12245312649047572,0.6411312993680075,0.8279869834392545,0.8329166666666666,0.58,0.6924444444444444
25302029,markov,0.2,0.9039552530727853,0.4587739148232133,0.44518133824957207,0.1981864239256799,0.5679580504113315,0.8218879231911358,0.7929166666666667,0.66,0.6302222222222222
25302029,markov,0.2,0.9022281699815694,0.4888188927355777,0.4134092772459917,0.17090723051305323,0.544226045492394,0.8183460208625921,0.7708333333333334,0.54,0.5877222222222223
25302029,markov,0.2,0.8948494031025575,0.5286241151773338,0.3662252879252237,0.134120961515913,0.6721351087610171,0.82425103151257,0.805,0.6533333333333333,0.6485555555555556
25302029,markov,0.2,0.9056928023177513,0.5490752591401279,0.3566175431776234,0.1271760721020441,0.6489641349225644,0.8237938327730057,0.8075,0.32,0.6494444444444445
25302029,markov,0.2,0.9008655740661883,0.534291697706109,0.3665738763600793,0.1343764068296547,0.6571189567756197,0.821086914492022,0.7916666666666666,0.5733333333333334,0.625
25302029,markov,0.2,0.8991264362229121,0.5261636217119776,0.3729628145109345,0.13910126100791773,0.7044810656561499,0.8266481832595173,0.82375,0.6,0.6753888888888889
25302029,markov,0.3,0.8998542670970118,0.5020132962915665,0.3978409708054452,0.1582774380514191,0.5029808249242272,0.8120813685103941,0.7266666666666667,0.5333333333333333,0.5236111111111111
25302029,markov,0.3,0.907055394728041,0.460608057297013,0.446447337431028,0.19931522509925417,0.47606695877760147,0.8044062511260052,0.67,0.5066666666666667,0.4462777777777778
25302029,markov,0.3,0.8928307732512591,0.4251984419272219,0.46763233132403725,0.21867999729955415,0.49231210625218724,0.8090657310937822,0.7120833333333333,0.29333333333333333,0.5063333333333333
25302029,markov,0.3,0.895377982720825,0.5519520124796117,0.34342597024121335,0.11794139703611876,0.5480813734139268,0.8156471380820967,0.7345833333333334,0.5533333333333333,0.5367777777777777
25302029,markov,0.3,0.8894972120791426,0.46572929627298004,0.4237679158061625,0.17957924646669884,0.4802928425548803,0.80497105771001,0.6725,0.5533333333333333,0.4527777777777777
25302029,markov,0.3,0.904659394721907,0.5227899273113933,0.38186946741051375,0.14582429014038942,0.5117185878509679,0.8086875505935399,0.71375,0.24,0.5093333333333333
25302029,markov,0.3,0.8915946880927784,0.458508138736981,0.43308654935579743,0.18756395923291155,0.5026427937595536,0.811643423891787,0.7254166666666667,0.56,0.5228333333333334
25302029,markov,0.3,0.9017162120741071,0.4647570383769334,0.43695917369717374,0.19093331947811684,0.43038099015882153,0.8007525327937104,0.6608333333333334,0.32,0.4306111111111111
25302029,markov,0.3,0.8996558991926225,0.4879361815296634,0.41171971766295906,0.16951312591246673,0.5223645247944719,0.8124596501972347,0.7158333333333333,0.4,0.5093888888888889
25302029,markov,0.3,0.8904202212028579,0.511379183658854,0.37904103754400387,0.14367210814243495,0.495017696292721,0.812458212733805,0.7279166666666667,0.44666666666666666,0.5287777777777777
25302029,markov,0.3,0.9030212845564316,0.45384616241144693,0.4491751221449847,0.2017582903539619,0.5133086698941135,0.8052717255948385,0.6733333333333333,0.43333333333333335,0.44983333333333336
25302029,markov,0.3,0.908438396477327,0.5601372562847527,0.3483011401925743,0.1213136842594473,0.4913644477066833,0.8100552025451909,0.6966666666666667,0.46,0.4837777777777778
25302029,markov,0.4,0.8916445152748518,0.474978356330296,0.4166661589445558,0.17361068800960983,0.29958225384542747,0.7894460755146995,0.5854166666666667,0.23333333333333334,0.34061111111111114
25302029,markov,0.4,0.9006409147089145,0.41661773865727436,0.48402317605164014,0.23427843495511702,0.37538261952909374,0.7910754998918482,0.5920833333333333,0.44,0.35288888888888886
25302029,markov,0.4,0.9028563726984201,0.47408007424731924,0.4287762984511009,0.18384911411342753,0.30907272429064425,0.7907679943161399,0.5845833333333333,0.42,0.33772222222222226
25302029,markov,0.4,0.8898535094183391,0.4421143175854317,0.4477391918329074,0.20047038390318506,0.41317521054182843,0.7993629341356054,0.6241666666666666,0.42,0.38638888888888895
25302029,markov,0.4,0.8931722446261628,0.40248806384088165,0.4906841807852812,0.24077096527292252,0.30420141193376954,0.7779696266235511,0.5229166666666667,0.24666666666666667,0.27305555555555555
25302029,markov,0.4,0.9001903610631933,0.5475686693235072,0.35262169173968605,0.12434205748535818,0.41883651857970855,0.7960276623022672,0.6191666666666666,0.38,0.38011111111111107
25302029,markov,0.4,0.903590170544566,0.45562431711967677,0.44796585342488926,0.20067340583468937,0.3427260346337641,0.7901060441070993,0.5895833333333333,0.16,0.3473333333333333
25302029,markov,0.4,0.9032218437000263,0.41709955920431363,0.4861222844957127,0.23631487548333063,0.30410872419652457,0.7854190948706175,0.5608333333333333,0.29333333333333333,0.31144444444444447
25302029,markov,0.4,0.899680080911369,0.3740128728980399,0.5256672080133291,0.2763260135805286,0.31399422090023404,0.7926594446870682,0.6033333333333334,0.30666666666666664,0.3603888888888889
25302029,markov,0.4,0.90687862760577,0.47608244377506154,0.43079618383070845,0.18558535200310156,0.3624853496271039,0.7911985059749284,0.5908333333333333,0.4533333333333333,0.3460555555555556
25302029,markov,0.4,0.9025128597119545,0.46754159639658865,0.43497126331536584,0.18919999991016534,0.3490796817216432,0.7929425496035284,0.60375,0.36666666666666664,0.35988888888888887
25302029,markov,0.4,0.9024394414926628,0.4404877611415121,0.46195168035115064,0.21339935497925167,0.2924754525094278,0.7902621922349543,0.5870833333333333,0.31333333333333335,0.3390000000000001
25302029,markov,0.5,0.9029169658394929,0.38877131214797994,0.514145653691513,0.2643457532098732,0.2392982706578312,0.7760871078771253,0.50625,0.18666666666666668,0.25433333333333336
25302029,markov,0.5,0.8972471662330793,0.410792494101104,0.4864546721319753,0.23663814803902758,0.27622825589944056,0.7805073997109824,0.5129166666666667,0.26666666666666666,0.2578888888888889
25302029,markov,0.5,0.8940632269795189,0.38318318530494494,0.510880041674574,0.26099841698141446,0.19716688463399282,0.7687220112669504,0.46208333333333335,0.1,0.2147777777777778
25302029,markov,0.5,0.890028109952289,0.3748935244746378,0.5151345854776512,0.2653636411552316,0.18270732745135496,0.7625679576985608,0.435,0.23333333333333334,0.18644444444444447
25302029,markov,0.5,0.9030622684938437,0.42657268482678873,0.476489583667055,0.22704232334320343,0.22296201710956307,0.7724626673097457,0.47041666666666665,0.30666666666666664,0.21588888888888888
25302029,markov,0.5,0.9019126730868171,0.42185945763343413,0.480053215453383,0.23045108966713213,0.26808965296392484,0.7856915269750336,0.5441666666666667,0.38666666666666666,0.30088888888888893
25302029,markov,0.5,0.902385970087033,0.46274206166007753,0.4396439084269555,0.19328676621692922,0.2511966814853067,0.7807452261028754,0.515,0.31333333333333335,0.26333333333333336
25302029,markov,0.5,0.889691720175158,0.4876469207751319,0.4020447994000261,0.1616400207246072,0.30984887682781687,0.7888311459329539,0.5620833333333334,0.31333333333333335,0.31572222222222224
25302029,markov,0.5,0.9016265938201278,0.40627247363584246,0.4953541201842853,0.2453757043835474,0.3085389611879767,0.787136445868996,0.5420833333333334,0.36,0.29583333333333334
25302029,markov,0.5,0.9033135237582084,0.43993665601448306,0.46337686774372533,0.2147181215599859,0.23785968540959912,0.7766359579626432,0.5020833333333333,0.26,0.25616666666666665
25302029,markov,0.5,0.8992832763273587,0.484747298842576,0.4145359774847827,0.1718400766292643,0.25899335047423344,0.7764569162951998,0.49916666666666665,0.38,0.25227777777777777
25302029,markov,0.5,0.9110252282430668,0.45507666169771066,0.4559485665453561,0.20788909533476502,0.19514875364858178,0.7748085685086636,0.4891666666666667,0.26,0.2411111111111111
25302029,markov,0.6,0.9048809619524271,0.3692057893614168,0.5356751725910103,0.28694789053040864,0.1326753180242141,0.7674720561740297,0.4170833333333333,0.21333333333333335,0.17661111111111114
25302029,markov,0.6,0.9125882343958006,0.4792839554562986,0.433304278939502,0.18775259814728176,0.14949921322387721,0.7669410812085649,0.42833333333333334,0.21333333333333335,0.18572222222222223
25302029,markov,0.6,0.8936616001550877,0.3671545622264906,0.526507037928597,0.27720966098834504,0.13742926697573696,0.7585902673761569,0.3933333333333333,0.20666666666666667,0.1508888888888889
25302029,markov,0.6,0.9044940901008551,0.36549735131033284,0.5389967387905223,0.2905174844268186,0.1409394709144927,0.7601241892470941,0.3925,0.22666666666666666,0.15050000000000002
25302029,markov,0.6,0.9030502708319946,0.32130626338171797,0.5817440074502767,0.33842609020430753,0.17647913087929326,0.7633008001497154,0.38666666666666666,0.22,0.15294444444444444
25302029,markov,0.6,0.894873214224063,0.4202255452790153,0.4746476689450477,0.22529040963496758,0.20687761762764734,0.7671250875038136,0.4220833333333333,0.24666666666666667,0.17766666666666667
25302029,markov,0.6,0.8950527265292031,0.4247015202812362,0.4703512062479669,0.22123025721891748,0.1266815715548218,0.7528788548673406,0.3625,0.15333333333333332,0.1356111111111111
25302029,markov,0.6,0.9085834125857948,0.44669957852906456,0.4618838340567302,0.2133366761629451,0.20723535167929513,0.7656181689625746,0.42083333333333334,0.30666666666666664,0.17766666666666667
25302029,markov,0.6,0.897993310776094,0.3643442618677617,0.5336490489083323,0.2847813074007677,0.12557035518085455,0.7546974198326826,0.37958333333333333,0.24666666666666667,0.14777777777777779
25302029,markov,0.6,0.9015851420128443,0.3716540095045218,0.5299311325083225,0.28082700520155324,0.1758890583144523,0.7575824113816909,0.38708333333333333,0.25333333333333335,0.15055555555555555
25302029,markov,0.6,0.8966518982004184,0.32360501361121347,0.5730468845892049,0.3283827319373936,0.14455208101005662,0.7542606774486125,0.37416666666666665,0.26,0.1408888888888889
25302029,markov,0.6,0.9019439752319581,0.35979736624031455,0.5421466089916436,0.2939229456411381,0.13954734362067367,0.752132975173853,0.37125,0.10666666666666667,0.13472222222222224
25302029,markov,0.7,0.9029065788295414,0.3398446202827882,0.5630619585467531,0.3170387691625055,0.08721850448347723,0.7414595802684166,0.29583333333333334,0.14666666666666667,0.08549999999999998
25302029,markov,0.7,0.8931392135451038,0.35411696733458237,0.5390222462105214,0.29054498190983596,0.07460993289539113,0.7429541962260829,0.29583333333333334,0.20666666666666667,0.08544444444444443
25302029,markov,0.7,0.8948132901522778,0.36103273271628905,0.5337805574359888,0.28492168349667496,0.0769271374714132,0.7422642282938904,0.3025,0.2,0.08944444444444445
25302029,markov,0.7,0.8947844741350283,0.3193231222386223,0.575461351896406,0.3311557675264392,0.12153074058832271,0.7488213628362069,0.3279166666666667,0.18666666666666668,0.107
25302029,markov,0.7,0.8927189562681948,0.355981615905262,0.5367373403629327,0.2880869725398747,0.0679131636104062,0.728042934389691,0.25833333333333336,0.14666666666666667,0.06555555555555555
25302029,markov,0.7,0.913459012741177,0.3179082387177708,0.5955507740234063,0.35468072443987836,0.0867930926417204,0.737456722551275,0.27791666666666665,0.12666666666666668,0.07705555555555556
25302029,markov,0.7,0.9093377028660827,0.38308829981442444,0.5262494030516582,0.27693843421222664,0.11191346881684718,0.7473956968641662,0.315,0.18666666666666668,0.09638888888888889
25302029,markov,0.7,0.8955365223213426,0.32606614407173434,0.5694703782496082,0.32429651170375184,0.07282704004302018,0.7484811903854732,0.32083333333333336,0.20666666666666667,0.10972222222222223
25302029,markov,0.7,0.90392390222776,0.3403420762188463,0.5635818260089136,0.31762447460754134,0.05967597569720455,0.738796280794367,0.28208333333333335,0.10666666666666667,0.07816666666666666
25302029,markov,0.7,0.9006349254098429,0.3595909950041348,0.5410439304057082,0.29272853462885684,0.07586338916952587,0.7409199170309528,0.2758333333333333,0.12666666666666668,0.0735
25302029,markov,0.7,0.9002490510210718,0.3341007379337322,0.5661483130873396,0.3205239124116403,0.0701857091305048,0.7416575227803515,0.29125,0.17333333333333334,0.08105555555555556
25302029,markov,0.7,0.9006421781051916,0.3255773170942887,0.5750648610109029,0.3306995943694891,0.08976907107420962,0.7425134117727888,0.30875,0.19333333333333333,0.09194444444444443
25302029,correlated,0.2,0.8855948672087132,0.5910241691447363,0.29457069806397684,0.08677189615789861,0.8249376765501227,0.841860380880457,0.9170833333333334,0.8,0.8443888888888889
25302029,correlated,0.2,0.8938557844940531,0.5168045315477858,0.3770512529462673,0.14216764734835005,0.4567944692076045,0.7792466400194255,0.5854166666666667,0.36,0.5186111111111111
25302029,correlated,0.2,0.8956586177514575,0.5121007638524513,0.3835578538990062,0.14711662728761138,0.7486886863240766,0.8318553102783914,0.8520833333333333,0.64,0.7385
25302029,correlated,0.2,0.8951378242098099,0.6102833778634262,0.2848544463463837,0.08114205560330479,0.4972622771006413,0.7849419986524522,0.5991666666666666,0.4866666666666667,0.526
25302029,correlated,0.2,0.8986767134431766,0.5738733818377776,0.324803331605399,0.10549720422196678,0.5261828501885586,0.8195956371906453,0.7908333333333334,0.66,0.7256666666666667
25302029,correlated,0.2,0.895926312075121,0.4929338127612035,0.40299249931391745,0.16240295450327777,0.5052449957492035,0.787642051970323,0.5970833333333333,0.35333333333333333,0.5387777777777778
25302029,correlated,0.2,0.8861321729599274,0.5433961302665125,0.34273604269341496,0.11746799496114235,0.7255344153768273,0.8315443496118585,0.85,0.7333333333333333,0.7624444444444445
25302029,correlated,0.2,0.908467754431277,0.5564085419662127,0.35205921246506433,0.1239456890815213,0.6934879960477455,0.814700678601047,0.7545833333333334,0.5466666666666666,0.6719444444444445
25302029,correlated,0.2,0.8994457616147328,0.6151668282500868,0.28427893336464594,0.0808145119549408,0.7708307028369212,0.8392504634194367,0.8925,0.7533333333333333,0.8241111111111112
25302029,correlated,0.2,0.8976096952945758,0.630646831391731,0.26696286390284474,0.0712691707032088,0.8501920172941316,0.8422439627354765,0.9241666666666667,0.8066666666666666,0.8533888888888889
25302029,correlated,0.2,0.8985259866247669,0.5448840701955372,0.3536419164292297,0.1250626050557383,0.6102025042367297,0.8323751315280801,0.83625,0.7066666666666667,0.7718333333333334
25302029,correlated,0.2,0.8963916650854856,0.513125627046519,0.38326603803896664,0.14689285591408663,0.6043942303216134,0.8271143916305754,0.8220833333333334,0.6733333333333333,0.7513333333333333
25302029,correlated,0.3,0.8965470933318143,0.6139648954070274,0.2825821979247869,0.07985269858400343,0.8159026470368622,0.8302886291313835,0.8383333333333334,0.5933333333333334,0.7158333333333334
25302029,correlated,0.3,0.8989698083924388,0.4943086817826379,0.40466112660980086,0.16375062738911328,0.6540287590177951,0.8223412859441824,0.8095833333333333,0.6133333333333333,0.6550555555555556
25302029,correlated,0.3,0.9008204971144375,0.4786669392295483,0.4221535578848892,0.1782136264348705,0.7157733638526866,0.8215670343843754,0.7841666666666667,0.56,0.6662777777777777
25302029,correlated,0.3,0.8979447914271437,0.5259807655743455,0.3719640258527982,0.1383572365286211,0.6177397271507485,0.7819343373567164,0.6004166666666667,0.41333333333333333,0.4938888888888889
25302029,correlated,0.3,0.8911885468034798,0.5948827405166193,0.29630580628686054,0.08779713083930653,0.565506137731035,0.8065697213418269,0.6920833333333334,0.5266666666666666,0.6209444444444444
25302029,correlated,0.3,0.9119445484251929,0.5541575330052855,0.35778701541990743,0.12801154840308507,0.6853961870054254,0.825012865883075,0.7941666666666667,0.49333333333333335,0.6917777777777778
25302029,correlated,0.3,0.8967006900330888,0.4952052628527305,0.40149542718035836,0.16119857804673843,0.6691283721182114,0.8043068271225893,0.6754166666666667,0.43333333333333335,0.5648333333333333
25302029,correlated,0.3,0.9095003532800818,0.6228505358655381,0.28664981741454376,0.08216811782379127,0.7623911443999288,0.8347075938081161,0.8625,0.7333333333333333,0.7481111111111112
25302029,correlated,0.3,0.9005125649895803,0.5150936689739972,0.3854188960155831,0.14854772540587086,0.6962480528044733,0.7998645148560718,0.66125,0.44,0.5352777777777779
25302029,correlated,0.3,0.9002915241390758,0.5200995242995744,0.38019199983950136,0.1445459567419594,0.7360882760985474,0.8108400160266012,0.7091666666666666,0.44,0.603
25302029,correlated,0.3,0.8984647941853796,0.5850403995984456,0.31342439458693405,0.09823485112218613,0.5316632679487977,0.7905934589705581,0.61375,0.4,0.4883333333333334
25302029,correlated,0.3,0.9049460925576185,0.5389495517012773,0.36599654085634115,0.13395346791880738,0.8065009882382389,0.8243026446030839,0.7920833333333334,0.52,0.6846111111111112
25302029,correlated,0.4,0.9074522142655209,0.42386807753573624,0.4835841367297847,0.23385361729669107,0.6311616688903902,0.7898446844466721,0.6158333333333333,0.38666666666666666,0.4731666666666667
25302029,correlated,0.4,0.8848179116333811,0.48577375979883586,0.3990441518345452,0.15923623511335158,0.42212704438504656,0.7922700465889324,0.6045833333333334,0.38,0.4478888888888889
25302029,correlated,0.4,0.8976517527999445,0.5324928349654229,0.3651589178345216,0.1333410352740789,0.5458215329289383,0.8102957100854657,0.7020833333333333,0.46,0.5650555555555556
25302029,correlated,0.4,0.8992779109016648,0.4530583072643367,0.44621960363732804,0.19911193467025415,0.5038151173274173,0.7739131743520806,0.51,0.29333333333333333,0.4091111111111111
25302029,correlated,0.4,0.8810610759664813,0.5042017712205995,0.3768593047458818,0.14202293557354942,0.45431063504552915,0.8066060991316558,0.6854166666666667,0.44,0.5013888888888889
25302029,correlated,0.4,0.8862102166138803,0.518205338686448,0.3680048779274323,0.13542759017838435,0.5184935671666019,0.8101454778925424,0.7,0.5333333333333333,0.5537222222222222
25302029,correlated,0.4,0.8965004093615305,0.4344607511218852,0.4620396582396453,0.21348064578620826,0.3838614374283491,0.7649390068356982,0.46041666666666664,0.19333333333333333,0.32655555555555554
25302029,correlated,0.4,0.9049393192085669,0.5403864355476518,0.3645528836609151,0.1328988049854887,0.5232554550392486,0.7998011846847595,0.6579166666666667,0.56,0.5609999999999999
25302029,correlated,0.4,0.9012900691763784,0.519924688472542,0.3813653807038364,0.14543955359938207,0.3039912690248162,0.7853732700774405,0.5616666666666666,0.3466666666666667,0.42900000000000005
25302029,correlated,0.4,0.9049788334801061,0.4099991806513265,0.4949796528287796,0.24500485671449918,0.4931121950795396,0.8002538535406696,0.65,0.36,0.456
25302029,correlated,0.4,0.9007925522159813,0.437558424948631,0.4632341272673503,0.2145858566651437,0.5057598645150282,0.7746627505658219,0.5041666666666667,0.28,0.37855555555555553
25302029,correlated,0.4,0.8917758110356416,0.46697858685147947,0.42479722418416216,0.18045268167456932,0.5510397176205877,0.814120301098368,0.7283333333333334,0.47333333333333333,0.5712777777777778
25302029,correlated,0.5,0.8872952830396369,0.4636244952597486,0.4236707877798883,0.17949693641803116,0.33617075109355393,0.7656352174070594,0.4766666666666667,0.14,0.3575
25302029,correlated,0.5,0.8999409731356335,0.504703584203272,0.3952373889323615,0.15621259361007078,0.4305206343064126,0.7795590704765454,0.5054166666666666,0.30666666666666664,0.38766666666666666
25302029,correlated,0.5,0.9098521587564061,0.41441185303005273,0.4954403057263534,0.2454610965382225,0.26436277985654827,0.7611859372928155,0.4483333333333333,0.13333333333333333,0.2684444444444445
25302029,correlated,0.5,0.8968969506785622,0.4687628398298551,0.4281341108487071,0.18329881687221303,0.4968169050167178,0.7899311226876724,0.5695833333333333,0.41333333333333333,0.4185555555555555
25302029,correlated,0.5,0.9030229880137948,0.4873062288781143,0.41571675913568046,0.17282042382627336,0.031048661055321138,0.7165023776551844,0.2825,0.2,0.1796666666666667
25302029,correlated,0.5,0.8992052991947079,0.41017025107198074,0.4890350481227272,0.2391552782923981,0.3690042009488697,0.7993066658745579,0.6466666666666666,0.3933333333333333,0.44561111111111107
25302029,correlated,0.5,0.9030066809431755,0.45870226605854975,0.44430441488462574,0.19740641308596965,0.4252931669780279,0.7720456444380543,0.5066666666666667,0.35333333333333333,0.3581666666666667
25302029,correlated,0.5,0.897402246973962,0.5063158669169295,0.39108638005703245,0.15294855666611362,0.35464185003457005,0.7804511301518838,0.5383333333333333,0.34,0.37455555555555553
25302029,correlated,0.5,0.8872105350781438,0.5071486517997847,0.3800618832783591,0.14444703512109305,0.45669430468142924,0.8008234133646129,0.6316666666666667,0.4533333333333333,0.4255555555555555
25302029,correlated,0.5,0.9063063359174769,0.4581314784575522,0.4481748574599247,0.2008607028592238,0.3944420449873528,0.7835397471848233,0.5504166666666667,0.36666666666666664,0.37699999999999995
25302029,correlated,0.5,0.9001529670644691,0.5161067863912111,0.384046180673258,0.14749146888971673,0.27849542151935475,0.7958040639187758,0.6095833333333334,0.42,0.45322222222222225
25302029,correlated,0.5,0.9061118933388188,0.5218628718748661,0.3842490214639527,0.14764731049600516,0.49031121085424056,0.7977173482111278,0.61,0.4,0.44811111111111107
25302029,correlated,0.6,0.8984673133807145,0.4090370841814116,0.4894302291993029,0.23954194925408218,0.12465259598112714,0.7318870116216243,0.315,0.18666666666666668,0.18455555555555556
25302029,correlated,0.6,0.8970071864276449,0.47371375745148764,0.42329342897615724,0.17917732701439307,0.27094347649537787,0.7599597637858432,0.44208333333333333,0.30666666666666664,0.27311111111111114
25302029,correlated,0.6,0.8946959875567795,0.42110590015800003,0.47359008739877945,0.22428757088238355,0.2881862262034186,0.7771847405321841,0.5070833333333333,0.37333333333333335,0.3186111111111111
25302029,correlated,0.6,0.8969848392327517,0.44380487013323616,0.4531799690995156,0.2053720843930379,0.19915681821569822,0.7451071510953311,0.34791666666666665,0.12666666666666668,0.21427777777777776
25302029,correlated,0.6,0.9021905822643603,0.38810472938383317,0.5140858528805272,0.2642842641318991,0.2418917503070586,0.7826307176317476,0.55125,0.26666666666666666,0.32999999999999996
25302029,correlated,0.6,0.9108671160487974,0.4974472813434223,0.41341983470537513,0.1709159597278197,0.03099614659304813,0.6878962595992313,0.17833333333333334,0.04666666666666667,0.10088888888888888
25302029,correlated,0.6,0.8995466961254945,0.4806842867295432,0.4188624093959513,0.17544571800498152,0.3320826541854202,0.7690932689973736,0.49875,0.24,0.3121111111111111
25302029,correlated,0.6,0.9021339727703015,0.5073609717798907,0.3947730009904108,0.15584572231097488,0.2226708977933333,0.7636454552596784,0.46208333333333335,0.26666666666666666,0.3072777777777778
25302029,correlated,0.6,0.8925258095473816,0.39027465180616566,0.5022511577412159,0.2522562254523917,0.07570229273250385,0.7257540502300314,0.2725,0.15333333333333332,0.15822222222222224
25302029,correlated,0.6,0.8974183769053435,0.4273617656278775,0.47005661127746606,0.22095321780565483,0.33640834192314,0.7754131753419822,0.5129166666666667,0.29333333333333333,0.3266666666666667
25302029,correlated,0.6,0.9001899361512714,0.36707257755541317,0.5331173585958582,0.2842141180362248,0.12156929813826013,0.7326645572293486,0.3,0.17333333333333334,0.17927777777777779
25302029,correlated,0.6,0.904633580267677,0.33908825520484287,0.5655453250628342,0.31984151470042677,0.14981842313904847,0.7390423940931438,0.32875,0.19333333333333333,0.17722222222222223
25302029,correlated,0.7,0.9033646202468075,0.3771102947695996,0.5262543254772079,0.27694361508347104,0.09221198543071836,0.7300222720979217,0.3016666666666667,0.14666666666666667,0.13438888888888892
25302029,correlated,0.7,0.9010934843047628,0.3895519771599466,0.5115415071448162,0.26167471353199,0.15533138676900934,0.7498088913862362,0.38416666666666666,0.08,0.18294444444444444
25302029,correlated,0.7,0.885061727374877,0.43860653702654295,0.44645519034833403,0.19932223698896717,0.02796416209461555,0.6695221199448314,0.10375,0.013333333333333334,0.04733333333333333
25302029,correlated,0.7,0.8992704861800751,0.2916797449930908,0.6075907411869843,0.3691665087761489,0.1344275211559471,0.7228057704836192,0.27375,0.11333333333333333,0.13483333333333333
25302029,correlated,0.7,0.8989523477827918,0.3238789480312432,0.5750733997515486,0.3307094151018044,0.08235207453731558,0.73450021631838,0.31166666666666665,0.15333333333333332,0.13727777777777778
25302029,correlated,0.7,0.8973492617204417,0.38530517789038476,0.512044083830057,0.2621891437853624,0.08174088212948322,0.7215593495880578,0.24916666666666668,0.13333333333333333,0.12038888888888889
25302029,correlated,0.7,0.9005778977390535,0.39673396057090227,0.5038439371681512,0.2538587130211039,0.04542090059283974,0.7113341393502493,0.21208333333333335,0.08666666666666667,0.09944444444444445
25302029,correlated,0.7,0.9024620959789368,0.3442043950800799,0.558257700898857,0.31165166061287763,0.028549890524830968,0.6655569187758521,0.09541666666666666,0.02666666666666667,0.04627777777777777
25302029,correlated,0.7,0.9129958076049266,0.43683852527858524,0.47615728232634136,0.22672575751240714,0.09977107299036032,0.7267796571715918,0.2866666666666667,0.14,0.15666666666666665
25302029,correlated,0.7,0.9062984885721675,0.4323627376113534,0.47393575096081414,0.22461509603879085,0.10949315235285025,0.7377153894450706,0.35083333333333333,0.14,0.1762222222222222
25302029,correlated,0.7,0.9005306121902853,0.3973021060207249,0.5032285061695604,0.2532389294216473,0.12358034185358487,0.7539346684826486,0.36625,0.22,0.16649999999999998
25302029,correlated,0.7,0.8982508433850974,0.41534134739577294,0.4829094959893245,0.23320158131666338,0.22840237322464205,0.7161281519968762,0.2683333333333333,0.13333333333333333,0.13944444444444445
25302029,signal,0.2,0.8837781881598662,0.5083209957133558,0.37545719244651043,0.14096810335981597,0.5910375227885974,0.8345854815399054,0.7779166666666667,0.72,0.6078888888888888
25302029,signal,0.2,0.8986732658228918,0.5662306618208854,0.3324426040020063,0.11051808495563478,0.5502718274533234,0.8344746591514569,0.7754166666666666,0.74,0.6030555555555555
25302029,signal,0.2,0.8918543543680968,0.5051886285896107,0.3866657257784861,0.14951038349180343,0.5687668688361197,0.8351467167133073,0.7829166666666667,0.7466666666666667,0.6130555555555556
25302029,signal,0.2,0.8891614566092071,0.5155679862525793,0.3735934703566278,0.13957208109310856,0.5899735368607856,0.8350678737929578,0.7833333333333333,0.7266666666666667,0.6151111111111109
25302029,signal,0.2,0.8944140497985621,0.5322562310590473,0.3621578187395148,0.13115828567416327,0.5736133032838086,0.8346794533830897,0.7825,0.7466666666666667,0.6156666666666666
25302029,signal,0.2,0.8938324462786512,0.6002066274909327,0.29362581878771854,0.08621612145875812,0.5923135257528678,0.8350602278745948,0.7791666666666667,0.74,0.6084444444444445
25302029,signal,0.2,0.8875780461655215,0.4852651698276391,0.4023128763378824,0.16185565046726025,0.5474543767567048,0.8333938191256343,0.7625,0.7066666666666667,0.5844999999999999
25302029,signal,0.2,0.8993796535789471,0.5110214036459905,0.38835824993295665,0.15082213029098882,0.5899678681213562,0.8343484093806806,0.7729166666666667,0.7133333333333334,0.5996666666666667
25302029,signal,0.2,0.8900554435026093,0.5420742672724521,0.34798117623015723,0.12109089901052374,0.5946951749015071,0.8342387104357714,0.775,0.7333333333333333,0.6032222222222222
25302029,signal,0.2,0.8996761483548608,0.6144139878693792,0.2852621604854816,0.08137450020484466,0.5623260576808552,0.8344623809851811,0.77625,0.7133333333333334,0.6042777777777779
25302029,signal,0.2,0.8916506107469544,0.5499120949956774,0.341738515751277,0.1167852131478858,0.5837258147351012,0.8354716181562714,0.78625,0.7266666666666667,0.6189444444444445
25302029,signal,0.2,0.8979107018222532,0.5112920302719581,0.38661867155029506,0.14947399719131493,0.6054448333486327,0.8343279868360403,0.7758333333333334,0.72,0.604111111111111
25302029,signal,0.3,0.906289028981687,0.5207398320223003,0.3855491969593866,0.14864818327602788,0.39686531025653776,0.822832036524135,0.6641666666666667,0.6066666666666667,0.4434444444444444
25302029,signal,0.3,0.8987963347059991,0.5320691805419989,0.36672715416400015,0.13448880560122634,0.43296050615606146,0.8229875595991354,0.6654166666666667,0.5933333333333334,0.4474444444444444
25302029,signal,0.3,0.8995010914433553,0.45570573367670153,0.4437953577666538,0.19695431957523224,0.41023137930483017,0.8228056770405284,0.66875,0.62,0.45494444444444443
25302029,signal,0.3,0.8940669855156506,0.4153980960753197,0.47866888944033087,0.2291239057180397,0.4025324999718967,0.8235578614255672,0.6695833333333333,0.6133333333333333,0.45383333333333337
25302029,signal,0.3,0.8949705023286936,0.46142237566708244,0.43354812666161113,0.18796397813179241,0.3895602506861265,0.8218165102328268,0.6579166666666667,0.5533333333333333,0.438
25302029,signal,0.3,0.906831423681315,0.4359901862941727,0.4708412373871423,0.22169147082425528,0.4070489358591855,0.8236936478135046,0.67,0.62,0.4520555555555556
25302029,signal,0.3,0.8913456070707095,0.5628356007040339,0.3285100063666756,0.10791882428303325,0.41675209245749645,0.8226441104581959,0.6670833333333334,0.6,0.4522222222222222
25302029,signal,0.3,0.8943983498914923,0.49555590057025595,0.3988424493212363,0.15907529938056295,0.3989894082861747,0.8236970816166145,0.6675,0.62,0.44583333333333336
25302029,signal,0.3,0.8993133392814673,0.5090199490962359,0.39029339018523135,0.15232893042228124,0.389101242103716,0.822669774145997,0.6641666666666667,0.6066666666666667,0.4518333333333333
25302029,signal,0.3,0.8985134024477439,0.5304576788921195,0.36805572355562444,0.13546501564205424,0.3928701760821462,0.8218165487787056,0.6570833333333334,0.6066666666666667,0.43572222222222223
25302029,signal,0.3,0.8948945404571325,0.46379674532048115,0.4310977951366513,0.18584530897168217,0.4297571302606357,0.8228991661837136,0.6645833333333333,0.5933333333333334,0.4442222222222222
25302029,signal,0.3,0.8962109501755501,0.5551871324005262,0.3410238177750239,0.11629724428985269,0.35219757389184114,0.8184895788669062,0.6354166666666666,0.5666666666666667,0.4154444444444444
25302029,signal,0.4,0.8962297596154594,0.4332358256006003,0.46299393401485905,0.21436338293455565,0.2950928378070788,0.811546577966263,0.5733333333333334,0.52,0.3342222222222222
25302029,signal,0.4,0.894023996174151,0.3436753040319785,0.5503486921421725,0.30288368294259976,0.3148881040801051,0.8129280427615769,0.5783333333333334,0.52,0.33472222222222225
25302029,signal,0.4,0.8903905568978469,0.38542847611963965,0.5049620807782071,0.2549867030238566,0.3011530681374952,0.8118489861381232,0.5716666666666667,0.5066666666666667,0.33216666666666667
25302029,signal,0.4,0.8817951471294094,0.43334736571808563,0.4484477814113238,0.20110541265273846,0.2909238360160677,0.8097334387370556,0.55875,0.49333333333333335,0.3180555555555556
25302029,signal,0.4,0.9002107679144563,0.41532260079693345,0.48488816711752286,0.2351165346105908,0.2982167549789543,0.81212867211885,0.5779166666666666,0.5,0.3371111111111111
25302029,signal,0.4,0.899004306743157,0.46189052287830296,0.43711378386485406,0.19106846004465033,0.29463004529649667,0.8107580105118116,0.5695833333333333,0.5333333333333333,0.33377777777777773
25302029,signal,0.4,0.896498445866668,0.4829920475087366,0.41350639835793146,0.1709875414829483,0.28976310360441127,0.8095731124543547,0.5579166666666666,0.4866666666666667,0.3146111111111111
25302029,signal,0.4,0.9039429515538675,0.4477567902432234,0.4561861613106441,0.208105813771341,0.3026560723389045,0.81214343835184,0.575,0.5133333333333333,0.33383333333333337
25302029,signal,0.4,0.9051633096162396,0.47380643869533995,0.43135687092089964,0.18606875009066967,0.28527847443641136,0.8094778014622344,0.5570833333333334,0.4866666666666667,0.31705555555555553
25302029,signal,0.4,0.8855373589021058,0.45106066845981974,0.4344766904422861,0.1887699945376821,0.28812926345828827,0.812688001822279,0.5775,0.52,0.3408333333333333
25302029,signal,0.4,0.905478619385065,0.4198590394414067,0.48561957994365834,0.23582637642465518,0.26447367792413223,0.8101223688769206,0.5654166666666667,0.4866666666666667,0.3289444444444445
25302029,signal,0.4,0.8969462762975526,0.44219507309865247,0.45475120319890017,0.2067986568108474,0.2839089027530038,0.8112751092635557,0.5716666666666667,0.5133333333333333,0.33555555555555555
25302029,signal,0.5,0.8882311864886693,0.3111705967828111,0.5770605897058582,0.33299892419167276,0.23113457969786175,0.8008083923627376,0.5004166666666666,0.44666666666666666,0.25577777777777777
25302029,signal,0.5,0.9009790747394987,0.37294789150424745,0.5280311832352512,0.27881693046881945,0.20479135351997624,0.7980250474134052,0.4816666666666667,0.41333333333333333,0.24222222222222226
25302029,signal,0.5,0.9067234412044888,0.38319701877179413,0.5235264224326946,0.27407991498517625,0.19085852669157502,0.7952369042963774,0.46458333333333335,0.38,0.22433333333333336
25302029,signal,0.5,0.8934608406539131,0.40144084975204497,0.4920199909018681,0.24208367144707438,0.20809410595064273,0.7982564770470206,0.48083333333333333,0.42,0.2375
25302029,signal,0.5,0.8942311642683499,0.3242663655179802,0.5699647987503698,0.3248598718145495,0.1982971258500055,0.7981960967696847,0.47708333333333336,0.4266666666666667,0.22900000000000004
25302029,signal,0.5,0.8941095160695284,0.33787465876692496,0.5562348573026035,0.30939721647844765,0.22279052957024825,0.7995228071700573,0.48291666666666666,0.38666666666666666,0.24000000000000005
25302029,signal,0.5,0.9004144442439372,0.3879862867898082,0.5124281574541291,0.2625826165518337,0.19314082405297306,0.793237980320388,0.45166666666666666,0.36,0.21261111111111114
25302029,signal,0.5,0.8967261753237825,0.3812959867722238,0.5154301885515586,0.2656682792702953,0.20894940260175127,0.7977532310853782,0.48,0.3933333333333333,0.23694444444444449
25302029,signal,0.5,0.8887614114511393,0.37163467243693943,0.5171267390141998,0.2674200642034603,0.1952794049671457,0.7966369275813866,0.4766666666666667,0.4066666666666667,0.2356111111111111
25302029,signal,0.5,0.9047548200216126,0.38450335581578654,0.520251464205826,0.27066158600830587,0.18853432757643063,0.7950510137812401,0.46041666666666664,0.4066666666666667,0.21822222222222223
25302029,signal,0.5,0.9003943208049664,0.41252460643819433,0.48786971436677207,0.23801685819631577,0.19978179119021977,0.7971149888033725,0.47333333333333333,0.38666666666666666,0.22894444444444448
25302029,signal,0.5,0.8959042108925962,0.4040136447412041,0.4918905661513921,0.24195632906873704,0.1878465211405796,0.7953645037720352,0.46625,0.3933333333333333,0.226
25302029,signal,0.6,0.892195033159823,0.3456461826412313,0.5465488505185916,0.2987156460031938,0.1401015589454273,0.7859547624375778,0.4075,0.32666666666666666,0.17333333333333334
25302029,signal,0.6,0.8950150083029436,0.32643358956078145,0.5685814187421621,0.3232848297388498,0.13261699602510318,0.7840251241367818,0.3983333333333333,0.3333333333333333,0.16233333333333336
25302029,signal,0.6,0.8904217690810147,0.2876249171198309,0.6027968519611837,0.3633640447343132,0.1703842050716228,0.7840153148967625,0.40166666666666667,0.26666666666666666,0.16800000000000004
25302029,signal,0.6,0.8953240035765807,0.29781218426557754,0.5975118193110032,0.3570203742163449,0.14743222639472248,0.7860617287693564,0.4083333333333333,0.32666666666666666,0.16788888888888887
25302029,signal,0.6,0.8986245042745571,0.37438031777004244,0.5242441865045147,0.2748319670837803,0.14381414352058008,0.7881710799580828,0.41875,0.36666666666666664,0.18205555555555553
25302029,signal,0.6,0.9010570592123401,0.3652756533178435,0.5357814058944966,0.2870617149022833,0.13540139764928458,0.7842713105190665,0.4,0.3466666666666667,0.16644444444444445
25302029,signal,0.6,0.899789753908412,0.3597745952704225,0.5400151586379895,0.29161637155881304,0.15298176353575438,0.7885480684549873,0.4170833333333333,0.36,0.17622222222222222
25302029,signal,0.6,0.8907550505755912,0.3180199837866597,0.5727350667889315,0.32802545672972183,0.18414925853919373,0.7829355285677355,0.39166666666666666,0.32666666666666666,0.16422222222222221
25302029,signal,0.6,0.8950823303687356,0.36228690835602756,0.532795422012708,0.28387096171769965,0.12595492170995257,0.7825888456476704,0.3933333333333333,0.32,0.16461111111111112
25302029,signal,0.6,0.8980129779668569,0.33274106452051533,0.5652719134463415,0.31953233613128823,0.14808789645506812,0.7798994743823572,0.38208333333333333,0.32,0.15033333333333332
25302029,signal,0.6,0.8943718373977891,0.3451519901349863,0.5492198472628028,0.30164244062737644,0.11983902004303489,0.7824874082129046,0.39416666666666667,0.34,0.1601111111111111
25302029,signal,0.6,0.9031028232745623,0.33017391078557295,0.5729289124889894,0.328247538765816,0.1344893707531257,0.7816063620861917,0.3879166666666667,0.31333333333333335,0.15766666666666668
25302029,signal,0.7,0.9059223190424135,0.29145555993516903,0.6144667591072445,0.3775693980477604,0.09516416031290316,0.7686304645834884,0.33125,0.29333333333333333,0.11716666666666668
25302029,signal,0.7,0.9002372628246088,0.3194142091443374,0.5808230536802714,0.3373554196864755,0.1070310357597695,0.7729247516934104,0.3441666666666667,0.26,0.1223888888888889
25302029,signal,0.7,0.9060050501072219,0.30754634459412505,0.5984587055130968,0.35815282220441147,0.10662744402466764,0.7743514381847075,0.35875,0.2866666666666667,0.1333888888888889
25302029,signal,0.7,0.8976290147685222,0.3069342461357118,0.5906947686328103,0.34892030969016935,0.11353037926624546,0.7738448434795532,0.3466666666666667,0.29333333333333333,0.12805555555555556
25302029,signal,0.7,0.9026787952763917,0.2770682965996187,0.625610498676773,0.3913884960546006,0.11057052307822621,0.773934019799719,0.34625,0.2866666666666667,0.12327777777777779
25302029,signal,0.7,0.8919032334529713,0.28686212041667597,0.6050411130362954,0.3660747484641992,0.09396363834504459,0.7717727921171476,0.33791666666666664,0.26666666666666666,0.11838888888888889
25302029,signal,0.7,0.9002454241593892,0.28792018674932324,0.6123252374100661,0.37494219636929377,0.09121817736910381,0.7649289624103107,0.3145833333333333,0.26666666666666666,0.10372222222222223
25302029,signal,0.7,0.9079350706867091,0.2983875892581811,0.609547481428528,0.3715481321158617,0.11059203813004523,0.7756849232306672,0.3595833333333333,0.29333333333333333,0.13588888888888886
25302029,signal,0.7,0.9184923991932988,0.34470938160872433,0.5737830175845745,0.32922695126846013,0.12337276922809369,0.7737738456856071,0.34625,0.25333333333333335,0.12272222222222222
25302029,signal,0.7,0.8995760197701204,0.34700595310987375,0.5525700666602467,0.3053336785689094,0.0883551901105274,0.7706365194142548,0.33666666666666667,0.2733333333333333,0.1235
25302029,signal,0.7,0.8965670870537998,0.3557140496094049,0.540853037444395,0.2925220081128281,0.09229047223927803,0.7693579406821633,0.33166666666666667,0.2866666666666667,0.11788888888888889
25302029,signal,0.7,0.8900348772849779,0.2961146161472176,0.5939202611377603,0.3527412765899454,0.08762534887694708,0.771409168346679,0.3358333333333333,0.26666666666666666,0.116
25302030,markov,0.2,0.9498646787027398,0.6079299769004849,0.34193470180225494,0.11691934029659701,0.57116276169689,0.8174764540871456,0.7820833333333334,0.5066666666666667,0.6059444444444445
25302030,markov,0.2,0.9538334845316653,0.49921164462490447,0.4546218399067608,0.20668101732020844,0.6003883754544826,0.8200394587733479,0.7845833333333333,0.52,0.6126666666666666
25302030,markov,0.2,0.9588294312176873,0.600995959913632,0.3578334713040553,0.12804479318551015,0.5882484435424113,0.8287179030257433,0.8254166666666667,0.66,0.6849999999999999
25302030,markov,0.2,0.9542730036128563,0.5181403423517139,0.43613266126114236,0.19021169821872635,0.566036610498403,0.8177771666085264,0.7783333333333333,0.4866666666666667,0.604388888888889
25302030,markov,0.2,0.9527095652700405,0.493349229443341,0.4593603358266995,0.21101191813081813,0.6256059946704319,0.8179816407910246,0.7675,0.5066666666666667,0.5874444444444445
25302030,markov,0.2,0.9608191274620401,0.5589482854491468,0.40187084201289336,0.1615001736601519,0.5442676494723162,0.8154716200101956,0.7629166666666667,0.49333333333333335,0.5806666666666668
25302030,markov,0.2,0.9514691938876074,0.548934821683721,0.40253437220388644,0.162033920805577,0.5526764907590758,0.8116050556722102,0.74125,0.36,0.5448888888888889
25302030,markov,0.2,0.9629799228402465,0.5703386927628671,0.3926412300773794,0.15416713555667758,0.4599486339352476,0.8056964849279318,0.7091666666666666,0.3466666666666667,0.5036666666666666
25302030,markov,0.2,0.9549996212311636,0.5833011632047559,0.37169845802640766,0.13815974369920914,0.6460705012156763,0.8256903841128441,0.8154166666666667,0.5,0.6617777777777777
25302030,markov,0.2,0.9538687279422086,0.5993988123665471,0.35446991557566143,0.12564892104821654,0.6379653925763937,0.8251911873345291,0.80625,0.58,0.6489999999999999
25302030,markov,0.2,0.9563501401423854,0.5888637451691277,0.36748639497325775,0.1350462504904412,0.7799846117529825,0.8329631674093109,0.855,0.6333333333333333,0.7296111111111112
25302030,markov,0.2,0.9554542439191628,0.5380730927554745,0.41738115116368824,0.17420702534672558,0.6216723247466802,0.8196694778390973,0.7833333333333333,0.64,0.6111111111111112
25302030,markov,0.3,0.9561646960030755,0.5203335582444631,0.4358311377586124,0.18994878063996656,0.5004216805401536,0.8081936832876293,0.6883333333333334,0.46,0.4706111111111111
25302030,markov,0.3,0.952255976640573,0.5249916143385792,0.4272643623019938,0.18255483529332944,0.574621426006338,0.803097699258172,0.6895833333333333,0.46,0.47683333333333333
25302030,markov,0.3,0.9590654512578601,0.5436551886622725,0.41541026259558766,0.1725656862697351,0.5008748105481102,0.807836687246042,0.6970833333333334,0.4866666666666667,0.4823888888888889
25302030,markov,0.3,0.9539785801365127,0.4739558140364161,0.4800227661000966,0.23042185597438805,0.4588414330470117,0.8057650581145189,0.6820833333333334,0.43333333333333335,0.46505555555555556
25302030,markov,0.3,0.9613008759904168,0.5272106518425969,0.43409022414781995,0.18843432270070457,0.5538202640135471,0.8056642817120655,0.6916666666666667,0.46,0.4832777777777778
25302030,markov,0.3,0.9455007946239489,0.5147652046056065,0.4307355900183424,0.18553314850844954,0.5151361472270605,0.8102573603873876,0.7133333333333334,0.4533333333333333,0.5067222222222223
25302030,markov,0.3,0.9579086490852176,0.41569601287539154,0.5422126362098261,0.29399454286560917,0.3829020612687332,0.8023824173055301,0.6645833333333333,0.5,0.44483333333333336
25302030,markov,0.3,0.9531812876463489,0.5864235852633232,0.36675770238302574,0.13451121225727608,0.6530800999510329,0.8176902954686015,0.7483333333333333,0.47333333333333333,0.5604444444444444
25302030,markov,0.3,0.9604382906326255,0.5183095363137596,0.4421287543188659,0.19547783539555208,0.45947861382381683,0.8052847435913036,0.6895833333333333,0.4533333333333333,0.47488888888888886
25302030,markov,0.3,0.9553856305356488,0.4529166926301889,0.5024689379054599,0.2524750335598409,0.36780227156771494,0.796974297886193,0.6395833333333333,0.2866666666666667,0.4043888888888889
25302030,markov,0.3,0.958867324594532,0.5454238634524834,0.41344346114204855,0.17093549556111662,0.4028032189043921,0.8050976792325566,0.6975,0.5266666666666666,0.48144444444444445
25302030,markov,0.3,0.9538085418183041,0.5630618546710532,0.3907466871472509,0.15268297351655158,0.6053465561057738,0.8155471459061179,0.7229166666666667,0.47333333333333333,0.5238333333333334
25302030,markov,0.4,0.9556319215292386,0.5142713512180439,0.4413605703111947,0.19479915302542303,0.3670008222225828,0.7918359749468893,0.5845833333333333,0.41333333333333333,0.3337777777777778
25302030,markov,0.4,0.945862464776338,0.38450331126358406,0.5613591535127539,0.3151240992325556,0.30487147691840355,0.7868675104109741,0.5745833333333333,0.34,0.328
25302030,markov,0.4,0.950702563132583,0.5891911541467205,0.3615114089858624,0.1306904988269435,0.3619529278055766,0.798485397259473,0.6129166666666667,0.44,0.3760555555555556
25302030,markov,0.4,0.9553798828660575,0.47555740737188296,0.4798224754941745,0.23022960798935768,0.32714530681942644,0.7892590834219235,0.5904166666666667,0.3466666666666667,0.3442777777777778
25302030,markov,0.4,0.9498496896483264,0.47458133091305466,0.47526835873527173,0.22588001281491896,0.3916468156549281,0.7944652562945382,0.6075,0.4266666666666667,0.36966666666666664
25302030,markov,0.4,0.9485697007832886,0.4784109640814882,0.4701587367018004,0.22104923769703289,0.3613363677676505,0.7989527765153712,0.625,0.4,0.3904444444444445
25302030,markov,0.4,0.9580072883209197,0.5115166652760281,0.4464906230448916,0.1993538764670155,0.36311363000648994,0.7814601052008244,0.555,0.32,0.31477777777777777
25302030,markov,0.4,0.9534687368535026,0.4522504910800968,0.5012182457734058,0.2512197298961702,0.3568766506815372,0.7828836714310684,0.5575,0.21333333333333335,0.3128888888888889
25302030,markov,0.4,0.9534527058917317,0.4283123460147444,0.5251403598769873,0.2757723975717317,0.2975588537210026,0.7923199914395728,0.59625,0.23333333333333334,0.35277777777777775
25302030,markov,0.4,0.9521818033994329,0.5301458602713153,0.42203594312811765,0.17811433729203976,0.42333282808847994,0.7973400176421827,0.6254166666666666,0.41333333333333333,0.3877777777777778
25302030,markov,0.4,0.9569337183416419,0.45981329697557755,0.4971204213660643,0.24712871333917336,0.29277508851404993,0.7908311499310673,0.595,0.3933333333333333,0.3537777777777778
25302030,markov,0.4,0.9500071303841499,0.5128493627102498,0.4371577676739,0.19110691383762754,0.4329256034869974,0.8008293526041569,0.6404166666666666,0.37333333333333335,0.4103888888888889
25302030,markov,0.5,0.9497775003334075,0.47040639548635854,0.4793711048470489,0.22979665616228037,0.2414367189350217,0.7770299766203185,0.49666666666666665,0.29333333333333333,0.23955555555555555
25302030,markov,0.5,0.9551798854146349,0.46247160989518754,0.4927082755194474,0.2427614447653477,0.22794811952752922,0.7719221027094014,0.4625,0.2733333333333333,0.21033333333333332
25302030,markov,0.5,0.9530695720976097,0.4433449232605766,0.5097246488370331,0.2598192176320367,0.27187182611414246,0.7736382334765303,0.47541666666666665,0.3333333333333333,0.23227777777777778
25302030,markov,0.5,0.9562252208252622,0.46770261882344133,0.48852260200182085,0.23865433266662944,0.25730951837880023,0.7773064904086361,0.5029166666666667,0.3,0.2485
25302030,markov,0.5,0.9516631086559354,0.4458717452360577,0.5057913634198776,0.25582490331013874,0.19194718169190342,0.7660336492197735,0.46791666666666665,0.16,0.2167777777777778
25302030,markov,0.5,0.9516332971070125,0.45510524629460164,0.49652805081241086,0.24654010524357206,0.2957196218885914,0.7872064984542699,0.5233333333333333,0.37333333333333335,0.26805555555555555
25302030,markov,0.5,0.9543551897156007,0.46378119398941714,0.4905739957261836,0.2406628452827536,0.26005459556786137,0.7841787984973244,0.5316666666666666,0.3466666666666667,0.2758888888888889
25302030,markov,0.5,0.956877859408645,0.4333756428781468,0.5235022165304982,0.2740545707123446,0.2418959106639792,0.7759657184331471,0.48791666666666667,0.28,0.23911111111111114
25302030,markov,0.5,0.9616816756860225,0.44346902184504355,0.5182126538409789,0.26854435460091025,0.25948809955805335,0.7880970398995563,0.5529166666666666,0.28,0.3078333333333333
25302030,markov,0.5,0.9527052255766804,0.5200669059051256,0.43263831967155475,0.1871759156482264,0.24792045933404303,0.7761081438509093,0.49166666666666664,0.25333333333333335,0.24077777777777776
25302030,markov,0.5,0.9488350288629919,0.46093487509700426,0.4879001537659876,0.23804656004487434,0.2566649521583023,0.7823978684931745,0.5270833333333333,0.2866666666666667,0.2758888888888889
25302030,markov,0.5,0.9457641265613974,0.4233666599998231,0.5223974665615743,0.2728991130699511,0.21546803592253344,0.7708535563770963,0.48,0.21333333333333335,0.23172222222222222
25302030,markov,0.6,0.9562698631433327,0.4306451987400988,0.5256246644032339,0.27628128782901223,0.14730616403731442,0.7511826721381941,0.3545833333333333,0.12666666666666668,0.12699999999999997
25302030,markov,0.6,0.9437451267184129,0.40413754648981076,0.5396075802286022,0.2911763406401674,0.15791724809321936,0.7618495887105015,0.39958333333333335,0.2866666666666667,0.15455555555555556
25302030,markov,0.6,0.9525361287217206,0.4438390541828273,0.5086970745388932,0.2587727136444283,0.1425911966260673,0.7574565575320785,0.37875,0.20666666666666667,0.14033333333333334
25302030,markov,0.6,0.9567602234127532,0.4624498312312555,0.49431039218149775,0.2443427638186261,0.18129675513189783,0.7653097384442543,0.43375,0.15333333333333332,0.1873333333333333
25302030,markov,0.6,0.956025749904456,0.41803792539428397,0.537987824510172,0.28943089932118765,0.12937675504787965,0.7543557383502192,0.3695833333333333,0.22,0.13277777777777777
25302030,markov,0.6,0.9552288583429817,0.5052830446366895,0.44994581370629216,0.20245123527181738,0.19144762592575879,0.7661793992541436,0.425,0.26,0.17383333333333334
25302030,markov,0.6,0.9500691927425874,0.3474684739977987,0.6026007187447887,0.36312762623173594,0.1706971984647612,0.7592245716252192,0.38875,0.19333333333333333,0.14877777777777776
25302030,markov,0.6,0.9570104585414404,0.4715536178780424,0.485456840663398,0.2356683441468878,0.17213353360902264,0.7632074071754543,0.40541666666666665,0.11333333333333333,0.16555555555555557
25302030,markov,0.6,0.9523057997471283,0.4048842564127798,0.5474215433343484,0.29967034610655996,0.15466182092053385,0.760497884394607,0.405,0.1,0.16277777777777777
25302030,markov,0.6,0.9555113077687971,0.39015863033939185,0.5653526774294053,0.3196236498765972,0.17426681982801404,0.7648631412238209,0.4216666666666667,0.19333333333333333,0.1782222222222222
25302030,markov,0.6,0.9613344976804193,0.43269421363656385,0.5286402840438555,0.2794605499139683,0.11419056007180514,0.7610520786130132,0.39875,0.20666666666666667,0.15872222222222224
25302030,markov,0.6,0.9515683171340926,0.4828387356865778,0.4687295814475148,0.21970742052396242,0.21430759255669185,0.7668203672120494,0.42125,0.2866666666666667,0.1761111111111111
25302030,markov,0.7,0.9534872645919936,0.3753968320470756,0.5780904325449181,0.3341885481999705,0.12448334797702149,0.7383317632098945,0.2941666666666667,0.16666666666666666,0.09533333333333334
25302030,markov,0.7,0.9541258944017457,0.4146494143490331,0.5394764800527125,0.29103487253006477,0.11131344283696858,0.7491062303476143,0.3125,0.18666666666666668,0.10272222222222223
25302030,markov,0.7,0.9518745150165627,0.3346575671774451,0.6172169478391176,0.38095676069983603,0.05738633554868924,0.7370420932681825,0.27291666666666664,0.15333333333333332,0.07194444444444444
25302030,markov,0.7,0.9491830625778465,0.3791436560019511,0.5700394065758954,0.3249449250493989,0.07291740596576875,0.7361255917226898,0.27541666666666664,0.12,0.07666666666666666
25302030,markov,0.7,0.9583912507139454,0.38768166164830337,0.570709589065642,0.32570943505147393,0.08493345094614521,0.7396067977908852,0.2875,0.19333333333333333,0.0825
25302030,markov,0.7,0.9561530125352865,0.4356996615186069,0.5204533510166796,0.27087169058449106,0.087044040920348,0.7430847231916634,0.3016666666666667,0.15333333333333332,0.09361111111111112
25302030,markov,0.7,0.9492290906832536,0.3553068642266284,0.5939222264566252,0.3527436110791948,0.06819224028062826,0.739152441639102,0.28583333333333333,0.17333333333333334,0.08444444444444445
25302030,markov,0.7,0.95547855695304,0.3814708053351218,0.5740077516179182,0.32948489891745764,0.06187976611016248,0.7347514297923428,0.27125,0.16,0.06888888888888887
25302030,markov,0.7,0.9503751697166396,0.42990258264524717,0.5204725870713924,0.27089171389278816,0.1296329626698186,0.7535073609702537,0.34791666666666665,0.18666666666666668,0.12083333333333333
25302030,markov,0.7,0.9631792798353109,0.3921881516717317,0.5709911281635792,0.32603086844151696,0.12456512010985689,0.7470931417216942,0.32,0.17333333333333334,0.10222222222222223
25302030,markov,0.7,0.9542046022144334,0.42936576046084585,0.5248388417535875,0.2754558098132473,0.10008460726004266,0.7495256744379052,0.33208333333333334,0.22666666666666666,0.10705555555555554
25302030,markov,0.7,0.9550613298739993,0.3919215573398638,0.5631397725341355,0.31712640340979786,0.10585576616761615,0.7458737468871066,0.3125,0.15333333333333332,0.09477777777777778
25302030,correlated,0.2,0.9488029763519453,0.46266130872670136,0.48614166762524397,0.23633372100145317,0.6376960332390806,0.8297675718002785,0.8533333333333334,0.41333333333333333,0.7358888888888889
25302030,correlated,0.2,0.9608113647724428,0.6413149750806517,0.31949638969179106,0.10207794302608882,0.8577329177377752,0.8420059312150404,0.9258333333333333,0.72,0.8609444444444444
25302030,correlated,0.2,0.9569008481112956,0.5893518362860138,0.36754901182528177,0.1350922760937411,0.7332307935318993,0.8162288833937762,0.765,0.47333333333333333,0.6847777777777778
25302030,correlated,0.2,0.9578579402402421,0.6519981928455545,0.3058597473946876,0.0935501850763421,0.6376049102190886,0.7973877319328011,0.6570833333333334,0.46,0.6042777777777778
25302030,correlated,0.2,0.9526977028248781,0.5275810951460895,0.42511660767878856,0.18072413012432104,0.6993473886040957,0.8243039684239765,0.8266666666666667,0.5,0.6788888888888889
25302030,correlated,0.2,0.9514585911721313,0.6795662244862118,0.27189236668591943,0.07392545906207047,0.6429698901174181,0.828883582541633,0.83,0.7533333333333333,0.7626666666666667
25302030,correlated,0.2,0.9494772377842449,0.4415290808077591,0.5079481569764858,0.25801133017580863,0.7412136618446735,0.7793351839807973,0.6483333333333333,0.41333333333333333,0.5412222222222222
25302030,correlated,0.2,0.9597116144760929,0.5318225203503164,0.42788909412577647,0.18308907687177758,0.3456486689408785,0.7638120492026019,0.4866666666666667,0.38,0.42361111111111105
25302030,correlated,0.2,0.9553244563357025,0.545697625341011,0.40962683099469155,0.1677941406707536,0.601922875786066,0.8296021613543423,0.82875,0.6866666666666666,0.7739444444444444
25302030,correlated,0.2,0.9521501983653823,0.6133264703076545,0.33882372805772776,0.11480151869493706,0.5441941850404806,0.8097244887553281,0.7025,0.4533333333333333,0.615
25302030,correlated,0.2,0.957529137452744,0.6736870423652928,0.2838420950874513,0.08056633494363373,0.9009490713086682,0.8294261984897063,0.8120833333333334,0.7266666666666667,0.7854444444444444
25302030,correlated,0.2,0.9469340761549561,0.5834908221762511,0.3634432539787049,0.1320909988626294,0.76512587165904,0.834621538257797,0.8691666666666666,0.6933333333333334,0.7810555555555555
25302030,correlated,0.3,0.961125917695791,0.529451853818386,0.43167406387740503,0.18634249742443396,0.5296134733020447,0.8012761284397821,0.6816666666666666,0.5,0.5627777777777777
25302030,correlated,0.3,0.9610182228472597,0.5160923502554534,0.44492587259180627,0.19795903210158022,0.6465740793200702,0.8211280851331108,0.7966666666666666,0.5666666666666667,0.6803888888888889
25302030,correlated,0.3,0.953684575169391,0.5408317555636569,0.41285281960573406,0.1704474506564048,0.4747020064474938,0.8069170277252259,0.6925,0.5533333333333333,0.5730555555555555
25302030,correlated,0.3,0.9564335343529382,0.6202101238886344,0.3362234104643038,0.11304618174424773,0.6166710407766655,0.8298969312212314,0.8308333333333333,0.72,0.7378333333333332
25302030,correlated,0.3,0.9604283771905893,0.5560937351477239,0.4043346420428654,0.1634865027559321,0.6886713391116496,0.789671141635895,0.615,0.3933333333333333,0.5339444444444444
25302030,correlated,0.3,0.9508579505475373,0.5639745046748369,0.3868834458727004,0.1496788006903347,0.5821173267589584,0.8074238010757682,0.7095833333333333,0.5666666666666667,0.6012777777777778
25302030,correlated,0.3,0.9483188647282711,0.560389370718919,0.38792949400935206,0.15048929232235192,0.6259503453115156,0.8223101556205152,0.7925,0.5466666666666666,0.6384444444444445
25302030,correlated,0.3,0.9564244514282619,0.5596937253107596,0.3967307261175024,0.15739526904572068,0.5518918276996022,0.7909083788008888,0.6166666666666667,0.46,0.48027777777777786
25302030,correlated,0.3,0.958054431787947,0.6698028415257924,0.28825159026215463,0.08308897928866107,0.7767699294969888,0.8271603148707627,0.8120833333333334,0.6466666666666666,0.7078333333333333
25302030,correlated,0.3,0.9557312353116016,0.5429675580325829,0.41276367727901875,0.17037385328089794,0.6737539535232437,0.8353624144423746,0.8691666666666666,0.6866666666666666,0.7562222222222222
25302030,correlated,0.3,0.9503560317319564,0.5527635927961553,0.3975924389358011,0.15807974749891873,0.739155227461492,0.8269659721225622,0.79625,0.6333333333333333,0.7041666666666667
25302030,correlated,0.3,0.9593118179305641,0.53647713832103,0.42283467960953414,0.17878916628049737,0.3323887068131217,0.7848456369028829,0.535,0.34,0.45761111111111114
25302030,correlated,0.4,0.9632684844082686,0.5223424110996514,0.4409260733086172,0.19441580212335607,0.5835876512130486,0.7856850343637797,0.5983333333333334,0.41333333333333333,0.4743333333333333
25302030,correlated,0.4,0.9520142682143082,0.452300671323293,0.49971359689101524,0.2497136789177561,0.3688793506472247,0.7801174641067387,0.5266666666666666,0.2866666666666667,0.37661111111111106
25302030,correlated,0.4,0.9593275422362936,0.5182804417747141,0.44104710046157947,0.19452254482556658,0.5388852917250984,0.8104324884043475,0.7025,0.5533333333333333,0.5299444444444444
25302030,correlated,0.4,0.9544287401431522,0.5499849102895176,0.4044438298536346,0.16357481150667572,0.3659506939254184,0.7913933987739256,0.5791666666666667,0.31333333333333335,0.41177777777777774
25302030,correlated,0.4,0.9529058975630036,0.4702030185364537,0.4827028790265499,0.23300206942052007,0.5027899162301133,0.7638688295682085,0.46958333333333335,0.2866666666666667,0.36772222222222223
25302030,correlated,0.4,0.9512338640281441,0.458254366565094,0.49297949746305014,0.24302878491892146,0.4103390068270779,0.7835970906764205,0.5675,0.37333333333333335,0.4313888888888889
25302030,correlated,0.4,0.9627192307046548,0.5760988485397301,0.38662038216492467,0.1494753199053524,0.5476248787853533,0.8137725848331225,0.74375,0.62,0.5854999999999999
25302030,correlated,0.4,0.9586236958791764,0.5137222826054709,0.44490141327370547,0.19793726753294047,0.5595085610093323,0.7789540303613993,0.5491666666666667,0.3,0.40105555555555555
25302030,correlated,0.4,0.954070963235521,0.46194427499668816,0.4921266882388328,0.24218867727692137,0.4064281522286512,0.7883003838856962,0.5579166666666666,0.4,0.4417222222222222
25302030,correlated,0.4,0.9557114040914616,0.5142785374841665,0.4414328666072951,0.19486297572113398,0.3845039653206462,0.7966004366645302,0.60375,0.38666666666666666,0.4746111111111111
25302030,correlated,0.4,0.9498581544569066,0.5023943615719576,0.447463792884949,0.2002238459429845,0.3140978504696775,0.7804705930029208,0.5595833333333333,0.44666666666666666,0.4285555555555555
25302030,correlated,0.4,0.9510522739088187,0.4937922605611736,0.45726001334764516,0.20908671980668864,0.23407779558252112,0.768463048983928,0.4845833333333333,0.2866666666666667,0.3558333333333333
25302030,correlated,0.5,0.9575879308793454,0.4314647901853561,0.5261231406939892,0.2768055591737072,0.31649886145841977,0.7798513634043905,0.5433333333333333,0.30666666666666664,0.3700555555555555
25302030,correlated,0.5,0.9558313062216471,0.4212338831791415,0.5345974230425057,0.2857944047236878,0.3611886496986909,0.7790793170059325,0.5383333333333333,0.38666666666666666,0.37072222222222223
25302030,correlated,0.5,0.9458196190619934,0.5011525815052504,0.444667037556743,0.19772877428948987,0.27456676057520796,0.7822256369358053,0.5704166666666667,0.25333333333333335,0.36827777777777776
25302030,correlated,0.5,0.9619647224390628,0.5059355316616057,0.4560291907774572,0.20796262284114245,0.19797064029414158,0.7321242448307038,0.3491666666666667,0.14666666666666667,0.23255555555555554
25302030,correlated,0.5,0.9506906373314739,0.4974402497614923,0.45325038756998154,0.20543591383233847,0.3798133405582615,0.7936698935728359,0.58875,0.35333333333333333,0.39861111111111114
25302030,correlated,0.5,0.9532651729624169,0.4491180900556101,0.5041470829068068,0.2541642812034427,0.321869576323188,0.7829774520396237,0.5529166666666666,0.28,0.3531111111111111
25302030,correlated,0.5,0.957899819443494,0.44009439646677984,0.5178054229767142,0.26812245606409385,0.22251584102521463,0.7472968550954816,0.39875,0.23333333333333334,0.25427777777777777
25302030,correlated,0.5,0.9564509026494737,0.6595893666328275,0.2968615360166462,0.08812677156616254,0.11813935829131418,0.7255252138221734,0.2833333333333333,0.14666666666666667,0.19905555555555557
25302030,correlated,0.5,0.9556149090193105,0.4204286396026496,0.5351862694166609,0.28642434297212277,0.2446681864077427,0.7481730171466469,0.3958333333333333,0.21333333333333335,0.25166666666666665
25302030,correlated,0.5,0.9525419489663033,0.5052457375625733,0.44729621140373,0.20007390073613032,0.25896758245825907,0.7775294717477287,0.4820833333333333,0.29333333333333333,0.341
25302030,correlated,0.5,0.9510924000863754,0.4720236549190737,0.4790687451673017,0.22950686259617303,0.3948522310540524,0.7653200668347491,0.48083333333333333,0.32,0.311
25302030,correlated,0.5,0.9552159856267738,0.43499400753748674,0.520221978089287,0.2706309064871307,0.27501527354937993,0.7412530908861437,0.3616666666666667,0.20666666666666667,0.2485
25302030,correlated,0.6,0.956574879490208,0.49759952294680326,0.45897535654340477,0.21065837791414552,0.3680265843299696,0.7806051310413064,0.49416666666666664,0.36666666666666664,0.33816666666666667
25302030,correlated,0.6,0.9531197106939214,0.4964469808464987,0.45667272984742274,0.20854998218629717,0.3911210366263685,0.7760970424092198,0.4920833333333333,0.28,0.306
25302030,correlated,0.6,0.9572057379115394,0.44853221865595416,0.5086735192555852,0.25874874919186225,0.2987740564246309,0.7887498877272672,0.56875,0.32,0.332
25302030,correlated,0.6,0.9525135218520853,0.42810115154886863,0.5244123703032166,0.275008334127038,0.12947917106178702,0.7317235174126423,0.30583333333333335,0.14,0.17400000000000002
25302030,correlated,0.6,0.9481172729413351,0.49338867796885255,0.4547285949724825,0.20677809508564807,0.20762775373726405,0.7671951844086458,0.4579166666666667,0.16,0.2892777777777778
25302030,correlated,0.6,0.9522438258131156,0.4600755125970696,0.49216831321604604,0.242229648533928,0.13792039914141518,0.7513976299081918,0.4025,0.19333333333333333,0.24061111111111114
25302030,correlated,0.6,0.9562029426640317,0.4191995701975274,0.5370033724665043,0.28837262204039915,0.24710356888842686,0.768059739133867,0.45416666666666666,0.22666666666666666,0.2629444444444445
25302030,correlated,0.6,0.9533792133363301,0.37901150641306935,0.5743677069232608,0.3298982627562848,0.17120960206433816,0.7478673327392235,0.36375,0.18666666666666668,0.20394444444444443
25302030,correlated,0.6,0.9506306252575404,0.4865921332534856,0.4640384920040548,0.21533172206139722,0.3485836200119003,0.7783621863908485,0.49916666666666665,0.2733333333333333,0.30100000000000005
25302030,correlated,0.6,0.9536076104792158,0.48007073604752215,0.4735368744316937,0.22423717144653763,0.293261550706584,0.7615478088849948,0.4483333333333333,0.32666666666666666,0.24138888888888888
25302030,correlated,0.6,0.9475220930260811,0.4239143451362262,0.5236077478898549,0.2741650736502858,0.14154402975863103,0.745898900532639,0.3825,0.22,0.23111111111111113
25302030,correlated,0.6,0.9573625264450829,0.507452619249891,0.44990990719519186,0.20241892459238614,0.19209434805644524,0.7555034361138223,0.41625,0.21333333333333335,0.24266666666666667
25302030,correlated,0.7,0.9521887588399105,0.3546446860356651,0.5975440728042454,0.3570589189434853,0.18129445402196048,0.7452349965588396,0.35041666666666665,0.18,0.16705555555555557
25302030,correlated,0.7,0.9537219565952464,0.4103169365142009,0.5434050200810454,0.29528901584928136,0.15978389056338366,0.7565812003386461,0.405,0.18666666666666668,0.18744444444444447
25302030,correlated,0.7,0.9521142364049204,0.3995956577019689,0.5525185787029515,0.30527677981192963,0.07399438873702603,0.7124776415551552,0.22,0.11333333333333333,0.09705555555555558
25302030,correlated,0.7,0.9590116371185428,0.3741650324006434,0.5848466047178993,0.34204555105005474,0.15294628404672395,0.762082428097081,0.40958333333333335,0.24,0.1956666666666667
25302030,correlated,0.7,0.9574209014898641,0.4225357720963775,0.5348851293934866,0.28610210164628697,0.1395628352932923,0.7430611820134747,0.32125,0.12666666666666668,0.16144444444444445
25302030,correlated,0.7,0.955454580704767,0.46747512808199315,0.4879794526227738,0.23812394618202196,0.1841498723121891,0.7365518443971655,0.3020833333333333,0.16,0.12605555555555553
25302030,correlated,0.7,0.9526043713321031,0.42039353538630986,0.5322108359457932,0.28324837389812,0.12689428327061697,0.7428278585916908,0.35,0.10666666666666667,0.19683333333333336
25302030,correlated,0.7,0.9558665861762714,0.3933433991341084,0.562523187042163,0.31643233596007225,0.08251104700580474,0.721630746633106,0.27291666666666664,0.14666666666666667,0.13094444444444445
25302030,correlated,0.7,0.9560331193042526,0.3772410215302841,0.5787920977739685,0.33500029244559104,0.14222096520388175,0.7649007825684261,0.41875,0.26666666666666666,0.2066666666666667
25302030,correlated,0.7,0.951215226089966,0.47900860653541805,0.47220661955454796,0.2229790915511336,0.166534047618835,0.7669341044382734,0.43291666666666667,0.2,0.2039444444444444
25302030,correlated,0.7,0.9518919548536989,0.37191301927046344,0.5799789355832354,0.3363755657202628,0.0805783464830214,0.7171657573999617,0.22083333333333333,0.14,0.10394444444444444
25302030,correlated,0.7,0.9487385634699513,0.3645247710570597,0.5842137924128916,0.3413057552454532,0.12425501817308723,0.7358278592105729,0.31916666666666665,0.18666666666666668,0.15966666666666668
25302030,signal,0.2,0.9573857083110194,0.563312991108075,0.39407271720294446,0.15529330644371184,0.609267102107228,0.8357941458837311,0.7904166666666667,0.76,0.627
25302030,signal,0.2,0.9493387567352563,0.5890683068565993,0.360270449878657,0.12979479705576988,0.5738992729630501,0.8337458751921336,0.7695833333333333,0.7333333333333333,0.5956111111111112
25302030,signal,0.2,0.9584824017994158,0.5392433273333832,0.4192390744660326,0.1757614015591356,0.5980763641103289,0.8351429967082175,0.7858333333333334,0.7266666666666667,0.6193333333333333
25302030,signal,0.2,0.9541351211312905,0.6111727163028182,0.3429624048284723,0.11762321112572892,0.5893031309912298,0.8340195680983201,0.7745833333333333,0.7133333333333334,0.6050555555555555
25302030,signal,0.2,0.9598629034562163,0.6725473537994269,0.2873155496567894,0.08255022507458301,0.5661483366820078,0.8337512668833649,0.76625,0.7333333333333333,0.5901666666666666
25302030,signal,0.2,0.955280027226016,0.593782388488331,0.36149763873768503,0.13068054281292185,0.5978146529696186,0.8352168084177084,0.79,0.6866666666666666,0.6280000000000001
25302030,signal,0.2,0.9575401367523063,0.5788053133104721,0.3787348234418342,0.1434400664875173,0.5967749549537624,0.8358562994256583,0.7925,0.7333333333333333,0.6301111111111112
25302030,signal,0.2,0.9587103229863699,0.5206521010495435,0.4380582219368264,0.19189500580645388,0.5951305397524629,0.8344956382173992,0.7791666666666667,0.68,0.6041666666666666
25302030,signal,0.2,0.9537633326943854,0.5765790164925847,0.3771843162018007,0.14226800838861997,0.5793834407996724,0.8347428773089347,0.7791666666666667,0.72,0.6103888888888888
25302030,signal,0.2,0.9572309853329584,0.6209636812477625,0.3362673040851959,0.1130756997967256,0.5656105974846052,0.8343220290413075,0.7758333333333334,0.72,0.6040555555555555
25302030,signal,0.2,0.958040201904575,0.6068861081763313,0.3511540937282437,0.12330919754210415,0.5859588839472469,0.8341202407534305,0.7725,0.72,0.5975555555555556
25302030,signal,0.2,0.9487009967846585,0.5244313311459757,0.42426966563868274,0.18000474918115963,0.5428598557082225,0.8337788096593537,0.7679166666666667,0.7333333333333333,0.5924999999999999
25302030,signal,0.3,0.9391151111652906,0.5250574783610753,0.41405763280421526,0.17144372328343035,0.40926139695601443,0.822689530082182,0.66,0.6066666666666667,0.4392222222222222
25302030,signal,0.3,0.9573578546998719,0.5871851807571007,0.3701726739427712,0.1370278085339412,0.40952335888499036,0.8225846011510947,0.66125,0.6333333333333333,0.4433888888888889
25302030,signal,0.3,0.9530295333227659,0.4318212127888105,0.5212083205339553,0.2716581133938263,0.4265219361524289,0.8250098584963574,0.685,0.6066666666666667,0.47694444444444445
25302030,signal,0.3,0.9611307598705617,0.4878872891500795,0.47324347072048223,0.22395938257956793,0.4026826492255631,0.8234265602461384,0.66375,0.6133333333333333,0.44477777777777777
25302030,signal,0.3,0.9533574336068675,0.46257151994643436,0.49078591366043317,0.24087081304750615,0.4289625285186759,0.8238456291063363,0.6695833333333333,0.6333333333333333,0.4502777777777778
25302030,signal,0.3,0.9452189474080689,0.43952575001211075,0.5056931973959582,0.25572560989254756,0.42196879794470127,0.8234489386307701,0.66875,0.58,0.4502222222222222
25302030,signal,0.3,0.9529032995539017,0.5744089404055364,0.3784943591483654,0.1432579799071318,0.42469423424252567,0.8234292730005054,0.6670833333333334,0.6,0.4483888888888889
25302030,signal,0.3,0.9445244286267839,0.5147938183128108,0.4297306103139731,0.18466839744081978,0.402131688475401,0.8236503384274726,0.6704166666666667,0.6133333333333333,0.4506111111111111
25302030,signal,0.3,0.959647914977572,0.5435309720294249,0.41611694294814705,0.17315331020851146,0.38360681371773636,0.8223922666565514,0.65625,0.5733333333333334,0.43694444444444447
25302030,signal,0.3,0.9554837081114915,0.513974535714945,0.4415091723965465,0.19493034931028344,0.41133529786972844,0.8230318615430966,0.66625,0.6,0.44505555555555554
25302030,signal,0.3,0.9538530820823976,0.6154727297755763,0.3383803523068213,0.1145012628272885,0.45315574219899163,0.8252390633928155,0.6825,0.62,0.4694444444444444
25302030,signal,0.3,0.9543689621109612,0.4885279413907502,0.46584102072021105,0.2170078565856481,0.39836276564606055,0.821878570013155,0.6579166666666667,0.5933333333333334,0.4387777777777778
25302030,signal,0.4,0.9607604688179309,0.5065374515113689,0.454223017306562,0.20631854945107733,0.2772060634461387,0.8095420950863553,0.5595833333333333,0.4866666666666667,0.3227777777777778
25302030,signal,0.4,0.9487320959575212,0.45101430671777487,0.4977177892397463,0.24772299772570053,0.30393919185716894,0.8101882154342256,0.5620833333333334,0.44,0.32255555555555554
25302030,signal,0.4,0.9530869397095518,0.41987662586285074,0.533210313846701,0.2843132387924974,0.28037773888752876,0.8114637997527562,0.5725,0.52,0.33888888888888885
25302030,signal,0.4,0.9527136267969869,0.5243916162578875,0.42832201053909935,0.18345974471225635,0.3092915221125839,0.8103642090513578,0.5616666666666666,0.5066666666666667,0.32438888888888884
25302030,signal,0.4,0.9497449949406527,0.43460919628172595,0.5151357986589267,0.26536489105997024,0.28502235714656415,0.8101665899713142,0.5604166666666667,0.5066666666666667,0.3173333333333333
25302030,signal,0.4,0.9560824762856228,0.38716359706809456,0.5689188792175283,0.3236686911301285,0.28355873578027324,0.8100505963090582,0.5654166666666667,0.5266666666666666,0.32483333333333336
25302030,signal,0.4,0.9554374455961664,0.47951650435350546,0.47592094124266093,0.2265007423133003,0.2957183524766204,0.8102104895770188,0.5566666666666666,0.48,0.3126111111111111
25302030,signal,0.4,0.9563709690338978,0.45522410064466895,0.5011468683892288,0.2511481836963311,0.26796543094529507,0.8102925801765675,0.5633333333333334,0.5066666666666667,0.32422222222222224
25302030,signal,0.4,0.9470752005256351,0.44991986738350565,0.49715533314212945,0.2471634252716617,0.2964380054541434,0.8113751166992109,0.57125,0.5,0.33038888888888884
25302030,signal,0.4,0.9521801158061453,0.39160908381252574,0.5605710319936195,0.31423988191039154,0.28071272480541354,0.8107072130430112,0.565,0.49333333333333335,0.32316666666666666
25302030,signal,0.4,0.9564173983119273,0.4731234583010114,0.4832939400109159,0.23357303245127478,0.28564566892889726,0.8111728669177927,0.57125,0.4866666666666667,0.33172222222222225
25302030,signal,0.4,0.9512022343769111,0.4858576077651242,0.4653446266117869,0.21654562151646337,0.2835029026610479,0.8096452167770355,0.56125,0.5066666666666667,0.32588888888888884
25302030,signal,0.5,0.9601344863047815,0.42290555094643273,0.5372289353583488,0.28861492898626495,0.1831803978267414,0.7934223377022328,0.455,0.38666666666666666,0.215
25302030,signal,0.5,0.9533867041192762,0.3823821777751419,0.5710045263441343,0.3260461691054892,0.2088714549746299,0.7972120955191303,0.48583333333333334,0.34,0.24405555555555558
25302030,signal,0.5,0.9616821755611704,0.4430110433402943,0.5186711322208761,0.2690197433992856,0.180259648128931,0.795302290371225,0.46791666666666665,0.3933333333333333,0.229
25302030,signal,0.5,0.9509726694993078,0.3394400583214547,0.6115326111778532,0.37397213453400335,0.20882973142162584,0.7983037200777735,0.48,0.41333333333333333,0.2353888888888889
25302030,signal,0.5,0.9548163837487712,0.37143228691652513,0.5833840968322461,0.3403370044367755,0.19809604637440614,0.7975155072746192,0.4725,0.4066666666666667,0.235
25302030,signal,0.5,0.9538249591034705,0.4259692304809006,0.52785572862257,0.2786316702396643,0.22335069896188062,0.7970511521355937,0.47333333333333333,0.38666666666666666,0.2313888888888889
25302030,signal,0.5,0.9560474513314983,0.4695393271371905,0.4865081241943078,0.236690154907064,0.19838282616042605,0.794690929221609,0.46208333333333335,0.36666666666666664,0.22294444444444447
25302030,signal,0.5,0.9538629088261598,0.3721631532494965,0.5816997555766632,0.3383746056379497,0.21124654028455517,0.797514347516834,0.4775,0.43333333333333335,0.23572222222222225
25302030,signal,0.5,0.9516169902168148,0.4345788723194141,0.5170381178974006,0.26732841535888635,0.2115035476101541,0.8004936100209536,0.4866666666666667,0.4266666666666667,0.2435
25302030,signal,0.5,0.9468945256849584,0.40679900346677256,0.5400955222181858,0.29170317312013483,0.19219965387709395,0.7987633888207245,0.4841666666666667,0.43333333333333335,0.24188888888888888
25302030,signal,0.5,0.9530745802939782,0.40831914022254595,0.5447554400714323,0.29675848948741984,0.1827495974900008,0.7945314575258844,0.4579166666666667,0.36,0.21172222222222223
25302030,signal,0.5,0.9500986529415942,0.46956198482764516,0.4805366681139491,0.23091548940205564,0.20653630906527792,0.7943955425273089,0.4625,0.38,0.2218333333333333
25302030,signal,0.6,0.9612323551572964,0.3516505659682178,0.6095817891890787,0.3715899577109584,0.14564151140307172,0.7837166162644261,0.40375,0.34,0.16905555555555554
25302030,signal,0.6,0.9569353105158657,0.37031334659471277,0.586621963921153,0.34412532855471045,0.13310664473123507,0.7804568412285554,0.38,0.32666666666666666,0.14944444444444444
25302030,signal,0.6,0.955769535664357,0.3935603015455285,0.5622092341188285,0.31607922292847973,0.1655340721669982,0.7878145739717088,0.4195833333333333,0.32,0.18366666666666667
25302030,signal,0.6,0.94919175940992,0.31347839927510035,0.6357133601348196,0.40413147625390283,0.14752838120687542,0.7828921173143244,0.39375,0.3466666666666667,0.16216666666666668
25302030,signal,0.6,0.9496028021272374,0.3498313310049106,0.5997714711223268,0.35972581757224004,0.1311777782859549,0.7831115123772558,0.38916666666666666,0.32666666666666666,0.1568888888888889
25302030,signal,0.6,0.952249626970766,0.3253438842865757,0.6269057426841903,0.39301081021041623,0.15048055996130175,0.7850245200647608,0.40125,0.30666666666666664,0.16105555555555556
25302030,signal,0.6,0.9579954025025912,0.35657586068591784,0.6014195418166733,0.3617054652789773,0.14867880250920043,0.7857504319308368,0.40541666666666665,0.35333333333333333,0.1753333333333333
25302030,signal,0.6,0.9553139519980779,0.34818881221138115,0.6071251397866968,0.3686009353610161,0.13916338263769165,0.7812968702245092,0.3925,0.32666666666666666,0.16411111111111112
25302030,signal,0.6,0.9546224710394059,0.36432410202568044,0.5902983690137255,0.3484521644602644,0.1816076568884505,0.784724017823714,0.4075,0.3466666666666667,0.17633333333333334
25302030,signal,0.6,0.9552319447109298,0.3342564666161449,0.6209754780947849,0.3856105443950467,0.154385773708344,0.7861114126591477,0.40875,0.32666666666666666,0.17583333333333334
25302030,signal,0.6,0.9609652553496588,0.31525498618954867,0.6457102691601102,0.41694175169882197,0.1347837566528174,0.7866714694524995,0.4091666666666667,0.34,0.16883333333333334
25302030,signal,0.6,0.9598575260935409,0.3410806297251682,0.6187768963683726,0.38288484747927576,0.13494732170740184,0.7846473076150976,0.4008333333333333,0.3333333333333333,0.16755555555555557
25302030,signal,0.7,0.9579058449479387,0.30797700656540394,0.6499288383825348,0.422407494961271,0.09324141037554809,0.7695021394329886,0.3279166666666667,0.26666666666666666,0.11144444444444444
25302030,signal,0.7,0.9582854447682805,0.29485615998209846,0.663429284786182,0.440138415911905,0.0961339387495893,0.7717370228703596,0.3458333333333333,0.28,0.1292777777777778
25302030,signal,0.7,0.9637430035463431,0.31890358451640777,0.6448394190299354,0.41581787633486456,0.13491189014246666,0.7787272164976058,0.3675,0.2866666666666667,0.13805555555555554
25302030,signal,0.7,0.954737941633456,0.3271012572986789,0.6276366843347772,0.3939278075227527,0.09403655517289049,0.7701525162350721,0.33541666666666664,0.22666666666666666,0.11583333333333333
25302030,signal,0.7,0.9548578756773973,0.31403981712939677,0.6408180585480006,0.41064778416122866,0.10005081724094061,0.7724530453491115,0.3408333333333333,0.24,0.12083333333333333
25302030,signal,0.7,0.9587110393560122,0.3568341327903562,0.601876906565656,0.3622558106570434,0.09033968073167456,0.7662902003960432,0.31833333333333336,0.24666666666666667,0.1067222222222222
25302030,signal,0.7,0.9573327217248284,0.3171462979968399,0.6401864237279885,0.40983865712563167,0.12738511160771143,0.7726695322287419,0.34208333333333335,0.28,0.1252777777777778
25302030,signal,0.7,0.9577873260587431,0.29467306113114755,0.6631142649275955,0.4397205283504653,0.10937200357111251,0.7718399710355984,0.335,0.29333333333333333,0.11838888888888889
25302030,signal,0.7,0.9524035932535688,0.3155664807147744,0.6368371125387944,0.40556150790674905,0.10354700734441812,0.7710075922147067,0.33375,0.28,0.12144444444444445
25302030,signal,0.7,0.9627200530257418,0.3052112184043839,0.6575088346213579,0.4323178676051362,0.09239883134890074,0.7689756096044259,0.3254166666666667,0.24666666666666667,0.1076111111111111
25302030,signal,0.7,0.951709951682055,0.28297231809298207,0.6687376335890729,0.4472100225783131,0.10200908956816424,0.7735527371888434,0.34708333333333335,0.2866666666666667,0.12766666666666668
25302030,signal,0.7,0.9614262866422979,0.36201776668253566,0.5994085199597623,0.35929057380035273,0.11595880674714026,0.7751664241912116,0.35125,0.2733333333333333,0.13266666666666665
25302031,markov,0.2,0.9445267069267402,0.5728570419259921,0.37166966500074816,0.13813833988176835,0.6329891581769355,0.8198507276035423,0.7795833333333333,0.4,0.6095555555555555
25302031,markov,0.2,0.9462796069016733,0.5369345997307767,0.4093450071708966,0.1675633348957414,0.5705507112008519,0.822047732576578,0.7891666666666667,0.5133333333333333,0.6225555555555555
25302031,markov,0.2,0.9429655003057307,0.6368420538504949,0.3061234464552358,0.09371156446963162,0.7477238902436537,0.8295573648785677,0.84,0.5866666666666667,0.7023888888888888
25302031,markov,0.2,0.9426718882491042,0.5648234872713311,0.37784840097777306,0.14276941412145996,0.6211187244375024,0.8253340136025868,0.8083333333333333,0.5733333333333334,0.6489444444444444
25302031,markov,0.2,0.9416493814447114,0.48658773603818584,0.4550616454065256,0.20708110112009445,0.5685925979051897,0.8174283770603273,0.77625,0.44,0.5974444444444444
25302031,markov,0.2,0.9443580167079397,0.53926973713296,0.4050882795749797,0.16409651424901694,0.6480453569186199,0.8236199326633507,0.8058333333333333,0.4,0.6487222222222222
25302031,markov,0.2,0.9419038305334954,0.4660219545348553,0.47588187599864007,0.22646355990398503,0.6757009597142188,0.8258673128921132,0.8225,0.6533333333333333,0.6788888888888889
25302031,markov,0.2,0.9486320724988256,0.5369763098255179,0.4116557626733077,0.16946046694214265,0.5966353700045016,0.8243003986511755,0.8104166666666667,0.5666666666666667,0.6547777777777778
25302031,markov,0.2,0.9442705428321663,0.530165526983136,0.41410501584903026,0.1714829641513256,0.6455915000659667,0.8235442450694902,0.80875,0.5733333333333334,0.6499444444444445
25302031,markov,0.2,0.9451451655842732,0.6017924653251583,0.3433527002591149,0.1178910767752256,0.6650998864457686,0.8264578307097996,0.8125,0.64,0.6565555555555557
25302031,markov,0.2,0.9451207618180887,0.5070543211522783,0.43806644066581035,0.19190220643761194,0.6174262064965517,0.8173602781702647,0.7575,0.5066666666666667,0.5734999999999999
25302031,markov,0.2,0.9456680778947867,0.49430291300860096,0.4513651648861857,0.20373051207273363,0.6392385949126987,0.8126723745861708,0.7495833333333334,0.49333333333333335,0.5626666666666666
25302031,markov,0.3,0.9433305419883081,0.43964945208106804,0.5036810899072401,0.2536946403301453,0.5256394935415739,0.8043949478209093,0.685,0.4266666666666667,0.47261111111111115
25302031,markov,0.3,0.9354920286950531,0.5117917273697163,0.42370030132533676,0.17952194534318117,0.49041566666893194,0.8092392509004241,0.6975,0.44,0.4820555555555555
25302031,markov,0.3,0.9404272742776018,0.46995329959395604,0.4704739746836457,0.2213457608546277,0.39957728208817406,0.7964370686758994,0.6341666666666667,0.46,0.40144444444444444
25302031,markov,0.3,0.9500555748349194,0.5543167311982515,0.3957388436366679,0.15660923236288707,0.5159213540210258,0.817895282565772,0.7466666666666667,0.5533333333333333,0.5546666666666666
25302031,markov,0.3,0.941792012007103,0.4897529227373545,0.45203908926974856,0.2043393382278237,0.4681774852086793,0.8095891287451467,0.705,0.5466666666666666,0.49272222222222223
25302031,markov,0.3,0.9377165152466078,0.4964077401115618,0.441308775135046,0.1947534350111946,0.5120191730914347,0.8087289246534709,0.69375,0.43333333333333335,0.47961111111111115
25302031,markov,0.3,0.9445241508286583,0.4780993084162425,0.4664248424124158,0.2175521336194469,0.4938609419923589,0.8051514761832489,0.69,0.4066666666666667,0.46888888888888886
25302031,markov,0.3,0.9371175635798731,0.43189642992040767,0.5052211336594654,0.25524839389615545,0.5257677987684939,0.8092429477346188,0.7041666666666667,0.25333333333333335,0.49111111111111116
25302031,markov,0.3,0.9466479952011916,0.47448362743103856,0.472164367770153,0.22293919019178832,0.4481623717871326,0.8059367160560396,0.695,0.42,0.4823888888888889
25302031,markov,0.3,0.9390156855827737,0.47169767978329274,0.46731800579948096,0.21838611854440373,0.4975202455604277,0.8066659373448876,0.6966666666666667,0.48,0.4848333333333334
25302031,markov,0.3,0.9417846708184356,0.47907308263224374,0.4627115881861919,0.21410201384178804,0.5299289810232503,0.8133245890751145,0.72625,0.5,0.5251666666666668
25302031,markov,0.3,0.935602531639506,0.43879451055974716,0.49680802107975885,0.24681820980918612,0.49258667214024787,0.8136871663954468,0.7408333333333333,0.5733333333333334,0.5555555555555555
25302031,markov,0.4,0.9435958223047421,0.4057450438003934,0.5378507785043487,0.28928345993773397,0.36771519244161804,0.7973638788044698,0.6225,0.32666666666666666,0.38383333333333336
25302031,markov,0.4,0.9325256747661369,0.5186987440046034,0.41382693076153354,0.17125272862351107,0.42036523270068604,0.7982081972256193,0.6270833333333333,0.3466666666666667,0.392
25302031,markov,0.4,0.9439948515744928,0.4860065432864971,0.4579883082879957,0.2097532905285002,0.4174163120149713,0.7937129332637706,0.6,0.4,0.3597222222222223
25302031,markov,0.4,0.9430759926677561,0.5444098325920682,0.3986661600756879,0.158934707189494,0.33519438775889493,0.7926726957357146,0.6029166666666667,0.36666666666666664,0.36022222222222217
25302031,markov,0.4,0.940750568280644,0.5138605388956586,0.4268900293849853,0.18223509718831363,0.3614726662176916,0.7946543612036048,0.6004166666666667,0.31333333333333335,0.36644444444444446
25302031,markov,0.4,0.9457439907909958,0.447808993156809,0.4979349976341868,0.24793926186895762,0.3693868838475255,0.7971335600270592,0.6158333333333333,0.3933333333333333,0.375
25302031,markov,0.4,0.9453815504751116,0.4685763353875448,0.47680521508756685,0.22734321313470088,0.3097221253125981,0.7925517586670889,0.5979166666666667,0.3333333333333333,0.3610555555555556
25302031,markov,0.4,0.9464066849670644,0.4602640848977848,0.48614260006927956,0.23633462760211948,0.44207184838415875,0.8006378439607189,0.6275,0.38,0.3992777777777778
25302031,markov,0.4,0.9453868911227656,0.4228906286942047,0.522496262428561,0.27300234425181563,0.33857284334909454,0.7811859154354909,0.5391666666666667,0.3933333333333333,0.2933888888888889
25302031,markov,0.4,0.9449338566406226,0.4788531044322356,0.46608075220838696,0.2172312675791358,0.45458074527449727,0.7984451446624068,0.6225,0.3933333333333333,0.3846111111111111
25302031,markov,0.4,0.9476432586883907,0.4408389677822215,0.5068042909061692,0.256850589280905,0.29959783323096534,0.7868188709142169,0.5816666666666667,0.37333333333333335,0.3349444444444444
25302031,markov,0.4,0.94229801462367,0.46228890189686506,0.48000911272680497,0.23040874830077457,0.34839683213224076,0.7924258733862241,0.6033333333333334,0.46,0.3615555555555556
25302031,markov,0.5,0.942174510592009,0.4290944280528891,0.5130800825391199,0.26325117109835006,0.20520839761418241,0.7727733052774288,0.4775,0.26,0.23238888888888892
25302031,markov,0.5,0.9473439210293191,0.5166725632497727,0.43067135777954635,0.185477818411678,0.25216174878240966,0.7832968869939386,0.5275,0.22666666666666666,0.2732777777777778
25302031,markov,0.5,0.9491423982064416,0.35037270893575506,0.5987696892706866,0.35852514078931463,0.2122500641563842,0.7688812377900772,0.4725,0.19333333333333333,0.22188888888888894
25302031,markov,0.5,0.9387210231315674,0.5153609015189198,0.4233601216126476,0.17923379257187574,0.28630792430144564,0.7714247664045825,0.4925,0.30666666666666664,0.24127777777777779
25302031,markov,0.5,0.9463861086325783,0.3821216375368933,0.564264471095685,0.31839439334089314,0.3195358768389683,0.7861663835496525,0.5341666666666667,0.38,0.28200000000000003
25302031,markov,0.5,0.9475566148835904,0.38041836755870706,0.5671382473248834,0.32164579157874057,0.26063828018936686,0.7756818281398689,0.49166666666666664,0.36666666666666664,0.2384444444444444
25302031,markov,0.5,0.9379670054063808,0.4042366585886537,0.533730346817727,0.28486808311417117,0.27557573031014776,0.7795418494352104,0.51625,0.3333333333333333,0.2582222222222222
25302031,markov,0.5,0.9475894121235884,0.4644676868250507,0.4831217252985377,0.2334066014554357,0.23905786196846687,0.7764248697154043,0.4925,0.37333333333333335,0.23994444444444446
25302031,markov,0.5,0.9418043462063359,0.4594621638334086,0.4823421823729273,0.23265398089627826,0.28459638679934224,0.7850614206444738,0.53375,0.22666666666666666,0.2813333333333333
25302031,markov,0.5,0.9366292599625182,0.4467614133602572,0.489867846602261,0.23997050713473633,0.2713184064068396,0.774531210738926,0.48041666666666666,0.3333333333333333,0.22883333333333333
25302031,markov,0.5,0.9510059461088686,0.4364462911460512,0.5145596549628173,0.2647716385154536,0.29462141910963546,0.7752221978766731,0.50375,0.18,0.2518333333333333
25302031,markov,0.5,0.9411232079268594,0.4213779590359731,0.5197452488908864,0.27013512374464943,0.20478180219436967,0.7717222041519934,0.47458333333333336,0.3,0.22205555555555553
25302031,markov,0.6,0.9463599904176718,0.3756949636149528,0.570665026802719,0.325658572815748,0.09764880597334198,0.7542168616750993,0.37041666666666667,0.22666666666666666,0.13727777777777778
25302031,markov,0.6,0.9428109092303976,0.4569424220083628,0.48586848722203474,0.23606818687542855,0.15303063707778955,0.7627558111806322,0.3883333333333333,0.2733333333333333,0.1482222222222222
25302031,markov,0.6,0.946967063719994,0.45892003148472527,0.4880470322352687,0.2381899056736534,0.18508424837881302,0.7708681904913299,0.42833333333333334,0.32,0.18305555555555558
25302031,markov,0.6,0.9385981531419203,0.37683488708227264,0.5617632660596477,0.3155779670940025,0.1467067448800942,0.7656303294304613,0.41541666666666666,0.24666666666666667,0.17188888888888887
25302031,markov,0.6,0.9374022722952884,0.3717664107985362,0.5656358614967523,0.3199439278111731,0.10724564407680731,0.7442066202331107,0.34,0.15333333333333332,0.11444444444444445
25302031,markov,0.6,0.9291765066225238,0.357476466369042,0.5717000402534818,0.32684093602583264,0.11130662662483708,0.7574456917580865,0.38958333333333334,0.22,0.1492777777777778
25302031,markov,0.6,0.943958808322353,0.3168432292376067,0.6271155790847462,0.39327394953079664,0.16014471788552112,0.7636417054102368,0.4141666666666667,0.20666666666666667,0.1681111111111111
25302031,markov,0.6,0.945282618996437,0.3896403507521141,0.5556422682443228,0.308738330259696,0.19950764797202367,0.7640323065016908,0.42083333333333334,0.13333333333333333,0.1693888888888889
25302031,markov,0.6,0.949959397564976,0.37201481201071396,0.5779445855542621,0.33401994397148776,0.12285355006809587,0.7535435154138813,0.36583333333333334,0.16,0.13266666666666665
25302031,markov,0.6,0.9478896689601767,0.3870108107682851,0.5608788581918915,0.31458509356664,0.1616446196245423,0.7589225760286994,0.39708333333333334,0.20666666666666667,0.15255555555555553
25302031,markov,0.6,0.9379183730171536,0.3885867016654705,0.5493316713516831,0.30176528515003365,0.16290632385772627,0.7613971073530466,0.4033333333333333,0.23333333333333334,0.16594444444444445
25302031,markov,0.6,0.9436304373822364,0.3445258621016177,0.5991045752806188,0.3589262921221706,0.15067556087121667,0.7578546777308278,0.3933333333333333,0.21333333333333335,0.15083333333333335
25302031,markov,0.7,0.9438800947834707,0.47748287388786526,0.4663972208956054,0.21752636765914415,0.07785450060854887,0.7476915385526021,0.30666666666666664,0.14666666666666667,0.09627777777777777
25302031,markov,0.7,0.941066690979345,0.34448563822688744,0.5965810527524575,0.3559089525032305,0.0922276834571745,0.7472243922963479,0.31625,0.2,0.09572222222222224
25302031,markov,0.7,0.9353968316979384,0.3321292056020904,0.603267626095848,0.3639318286953199,0.10838072633581222,0.741825784738407,0.3070833333333333,0.14666666666666667,0.09472222222222222
25302031,markov,0.7,0.9519334635394789,0.3753484989803787,0.5765849645591002,0.33245022135561886,0.07641119272052262,0.7313404529432695,0.26166666666666666,0.14,0.0668888888888889
25302031,markov,0.7,0.9479382054870353,0.4031622346276776,0.5447759708593578,0.29678085842575586,0.1143175531987496,0.7513339612185758,0.3225,0.2,0.10516666666666667
25302031,markov,0.7,0.9487150416470241,0.38275790888714606,0.565957132759878,0.3203074761217822,0.10927310227601075,0.7371378412358244,0.2891666666666667,0.14666666666666667,0.08183333333333334
25302031,markov,0.7,0.9409652485823504,0.3545608074204955,0.586404441161855,0.34387016861434744,0.10220132238091033,0.7403405560792059,0.30333333333333334,0.19333333333333333,0.09372222222222222
25302031,markov,0.7,0.9396874893282128,0.3818913682485582,0.5577961210796546,0.3111365126915087,0.05916604873467397,0.7350394564720889,0.27875,0.09333333333333334,0.07488888888888891
25302031,markov,0.7,0.9405490572863492,0.42772789417490853,0.5128211631114407,0.2629855453349708,0.12218425857462394,0.7482842608487297,0.32208333333333333,0.22666666666666666,0.1013888888888889
25302031,markov,0.7,0.9463374247864432,0.3152352495187867,0.6311021752676566,0.3982899556275679,0.1210805445728614,0.750330783038967,0.33375,0.16,0.1096111111111111
25302031,markov,0.7,0.9379709622053393,0.4154767688342083,0.5224941933711309,0.27300018210654875,0.09111292879148782,0.7468579691151083,0.3179166666666667,0.14666666666666667,0.09922222222222223
25302031,markov,0.7,0.9433013735119586,0.5070254703948738,0.43627590311708486,0.190336663640628,0.08765618080404919,0.7443834255379518,0.3,0.14,0.09066666666666666
25302031,correlated,0.2,0.9400224426658955,0.6172498878947114,0.32277255477118416,0.10418212211351707,0.7247467903367154,0.8371113373748519,0.8783333333333333,0.68,0.8255555555555555
25302031,correlated,0.2,0.9354027238718631,0.5287036779013169,0.4066990459705462,0.16540411399335245,0.6752824039975905,0.8333713853722623,0.875,0.56,0.7854444444444444
25302031,correlated,0.2,0.9383133546535626,0.6750662343447291,0.26324712030883346,0.06929904635089344,0.938218399179734,0.8436903757496662,0.9345833333333333,0.7133333333333334,0.8737222222222222
25302031,correlated,0.2,0.9457217923816295,0.5908149640494111,0.3549068283322183,0.1259588567968347,0.80041585861559,0.8289922671755127,0.81125,0.64,0.7311111111111112
25302031,correlated,0.2,0.9339295498054903,0.5708685682923986,0.36306098151309163,0.13181327629724945,0.6808544865701476,0.8210106796331457,0.79,0.5133333333333333,0.652
25302031,correlated,0.2,0.9420634276481643,0.6214674696744442,0.3205959579737201,0.1027817682690873,0.684555190341068,0.7827538927168727,0.5729166666666666,0.38,0.5068888888888889
25302031,correlated,0.2,0.943106513559004,0.5834468298032668,0.3596596837557372,0.1293550881192769,0.3630367124124882,0.7871694798205524,0.6475,0.3933333333333333,0.5653333333333334
25302031,correlated,0.2,0.9404375510410811,0.6020788192147739,0.33835873182630716,0.11448663140310684,0.8433343716000218,0.8347982037341349,0.8658333333333333,0.5533333333333333,0.7958888888888889
25302031,correlated,0.2,0.9305323216884105,0.5838504487284705,0.34668187295994,0.12018832103901199,0.8762229828787381,0.8410379925086605,0.9279166666666666,0.78,0.8602777777777779
25302031,correlated,0.2,0.9387015294612416,0.5556842667880988,0.38301726267314284,0.1467022235056273,0.6705059359112989,0.8222201122130887,0.765,0.5733333333333334,0.6843333333333332
25302031,correlated,0.2,0.9459725938589175,0.5991357763337698,0.3468368175251477,0.12029577799097262,0.8191525771888633,0.832051505705168,0.85,0.6,0.7840555555555556
25302031,correlated,0.2,0.939552051912561,0.6438845450725778,0.2956675068399832,0.08741927460097153,0.8843220108783455,0.8423072440434745,0.9241666666666667,0.78,0.8544999999999999
25302031,correlated,0.3,0.9484582973105354,0.5186961214084237,0.42976217590211174,0.18469552783611765,0.7298597344997066,0.823870829109869,0.7958333333333333,0.5666666666666667,0.6763333333333333
25302031,correlated,0.3,0.9430254968922052,0.5127509100025853,0.43027458688961984,0.18513622012303302,0.5856950839489196,0.7814597670133588,0.5579166666666666,0.38,0.45622222222222225
25302031,correlated,0.3,0.9306674752552784,0.45198592670714116,0.4786815485481372,0.22913602492044263,0.6512832408236574,0.8244779149409438,0.84,0.7066666666666667,0.7434444444444445
25302031,correlated,0.3,0.943465058374553,0.5616632242488809,0.38180183412567203,0.14577264054172717,0.6716298775901793,0.7936841601795188,0.6525,0.4666666666666667,0.5295555555555556
25302031,correlated,0.3,0.9355426759320069,0.5335583961288219,0.40198427980318496,0.1615913612088853,0.5558189213239261,0.8203175476052896,0.76875,0.58,0.6402777777777778
25302031,correlated,0.3,0.941411185888656,0.5265136237427728,0.41489756214588325,0.17213998707459705,0.711268912194967,0.7861028334311249,0.63,0.4,0.5505555555555556
25302031,correlated,0.3,0.9438872706074686,0.4018079563457708,0.5420793142616978,0.29384998295043246,0.27219860685843467,0.7748460100276899,0.55625,0.4533333333333333,0.47188888888888886
25302031,correlated,0.3,0.9390007606591064,0.5100982806084781,0.42890248005062837,0.18395733739357967,0.028411164098948345,0.7336609218373389,0.3875,0.10666666666666667,0.3258333333333333
25302031,correlated,0.3,0.938476179106929,0.5151948423496054,0.4232813367573236,0.1791670900470668,0.5176155639321197,0.7917843995916294,0.6058333333333333,0.31333333333333335,0.4854444444444444
25302031,correlated,0.3,0.9407119004600027,0.5260101111926128,0.41470178926739,0.17197757402157474,0.6505279128200013,0.8052059640937709,0.6983333333333334,0.42,0.5676666666666667
25302031,correlated,0.3,0.9442833239051628,0.5056678965541196,0.4386154273510432,0.19238349311033826,0.7194345130154256,0.8220890430467498,0.8145833333333333,0.6,0.6651111111111111
25302031,correlated,0.3,0.9416970696156809,0.6818668203307701,0.25983024928491083,0.0675117584434589,0.5585743701474073,0.8254964085370896,0.79125,0.6533333333333333,0.6845
25302031,correlated,0.4,0.942510244116055,0.5334010460838604,0.4091091980321946,0.16737033591454542,0.4730057326288971,0.740501385032731,0.41333333333333333,0.2866666666666667,0.30822222222222223
25302031,correlated,0.4,0.9394468135006695,0.5489912640625311,0.3904555494381384,0.15245553608703857,0.3769948082376804,0.7921320732907802,0.5970833333333333,0.46,0.48738888888888887
25302031,correlated,0.4,0.9486801840468163,0.48718651281083336,0.46149367123598295,0.21297640859086553,0.4166207546635048,0.8122764013485256,0.7183333333333334,0.5266666666666666,0.5820000000000001
25302031,correlated,0.4,0.9443362782162448,0.5403389780047256,0.40399730021151914,0.16321381857819633,0.5314620559456327,0.8064202921707873,0.6779166666666666,0.41333333333333333,0.4891666666666667
25302031,correlated,0.4,0.9375941460044674,0.4886948068214488,0.44889933918301866,0.20151061671895085,0.07364222268311792,0.7406977811713376,0.35083333333333333,0.20666666666666667,0.2750555555555555
25302031,correlated,0.4,0.9475145938105448,0.5352842118346482,0.41223038197589656,0.1699338878239936,0.4764749264224656,0.7867111078811795,0.57375,0.38,0.4418888888888889
25302031,correlated,0.4,0.9418715619673175,0.5569546392015775,0.38491692276573997,0.14816103743144662,0.6117374348846791,0.8149115104139771,0.7333333333333333,0.5666666666666667,0.5606666666666666
25302031,correlated,0.4,0.9451714634131808,0.6287504420102501,0.3164210214029307,0.10012226278567393,0.5669556181399353,0.7973900528782688,0.6341666666666667,0.28,0.49905555555555553
25302031,correlated,0.4,0.9394250333872378,0.5307051813944216,0.40871985199281624,0.1670519174130296,0.39163524774325836,0.7948368533004033,0.58875,0.38,0.43127777777777776
25302031,correlated,0.4,0.942407902445283,0.5148591971746531,0.42754870527062994,0.18279789537859198,0.4318456267605303,0.7985242963036727,0.6133333333333333,0.36666666666666664,0.46911111111111115
25302031,correlated,0.4,0.9477454871611734,0.5799025445874743,0.3678429425736991,0.13530843040127769,0.4465057916053729,0.8056906819761462,0.6808333333333333,0.4533333333333333,0.48005555555555546
25302031,correlated,0.4,0.9469089919168903,0.54566397731769,0.40124501459920026,0.16099756174071242,0.5044045048430313,0.8064417470445939,0.67375,0.36666666666666664,0.5317222222222222
25302031,correlated,0.5,0.9430945667502046,0.43917860908804046,0.5039159576621641,0.25393129238657597,0.29544876646646967,0.7801348488937263,0.5391666666666667,0.34,0.3357222222222222
25302031,correlated,0.5,0.9418524579503518,0.5085024624722593,0.4333499954780925,0.18779221858086279,0.5014703321375988,0.7981953759542,0.6233333333333333,0.36,0.4381111111111112
25302031,correlated,0.5,0.9476016285948754,0.41399761944911917,0.5336040091457562,0.2847332385764243,0.3757772572763527,0.7880450463583992,0.5729166666666666,0.38,0.3922222222222222
25302031,correlated,0.5,0.9428209906382548,0.4193468102200022,0.5234741804182526,0.2740252175645612,0.4138069904000728,0.7929986885204717,0.6166666666666667,0.3933333333333333,0.43511111111111117
25302031,correlated,0.5,0.9540437944279913,0.36307680239669776,0.5909669920312934,0.34924198567051484,0.1865151634745575,0.7353018360973405,0.37375,0.2,0.24861111111111114
25302031,correlated,0.5,0.9483615205236415,0.49663159810523805,0.4517299224184035,0.20405992280813684,0.417119502414821,0.7527697952990459,0.4195833333333333,0.2,0.2797777777777778
25302031,correlated,0.5,0.9393321336284703,0.5501154774302692,0.3892166561982011,0.15148960546210868,0.297891196015079,0.7676690372505084,0.46458333333333335,0.3466666666666667,0.32655555555555554
25302031,correlated,0.5,0.9471784571063935,0.4557321384231473,0.4914463186832462,0.24151948414731475,0.38440110913736664,0.7825527222924035,0.5404166666666667,0.3466666666666667,0.3896111111111111
25302031,correlated,0.5,0.9482454984753896,0.49877301665305696,0.4494724818223327,0.20202551191552717,0.4961462408090391,0.8080202754334076,0.66,0.43333333333333335,0.47877777777777786
25302031,correlated,0.5,0.9419033919783484,0.4657831786429122,0.4761202133354362,0.22669045754658126,0.19084021690725286,0.7619669029180525,0.46041666666666664,0.32666666666666666,0.30833333333333335
25302031,correlated,0.5,0.9503799647246269,0.49827471662420225,0.4521052481004247,0.20439915535994654,0.39452270111357635,0.7876226060557356,0.55375,0.4066666666666667,0.3746666666666666
25302031,correlated,0.5,0.9448044023447327,0.36872158454582227,0.5760828177989105,0.33187141296313266,0.13283423713511838,0.6960139595242157,0.21291666666666667,0.06666666666666667,0.1223888888888889
25302031,correlated,0.6,0.9457140368356441,0.3893683260012873,0.5563457108343568,0.30952054996378575,0.17062100838503141,0.7253611996215902,0.325,0.16,0.17394444444444446
25302031,correlated,0.6,0.9472387329542175,0.3881466905682382,0.5590920423859793,0.3125839118593257,0.41737747764717775,0.777394213356301,0.4970833333333333,0.34,0.3186111111111111
25302031,correlated,0.6,0.9492501858104606,0.4350695275358469,0.5141806582746138,0.26438174934371517,0.2600211599984346,0.755840815595993,0.43083333333333335,0.19333333333333333,0.26872222222222225
25302031,correlated,0.6,0.9406994839958108,0.530252435402381,0.41044704859342984,0.16846677969905735,0.2957538332562914,0.767263293843344,0.46125,0.26,0.26361111111111113
25302031,correlated,0.6,0.934254606582635,0.39281836412199267,0.5414362424606424,0.2931532046498995,0.09198415782064592,0.6901504862941695,0.16958333333333334,0.02,0.08322222222222223
25302031,correlated,0.6,0.9398439609889198,0.5126269746099147,0.42721698637900507,0.182514353450759,0.3459023573029246,0.7702133632979553,0.46875,0.26,0.27133333333333337
25302031,correlated,0.6,0.948538360573193,0.48686513847309504,0.4616732221000979,0.21314216400428634,0.3415953135745091,0.7560668229028855,0.39791666666666664,0.26,0.2554444444444445
25302031,correlated,0.6,0.9410463438224833,0.4342190760621495,0.5068272677603338,0.2568738793454051,0.15395401534986183,0.7426914481314096,0.3720833333333333,0.19333333333333333,0.22561111111111112
25302031,correlated,0.6,0.9421803753500365,0.4842893281215813,0.4578910472284552,0.2096642111319714,0.29917847208013576,0.7761027216870102,0.4841666666666667,0.2866666666666667,0.29677777777777775
25302031,correlated,0.6,0.9491777967742464,0.5396523118536831,0.4095254849205633,0.16771112279942252,0.2283614325279118,0.7609309806315685,0.4191666666666667,0.26666666666666666,0.23366666666666666
25302031,correlated,0.6,0.9429513827310283,0.3651095689238804,0.5778418138071479,0.33390116178393464,0.10782917563748982,0.7301513305294633,0.31,0.16666666666666666,0.16044444444444445
25302031,correlated,0.6,0.9437427038980059,0.34528005767442554,0.5984626462235803,0.3581575389249302,0.22078623307051165,0.7282253178676995,0.32125,0.16,0.17572222222222222
25302031,correlated,0.7,0.9434694911134845,0.4616073275890805,0.48186216352440403,0.2321911446364195,0.19794290753922414,0.7297082403190202,0.30125,0.19333333333333333,0.14883333333333332
25302031,correlated,0.7,0.9493724911957089,0.39932969925892026,0.5500427919367886,0.3025470729616173,0.16999398202914462,0.7454644075355469,0.36625,0.08,0.15944444444444444
25302031,correlated,0.7,0.9416786228217306,0.4124110939791041,0.5292675288426265,0.2801241170871805,0.04296242616988367,0.695548274366467,0.18625,0.08,0.07922222222222224
25302031,correlated,0.7,0.9323135052261496,0.34185519056220254,0.590458314663947,0.3486410213557887,0.08583954280769947,0.7135004261900485,0.23458333333333334,0.1,0.10666666666666666
25302031,correlated,0.7,0.9438737749253638,0.35749795816546237,0.5863758167599015,0.3438365984808415,0.22002126706289923,0.7310504145846857,0.30291666666666667,0.15333333333333332,0.14844444444444443
25302031,correlated,0.7,0.9411665407937175,0.37270835456028256,0.568458186233435,0.3231447094958067,0.16000681294221705,0.7331022130432739,0.28708333333333336,0.16,0.1451111111111111
25302031,correlated,0.7,0.9460069177963085,0.49034463710934695,0.4556622806869616,0.20762811404084336,0.22778477773499486,0.7595405134608877,0.3975,0.24666666666666667,0.211
25302031,correlated,0.7,0.9443281537483001,0.3740301045758117,0.5702980491724885,0.3252398648899461,0.0657544795450488,0.7381195130976729,0.35083333333333333,0.18,0.1753888888888889
25302031,correlated,0.7,0.9531491165051035,0.41334897019264333,0.5398001463124602,0.29138419795895343,0.07892453736053914,0.7153622512747725,0.25666666666666665,0.08666666666666667,0.11005555555555556
25302031,correlated,0.7,0.940305019536374,0.3882543163176805,0.5520507032186935,0.30475997892425405,0.080679940749639,0.7252455432406533,0.2675,0.09333333333333334,0.13022222222222224
25302031,correlated,0.7,0.9421306846787102,0.40511097289155495,0.5370197117871552,0.28839017084795926,0.1900821541194401,0.767128866751674,0.43166666666666664,0.20666666666666667,0.22166666666666665
25302031,correlated,0.7,0.9511411492321031,0.42755869328066076,0.5235824559514424,0.2741385881801441,0.1968509041236736,0.7187133882155377,0.24541666666666667,0.13333333333333333,0.12733333333333335
25302031,signal,0.2,0.9448664207229384,0.71056212992088,0.2343042908020584,0.054898500688255546,0.5537853124490982,0.8342012799954323,0.7725,0.7,0.5998888888888889
25302031,signal,0.2,0.9503746619737233,0.5905127847214813,0.35986187725224206,0.12950057069950774,0.5600573072915488,0.8347376937509748,0.78125,0.7133333333333334,0.613111111111111
25302031,signal,0.2,0.9362122514760414,0.527280104075991,0.40893214740005035,0.16722550117721652,0.5571851481154777,0.8331253651587542,0.7654166666666666,0.72,0.5883333333333333
25302031,signal,0.2,0.9419898924700172,0.5784355393689949,0.36355435310102224,0.13217176765870275,0.6136022628001772,0.8350869047042168,0.7829166666666667,0.7333333333333333,0.6166111111111111
25302031,signal,0.2,0.9466969445043139,0.5843652014023166,0.36233174310199723,0.1312842920593317,0.5691368551718659,0.8335930989867675,0.7675,0.72,0.5928333333333333
25302031,signal,0.2,0.9517668476390393,0.5994639785545185,0.3523028690845208,0.124117311565185,0.58837106646729,0.835395624104055,0.7833333333333333,0.74,0.6130555555555556
25302031,signal,0.2,0.9474866077865979,0.5222449556468054,0.4252416521397925,0.18083046271458028,0.5861970315866091,0.8354021250556894,0.7891666666666667,0.74,0.6220555555555555
25302031,signal,0.2,0.9446909806462837,0.6163659129448191,0.3283250677014645,0.10779735008117126,0.61438096752545,0.8353805443695663,0.7879166666666667,0.74,0.6208888888888888
25302031,signal,0.2,0.9461805210114546,0.5908204353088922,0.3553600857025624,0.12628079051053248,0.6067796415010663,0.8365660261838938,0.7991666666666667,0.7533333333333333,0.6400555555555556
25302031,signal,0.2,0.9383200104824706,0.5960981024744831,0.34222190800798746,0.11711583432062743,0.5601582684886641,0.8339523266223672,0.7733333333333333,0.7133333333333334,0.6014444444444444
25302031,signal,0.2,0.9458637655979683,0.5227917662472358,0.4230719993507325,0.17898991663462618,0.581119197691437,0.8345638926266138,0.7791666666666667,0.7133333333333334,0.6099444444444445
25302031,signal,0.2,0.9453396193485386,0.5479972550663631,0.3973423642821755,0.15788095445334907,0.5508039584604253,0.8336388554663609,0.7691666666666667,0.7133333333333334,0.5970555555555557
25302031,signal,0.3,0.9519921108033865,0.5001309850922264,0.4518611257111601,0.20417847692895683,0.41235640281416924,0.8218373993747644,0.6575,0.6,0.43683333333333335
25302031,signal,0.3,0.9412761030266595,0.5071265365523301,0.43414956647432945,0.1884858460698482,0.4142374636980533,0.8242985995701266,0.6770833333333334,0.58,0.4616666666666667
25302031,signal,0.3,0.9337166060193378,0.5188911432153064,0.41482546280403143,0.17208016459057887,0.411308677160347,0.8223122343172607,0.66125,0.5933333333333334,0.44283333333333336
25302031,signal,0.3,0.9423375198799324,0.4684799193924122,0.47385760048752024,0.22454102553979033,0.42239464378726127,0.8225807341279674,0.6566666666666666,0.5533333333333333,0.4313888888888888
25302031,signal,0.3,0.9385334002949656,0.5244618228730134,0.4140715774219522,0.17145527122870377,0.3895817002272331,0.8226026318856848,0.6616666666666666,0.5866666666666667,0.4424444444444445
25302031,signal,0.3,0.9400138989144031,0.5357386996019535,0.4042751993124496,0.16343843677912084,0.40275621060762695,0.8219262204973236,0.6620833333333334,0.5733333333333334,0.4421111111111111
25302031,signal,0.3,0.9551758710994912,0.5718913026677401,0.38328456843175107,0.14690706039791368,0.41575696186772454,0.8234584265953548,0.6691666666666667,0.6066666666666667,0.45322222222222225
25302031,signal,0.3,0.9423022569562761,0.567799727763463,0.3745025291928131,0.14025214437181385,0.4007820236146789,0.8223346227905151,0.66,0.6,0.4387777777777778
25302031,signal,0.3,0.9461839961996036,0.45117290885172767,0.4950110873478759,0.24503597659732643,0.47363259884086517,0.8226235588563776,0.6654166666666667,0.5866666666666667,0.4454444444444444
25302031,signal,0.3,0.9409931749859223,0.5140618869615797,0.42693128802434255,0.18227032469412413,0.38725284284910894,0.8209204821762764,0.6495833333333333,0.6066666666666667,0.4278888888888889
25302031,signal,0.3,0.9509364213249858,0.5749620058908439,0.3759744154341419,0.14135676106104472,0.4245227863268634,0.8235150091342678,0.6670833333333334,0.6066666666666667,0.44888888888888895
25302031,signal,0.3,0.9393562773767182,0.49078863291435776,0.44856764446236047,0.20121293165851062,0.37770891738901796,0.822501478273014,0.6604166666666667,0.5333333333333333,0.4436666666666667
25302031,signal,0.4,0.945403187014625,0.41722718933008796,0.528175997684537,0.27896988453005606,0.29092930332467654,0.8107897094457153,0.56375,0.4866666666666667,0.3240555555555556
25302031,signal,0.4,0.9471971727533011,0.4046478813590825,0.5425492913942186,0.2943597335923687,0.2852369302004159,0.8106547725742889,0.5625,0.48,0.32166666666666666
25302031,signal,0.4,0.9530950105469809,0.39705752088314455,0.5560374896638363,0.30917768991166084,0.29590131179651863,0.8114097920948117,0.5704166666666667,0.5066666666666667,0.3308888888888889
25302031,signal,0.4,0.9434892611800303,0.39381755815903946,0.5496717030209908,0.3021389811019963,0.29804396747032613,0.8129617146439326,0.5804166666666667,0.52,0.3397222222222222
25302031,signal,0.4,0.9460324092938036,0.43303690566896563,0.5129955036248379,0.2631643867393011,0.28027610513319406,0.8102036138938414,0.5695833333333333,0.5133333333333333,0.33566666666666667
25302031,signal,0.4,0.9501228323235718,0.4063130259653315,0.5438098063582403,0.2957291054913868,0.3468808884017855,0.811510241379055,0.5658333333333333,0.49333333333333335,0.32266666666666666
25302031,signal,0.4,0.9507688331085864,0.5439440903806706,0.4068247427279158,0.1655063712956349,0.276076209045895,0.8092998088472331,0.5595833333333333,0.48,0.32433333333333336
25302031,signal,0.4,0.9413958264852453,0.42837459188358895,0.5130212346016564,0.2631907871522078,0.2662554607413735,0.809226819606688,0.5583333333333333,0.4866666666666667,0.31650000000000006
25302031,signal,0.4,0.9423717947789263,0.5247481214953302,0.41762367328359606,0.1744095324868838,0.2617930636155817,0.8074328446360126,0.54125,0.44666666666666666,0.2956111111111111
25302031,signal,0.4,0.9284168403898779,0.40416807560792606,0.5242487647819518,0.27483676737540225,0.28956320817749626,0.8107476853628367,0.57,0.4866666666666667,0.32855555555555555
25302031,signal,0.4,0.9399936092232896,0.4602705743805746,0.47972303484271495,0.2301341901587047,0.27005888630653063,0.8101042627619035,0.5629166666666666,0.5133333333333333,0.3247777777777777
25302031,signal,0.4,0.9402755154992621,0.4343199077513817,0.5059556077478804,0.255991077011527,0.305352373317764,0.8124039991668521,0.5770833333333333,0.5,0.34077777777777774
25302031,signal,0.5,0.9426004748051382,0.3988625655261857,0.5437379092789525,0.29565091398704635,0.21580404348590881,0.7975801520168831,0.4725,0.41333333333333333,0.23
25302031,signal,0.5,0.9454644314107261,0.42881012326536116,0.516654308145365,0.2669316741251657,0.1984960693014269,0.7972283348850854,0.4716666666666667,0.4,0.22588888888888892
25302031,signal,0.5,0.9465383781427037,0.32752076836509453,0.6190176097776092,0.3831828012147845,0.22881639382315833,0.796511325839495,0.4741666666666667,0.36,0.23144444444444445
25302031,signal,0.5,0.9313404089559281,0.3852834849658394,0.5460569239900886,0.2981781642375175,0.21286658687813656,0.7988669600915124,0.48875,0.4,0.24450000000000002
25302031,signal,0.5,0.9432062547358832,0.4289189982543993,0.5142872564814839,0.26449138217925156,0.21502405830332355,0.7975563529193643,0.4775,0.43333333333333335,0.24016666666666667
25302031,signal,0.5,0.944429821529293,0.32822134256261776,0.6162084789666753,0.37971288955042354,0.18646939966804452,0.7962459121642412,0.47375,0.42,0.23372222222222222
25302031,signal,0.5,0.9415378114730493,0.38875387443634635,0.5527839370367029,0.3055700810457975,0.2434542383778394,0.7937571375358814,0.45375,0.4066666666666667,0.21344444444444444
25302031,signal,0.5,0.9427793434372681,0.4213209206500572,0.5214584227872109,0.27191888669572556,0.2138570513710136,0.798034874124975,0.4825,0.43333333333333335,0.24144444444444446
25302031,signal,0.5,0.9461414863923728,0.43481449481848466,0.5113269915738882,0.2614552923120031,0.20343838912223006,0.7953757279593995,0.4658333333333333,0.41333333333333333,0.227
25302031,signal,0.5,0.9464236949693201,0.40925982431437863,0.5371638706549415,0.28854502393699877,0.19052999046053934,0.7970886488432772,0.47708333333333336,0.42,0.23677777777777778
25302031,signal,0.5,0.9392836603317012,0.41024356102610005,0.5290400993056011,0.2798834266732803,0.18183235430838357,0.7961594136729362,0.46375,0.38,0.22149999999999997
25302031,signal,0.5,0.944169219447087,0.36773858700845313,0.5764306324386339,0.3322722740136035,0.20543857514848754,0.801017164831742,0.4975,0.4266666666666667,0.2562222222222222
25302031,signal,0.6,0.9506523200897712,0.3483858717523118,0.6022664483374593,0.36272487479301757,0.1146351288024186,0.7796001695974205,0.3804166666666667,0.32666666666666666,0.1511111111111111
25302031,signal,0.6,0.942894903404785,0.3687302536294756,0.5741646497753095,0.32966504505160377,0.1351666329534677,0.783722374362698,0.3929166666666667,0.32666666666666666,0.15716666666666665
25302031,signal,0.6,0.9469861187722798,0.35530596676778914,0.5916801520044906,0.35008540227605717,0.14478002495655307,0.7838336662180304,0.39916666666666667,0.3333333333333333,0.17044444444444445
25302031,signal,0.6,0.949936483303651,0.37430204392579897,0.5756344393778521,0.33135500779785404,0.13970929744030852,0.7855658346553767,0.40541666666666665,0.31333333333333335,0.16988888888888892
25302031,signal,0.6,0.9444276769149988,0.34184809725400456,0.6025795796609943,0.3631021498244206,0.1245202136394572,0.7826632523772464,0.39458333333333334,0.32,0.16183333333333336
25302031,signal,0.6,0.9324443094175483,0.3634843092113283,0.5689600002062201,0.3237154818346619,0.12838282007388277,0.7819728171010581,0.38708333333333333,0.31333333333333335,0.15511111111111112
25302031,signal,0.6,0.9396867279689298,0.35519525430087007,0.5844914736680598,0.3416302827906602,0.15633690428736127,0.7823986582472293,0.38916666666666666,0.3333333333333333,0.15894444444444442
25302031,signal,0.6,0.9401984386333674,0.35373190709078545,0.5864665315425819,0.34394299261958616,0.15248813539009418,0.7813322968748004,0.38875,0.3333333333333333,0.15811111111111115
25302031,signal,0.6,0.9402263449571304,0.3740030494022656,0.5662232955548648,0.32060882042901184,0.1440191939065856,0.7835598463309374,0.39791666666666664,0.34,0.16566666666666666
25302031,signal,0.6,0.9524627644346284,0.42955112010199525,0.5229116443326332,0.27343658777865826,0.12355956403245187,0.7806070530676062,0.38458333333333333,0.31333333333333335,0.15538888888888888
25302031,signal,0.6,0.9410221677829561,0.3557132718455657,0.5853088959373904,0.34258650366344695,0.14555554088155262,0.7836213257757578,0.40125,0.3,0.1671111111111111
25302031,signal,0.6,0.9403218171131514,0.3530668314442608,0.5872549856688907,0.344868418192969,0.11679584490947387,0.7827734074465671,0.38708333333333333,0.32666666666666666,0.15722222222222224
25302031,signal,0.7,0.9422371248374829,0.3274903194468343,0.6147468053906486,0.37791363473800804,0.10706821266732333,0.7714845629965951,0.34041666666666665,0.29333333333333333,0.12644444444444444
25302031,signal,0.7,0.9395760923509063,0.3106340505353192,0.6289420418155871,0.39556809196315973,0.09107324172848635,0.7679314062632948,0.32125,0.24666666666666667,0.11116666666666665
25302031,signal,0.7,0.9536837178059748,0.3301107886981846,0.6235729291077903,0.38884319791606925,0.0947843828397016,0.7709353765466521,0.3304166666666667,0.26,0.114
25302031,signal,0.7,0.9499412311410649,0.3067286106642859,0.643212620476779,0.4137224751406049,0.09681484375057477,0.7705064133804734,0.33416666666666667,0.25333333333333335,0.11294444444444446
25302031,signal,0.7,0.9402317259321904,0.30207012312497566,0.6381616028072148,0.4072502312974734,0.092138560476814,0.7705980215844952,0.32916666666666666,0.28,0.11688888888888889
25302031,signal,0.7,0.9420518997005374,0.29527635386559575,0.6467755458349416,0.4183186066900866,0.12356049214420205,0.7738064627671948,0.3491666666666667,0.3,0.12694444444444444
25302031,signal,0.7,0.9472764618116846,0.28359476677143036,0.6636816950402542,0.440473392331505,0.11327187535985998,0.7730326932053111,0.34208333333333335,0.2733333333333333,0.12272222222222222
25302031,signal,0.7,0.9458817942472021,0.31367907141990914,0.632202722827293,0.399680282750243,0.09181454416167174,0.770698622534221,0.3383333333333333,0.26666666666666666,0.11894444444444445
25302031,signal,0.7,0.9458927338201613,0.29157077803462095,0.6543219557855403,0.42813722182301456,0.10336172537420157,0.7745497991672688,0.35541666666666666,0.25333333333333335,0.13288888888888892
25302031,signal,0.7,0.9373143219788946,0.3152183968665067,0.6220959251123879,0.3870033400414377,0.11219935804418775,0.774687540730421,0.35625,0.28,0.13688888888888892
25302031,signal,0.7,0.953966874335221,0.2779842654811454,0.6759826088540756,0.45695248747316214,0.08842012007882344,0.7667253780079147,0.32,0.2733333333333333,0.10944444444444444
25302031,signal,0.7,0.9496021929944609,0.35455494704815277,0.5950472459463081,0.3540812249082861,0.09525838187232753,0.7740504653045966,0.345,0.28,0.1215
25302032,markov,0.2,0.9073268105068042,0.4574267353196295,0.4499000751871747,0.20241007765342542,0.697244963220447,0.8269699179222711,0.8308333333333333,0.5133333333333333,0.6886111111111112
25302032,markov,0.2,0.9110360185447512,0.52504958110804,0.38598643743671124,0.1489855298850842,0.641622978671497,0.8232179957324217,0.8,0.5466666666666666,0.6393333333333333
25302032,markov,0.2,0.8994012048749804,0.5072411271536441,0.3921600777213363,0.15378952655840455,0.7023367188880865,0.8240122793756478,0.8075,0.6066666666666667,0.6539444444444446
25302032,markov,0.2,0.9110621370315375,0.4605651506141254,0.4504969864174121,0.20294753477116997,0.5355026009959881,0.8180455675307285,0.7558333333333334,0.5333333333333333,0.567888888888889
25302032,markov,0.2,0.9038192139694452,0.5419086567697319,0.3619105571997133,0.13097925141260697,0.6046465849904386,0.8235708439967568,0.7975,0.52,0.6341666666666667
25302032,markov,0.2,0.9098982912597422,0.48809454658612916,0.42180374467361303,0.17791839902068254,0.7025897159242052,0.8282140363429409,0.8341666666666666,0.54,0.6936111111111111
25302032,markov,0.2,0.9069408634142652,0.48459612787628903,0.42234473553797613,0.178375075636643,0.6193186041746807,0.8213613701905347,0.7983333333333333,0.4666666666666667,0.6358333333333331
25302032,markov,0.2,0.9042146111147513,0.5206144189929222,0.38360019212182916,0.14714910739590426,0.5191776062891877,0.8160911461878761,0.765,0.5266666666666666,0.5809444444444445
25302032,markov,0.2,0.8991396866575543,0.4732196937649661,0.4259199928925882,0.18140784034562238,0.7033750145954689,0.828234580871093,0.83625,0.52,0.6963333333333334
25302032,markov,0.2,0.908536998314869,0.5294649585316268,0.3790720397832422,0.14369561134542796,0.643862695902105,0.8240862238594847,0.7920833333333334,0.6,0.6258333333333332
25302032,markov,0.2,0.9033918803701847,0.4811424898263942,0.4222493905437905,0.17829454781460252,0.6017928127122069,0.8163694577806653,0.7575,0.26666666666666666,0.5678333333333333
25302032,markov,0.2,0.9022388435714194,0.4552534163432957,0.4469854272281237,0.19979597215430825,0.6072558866846264,0.823127427899041,0.8008333333333333,0.5933333333333334,0.6408333333333334
25302032,markov,0.3,0.8969237267223519,0.5281550545588695,0.3687686721634824,0.13599033356921797,0.49003716165680633,0.8126643345136297,0.7170833333333333,0.41333333333333333,0.5123333333333334
25302032,markov,0.3,0.9067248557262492,0.5332195927175367,0.37350526300871245,0.13950618149520747,0.4889390213637661,0.8151384451412096,0.7395833333333334,0.58,0.5443333333333332
25302032,markov,0.3,0.9089182129974435,0.48609826497207537,0.4228199480253681,0.17877670844817498,0.4617496189984537,0.8023470174649554,0.69,0.4666666666666667,0.47411111111111115
25302032,markov,0.3,0.9085596960223238,0.4974902472834823,0.4110694487388415,0.16897809168645503,0.5048528946289855,0.8047549510579942,0.6804166666666667,0.4866666666666667,0.464
25302032,markov,0.3,0.8973330124116815,0.5175715122392158,0.3797615001724657,0.14421879701324164,0.616319031594486,0.8236723933329057,0.80125,0.4266666666666667,0.6387222222222222
25302032,markov,0.3,0.9074406229555814,0.49737647398590124,0.41006414896968013,0.16815260627022802,0.556574634711841,0.8097800845636045,0.7,0.5066666666666667,0.49233333333333335
25302032,markov,0.3,0.9022558291399926,0.3781899837228404,0.5240658454171522,0.2746450103327944,0.3963696995284948,0.7988483570073077,0.6679166666666667,0.48,0.44816666666666666
25302032,markov,0.3,0.903780143508861,0.49480342997199234,0.4089767135368687,0.16726195221541798,0.5611663101519343,0.8098619364627999,0.7133333333333334,0.5466666666666666,0.5065555555555555
25302032,markov,0.3,0.9054051089635402,0.4247634682157146,0.4806416407478256,0.23101638682076187,0.4091235629425365,0.8048221202303809,0.6808333333333333,0.52,0.4604444444444445
25302032,markov,0.3,0.9065254800694478,0.45513083204136984,0.45139464802807794,0.20375712826839237,0.4095294602108307,0.8075351394601081,0.6891666666666667,0.43333333333333335,0.4790555555555555
25302032,markov,0.3,0.9036160660104668,0.4698414423227775,0.4337746236876893,0.1881604241553965,0.5509993023978256,0.8097101810722276,0.7295833333333334,0.4,0.5332222222222222
25302032,markov,0.3,0.8997397618285659,0.448534279960202,0.45120548186836384,0.2035863868680624,0.4594479674408799,0.8014968076406069,0.67625,0.35333333333333333,0.4508333333333334
25302032,markov,0.4,0.8907888506796087,0.3922181845032631,0.49857066617634554,0.248572709171525,0.44189259129987857,0.8022552515348496,0.6633333333333333,0.28,0.442
25302032,markov,0.4,0.9149997985064277,0.44541755456274584,0.4695822439436818,0.2205074838271835,0.4019034828080425,0.7988852423268183,0.6420833333333333,0.41333333333333333,0.4098333333333334
25302032,markov,0.4,0.9098164689282786,0.45538308081784357,0.45443338811043504,0.20650970422952927,0.36702056811415223,0.7976451870018192,0.6345833333333334,0.4,0.4058888888888889
25302032,markov,0.4,0.9039391752569426,0.4120407649763495,0.49189841028059306,0.24196404603657465,0.3275962342086398,0.7814701617427702,0.5441666666666667,0.24666666666666667,0.2931111111111111
25302032,markov,0.4,0.9082764309170801,0.4163771878103084,0.4918992431067717,0.24196486536901488,0.2652132247183585,0.7814808650145187,0.5395833333333333,0.3333333333333333,0.28772222222222227
25302032,markov,0.4,0.9079435790960623,0.5295064198935555,0.37843715920250676,0.14321468346526345,0.41317929878266674,0.795064779909956,0.6095833333333334,0.44,0.37516666666666665
25302032,markov,0.4,0.8992303928817973,0.5108001610913763,0.388430231790421,0.1508780449687602,0.4593631512634694,0.8016688582252309,0.65,0.44666666666666666,0.4189444444444445
25302032,markov,0.4,0.9015337298908289,0.4096424148723804,0.4918913150184485,0.24195706579057855,0.3217916603134117,0.7905149020209614,0.5883333333333334,0.3333333333333333,0.3462777777777778
25302032,markov,0.4,0.9105183809083027,0.4964730518597421,0.4140453290485606,0.17143353450693083,0.40105079612691497,0.7994341656606571,0.6358333333333334,0.48,0.4003888888888889
25302032,markov,0.4,0.9021701927251584,0.3907764298314699,0.5113937628936885,0.2615235807265661,0.3605110608475891,0.7880450942724069,0.57625,0.2866666666666667,0.3282777777777778
25302032,markov,0.4,0.9065250979124325,0.4664061873640135,0.440118910548419,0.19370465542232726,0.3827792213633864,0.7947126173393358,0.59875,0.34,0.35844444444444445
25302032,markov,0.4,0.9066412755689879,0.4370942670986991,0.4695470084702888,0.22047439316339745,0.3586908563274507,0.7977660660986156,0.625,0.41333333333333333,0.38866666666666666
25302032,markov,0.5,0.899280681862432,0.42557933331080405,0.473701348551628,0.22439296761963096,0.22617826088178458,0.769057946882527,0.47708333333333336,0.30666666666666664,0.22433333333333336
25302032,markov,0.5,0.897933108017424,0.42573962814775557,0.4721934798696684,0.22296668243142695,0.3161638137069943,0.7789933353289263,0.5183333333333333,0.29333333333333333,0.273
25302032,markov,0.5,0.9030907176742414,0.42919631052354434,0.4738944071506971,0.22457590912871067,0.26470506492164747,0.7804412082702472,0.5145833333333333,0.3,0.2643333333333333
25302032,markov,0.5,0.9001741723830398,0.4560650627069096,0.44410910967613015,0.19723290129732501,0.2570249754648064,0.7752479423599816,0.4995833333333333,0.18666666666666668,0.24488888888888888
25302032,markov,0.5,0.9060740846604278,0.373283605799904,0.5327904788605238,0.2838656943644262,0.17586866420406508,0.764996857801641,0.4404166666666667,0.2866666666666667,0.18905555555555556
25302032,markov,0.5,0.9040845877937426,0.4727693416202098,0.4313152461735328,0.1860328415817352,0.317547913436067,0.7798488419628451,0.5120833333333333,0.36,0.26727777777777784
25302032,markov,0.5,0.9077129095535713,0.41738565576631864,0.49032725378725267,0.2404208158065489,0.20792547096805247,0.7721315234103614,0.47041666666666665,0.24666666666666667,0.2147222222222222
25302032,markov,0.5,0.9022061134940483,0.4721271780496195,0.4300789354444288,0.18496789071301317,0.2394626239239544,0.7778927727867204,0.49875,0.32,0.24366666666666667
25302032,markov,0.5,0.8964686290948466,0.4187209354132328,0.4777476936816138,0.22824285881810108,0.2242891307538967,0.7720410092225112,0.4820833333333333,0.22666666666666666,0.2265
25302032,markov,0.5,0.9091365425796835,0.4576512114973506,0.45148533108233285,0.2038390041825237,0.32553332842679017,0.7893644667131262,0.5533333333333333,0.38666666666666666,0.3088888888888889
25302032,markov,0.5,0.9025678511025701,0.4462472142548841,0.456320636847686,0.2082285236130777,0.27639336648806334,0.7826809722737356,0.5395833333333333,0.24,0.2957222222222223
25302032,markov,0.5,0.8932286911647261,0.38900884414434084,0.5042198470203854,0.2542376541292608,0.23469583504842614,0.7814436580075587,0.5229166666666667,0.3933333333333333,0.2699444444444445
25302032,markov,0.6,0.9064219191945554,0.4163789801311806,0.4900429390633748,0.2401420821258705,0.21749609128877528,0.770333576533623,0.44875,0.32666666666666666,0.2038888888888889
25302032,markov,0.6,0.9032574351033988,0.39104060785866507,0.5122168272447338,0.2623660781126615,0.1708896868321513,0.7598869157083727,0.40541666666666665,0.25333333333333335,0.16494444444444445
25302032,markov,0.6,0.9055641312891244,0.4066978013728986,0.49886632991622576,0.2488676151240846,0.1893168786014117,0.7563519816152801,0.395,0.20666666666666667,0.15838888888888888
25302032,markov,0.6,0.9016506470960592,0.3211813317252654,0.5804693153707938,0.3369446260870381,0.18021364907639323,0.7655690690072748,0.40625,0.25333333333333335,0.16238888888888886
25302032,markov,0.6,0.8983573980216262,0.369863870955425,0.5284935270662012,0.27930540815087357,0.14747988420005742,0.759800827560894,0.385,0.20666666666666667,0.14688888888888887
25302032,markov,0.6,0.9042537047537152,0.3606096797408603,0.5436440250128549,0.29554882593217763,0.12168542441858225,0.7575401974308136,0.38625,0.03333333333333333,0.15099999999999997
25302032,markov,0.6,0.8891170527474069,0.392484585289722,0.4966324674576849,0.24664380773310846,0.1566524265038338,0.7593886070171696,0.40041666666666664,0.22,0.16305555555555556
25302032,markov,0.6,0.9066156471450891,0.39139745043745616,0.515218196707633,0.2654497902186652,0.15241733039205194,0.7593932089413836,0.4116666666666667,0.1,0.164
25302032,markov,0.6,0.910443557440364,0.46366845382604394,0.44677510361432005,0.19960799320958642,0.22860724642779826,0.7641724953319545,0.4195833333333333,0.32666666666666666,0.17955555555555555
25302032,markov,0.6,0.9078763486354164,0.42609731519730315,0.4817790334381133,0.23211103706056269,0.2189734090802462,0.7699141281513592,0.4508333333333333,0.26666666666666666,0.1996666666666667
25302032,markov,0.6,0.912733874117493,0.39979036390410533,0.5129435102133877,0.26311104467003177,0.15568303805882203,0.7607114007431247,0.40458333333333335,0.2,0.1607222222222222
25302032,markov,0.6,0.9032918177399478,0.41914321931840903,0.4841485984215388,0.23439986535354043,0.156056556395558,0.7648933499582187,0.4266666666666667,0.34,0.18316666666666664
25302032,markov,0.7,0.8898436329747581,0.31959738575212265,0.5702462472226355,0.3251807824714991,0.062021321387861185,0.7364295972377017,0.2704166666666667,0.18,0.07388888888888889
25302032,markov,0.7,0.9179333883087076,0.3589953210490015,0.5589380672597062,0.31241176303201584,0.05726869707868579,0.733522255707811,0.26375,0.11333333333333333,0.07011111111111111
25302032,markov,0.7,0.8970701108112267,0.36830703007869836,0.5287630807325283,0.27959039554575427,0.10358655965419385,0.7399597308633542,0.2916666666666667,0.16666666666666666,0.08683333333333335
25302032,markov,0.7,0.913972270036449,0.3623597752667237,0.5516124947697253,0.3042763443860802,0.08729498542548887,0.7402570407184599,0.29291666666666666,0.16,0.08444444444444445
25302032,markov,0.7,0.8956886435210607,0.36837881946049056,0.5273098240605701,0.27805565055078946,0.09302165056561511,0.7446883696949668,0.3120833333333333,0.18666666666666668,0.09538888888888888
25302032,markov,0.7,0.906763914126876,0.38489941815821993,0.521864495968656,0.2723425521526194,0.06580762620119157,0.7389459579800808,0.2816666666666667,0.11333333333333333,0.07855555555555555
25302032,markov,0.7,0.9099906592834265,0.3574859984912685,0.552504660792158,0.30526140019705755,0.1444093277199988,0.7522982545920838,0.34208333333333335,0.20666666666666667,0.11411111111111111
25302032,markov,0.7,0.9041377639861201,0.4103600002002135,0.4937777637859066,0.24381648000941059,0.09887766477974624,0.7355597592657597,0.2725,0.15333333333333332,0.08172222222222222
25302032,markov,0.7,0.9073146178969739,0.3239247430231707,0.5833898748738031,0.3403437461052717,0.08037204865750702,0.7335013794991969,0.2683333333333333,0.09333333333333334,0.07133333333333332
25302032,markov,0.7,0.9042335618590011,0.3151083571824197,0.5891252046765814,0.3470685067852239,0.07850191688728732,0.7371092448263019,0.27958333333333335,0.12,0.0763888888888889
25302032,markov,0.7,0.9115780888123196,0.36672845922430924,0.5448496295880103,0.296861118862192,0.09170380300663365,0.7465779867652192,0.3129166666666667,0.19333333333333333,0.0965
25302032,markov,0.7,0.9073066598793372,0.3775147308794247,0.5297919289999125,0.2806794880334483,0.08994465896406599,0.7399750741013935,0.28458333333333335,0.16,0.08261111111111112
25302032,correlated,0.2,0.89808965777186,0.5727730844599824,0.3253165733118776,0.10583087287138222,0.6426447901689455,0.806077326841326,0.7020833333333333,0.52,0.6073333333333333
25302032,correlated,0.2,0.9004014215013562,0.6033129740717391,0.29708844742961704,0.08826154559614033,0.8280270058488978,0.8235454718466017,0.7891666666666667,0.6533333333333333,0.717388888888889
25302032,correlated,0.2,0.9052999167373964,0.5291352817866508,0.3761646349507456,0.1414998325876277,0.5836114818796808,0.8189046569340571,0.76375,0.58,0.6816111111111112
25302032,correlated,0.2,0.9096557414789171,0.5492468887768999,0.3604088527020173,0.1298945411059844,0.6250490758696908,0.7941728155631085,0.615,0.4533333333333333,0.5391111111111111
25302032,correlated,0.2,0.9124566538120894,0.4957316594644335,0.4167249943476559,0.17365972091405385,0.60829949118308,0.8005499949081425,0.6758333333333333,0.4533333333333333,0.6166111111111111
25302032,correlated,0.2,0.9001901526690812,0.5933817506360117,0.30680840203306947,0.09413139555808558,0.8110478198969175,0.8391338655356354,0.9033333333333333,0.8066666666666666,0.8135
25302032,correlated,0.2,0.906183215538673,0.41557883868889517,0.4906043768497778,0.2406926545841588,0.5806317579200261,0.8160083877150816,0.7795833333333333,0.6466666666666666,0.7048888888888888
25302032,correlated,0.2,0.8984278734545552,0.5396668100159462,0.35876106343860903,0.12870950063960165,0.7644442821120125,0.8350274213746395,0.86625,0.74,0.7738333333333335
25302032,correlated,0.2,0.8996857556314544,0.5370472210729884,0.36263853455846595,0.1315067067467117,0.5735602007961664,0.8251704680763907,0.815,0.46,0.7197777777777777
25302032,correlated,0.2,0.8965744752102568,0.5268231792641631,0.3697512959460937,0.13671602085381576,0.657256722290641,0.8333984818007849,0.86375,0.6733333333333333,0.7657777777777779
25302032,correlated,0.2,0.9058714153803249,0.5401481219654798,0.3657232934148451,0.13375352734620088,0.5589930901411166,0.7587404585792576,0.5375,0.32666666666666666,0.46449999999999997
25302032,correlated,0.2,0.8966045899084314,0.501209336660511,0.39539525324792035,0.15633740629098708,0.7648924089810833,0.8320796825465386,0.8591666666666666,0.6333333333333333,0.7707777777777777
25302032,correlated,0.3,0.8973487794940849,0.4395046402321173,0.45784413926196754,0.20962125585653194,0.61666460857324,0.7783505545590076,0.5770833333333333,0.26666666666666666,0.45361111111111113
25302032,correlated,0.3,0.9027868636862979,0.4893381929194555,0.4134486707668424,0.17093980335886882,0.6192555739159206,0.8144950551313008,0.7129166666666666,0.6066666666666667,0.6172222222222222
25302032,correlated,0.3,0.9007777952883401,0.4435563247131975,0.4572214705751426,0.209051473154896,0.46917070565210955,0.8226447582675669,0.7558333333333334,0.6266666666666667,0.6421666666666667
25302032,correlated,0.3,0.9029005673486779,0.5448544694302884,0.3580460979183895,0.12819700823458494,0.735792199849057,0.8183084344164491,0.7529166666666667,0.6266666666666667,0.6479444444444445
25302032,correlated,0.3,0.898162946216086,0.4832358020108801,0.4149271442052058,0.17216453499828765,0.41265294643620626,0.7923138087300416,0.60625,0.21333333333333335,0.4777222222222222
25302032,correlated,0.3,0.9148461116385984,0.5290882997247108,0.3857578119138876,0.14880908945259028,0.29428565015558544,0.7947271241267665,0.6220833333333333,0.47333333333333333,0.5402222222222223
25302032,correlated,0.3,0.90637115496507,0.5353958768052833,0.3709752781597867,0.13762265700573112,0.7244777142604764,0.7994435338427632,0.6529166666666667,0.44,0.5745555555555555
25302032,correlated,0.3,0.9050119593957171,0.5912084031246345,0.3138035562710826,0.0984726719283785,0.6967260518983126,0.7981897380352336,0.6604166666666667,0.36,0.5530555555555555
25302032,correlated,0.3,0.9100436470580403,0.49898851656827403,0.4110551304897663,0.16896632030195877,0.5464692524434123,0.8129278814914302,0.7241666666666666,0.44666666666666666,0.6022777777777778
25302032,correlated,0.3,0.9069320365667528,0.48214619643295276,0.42478584013380005,0.18044300997817833,0.6969628989675165,0.8072484393685257,0.7158333333333333,0.5133333333333333,0.6047777777777777
25302032,correlated,0.3,0.9062342168505177,0.556857466268896,0.34937675058162176,0.12206411384697274,0.6804448192658206,0.8164493530640219,0.7420833333333333,0.4666666666666667,0.6427777777777777
25302032,correlated,0.3,0.9040315679156219,0.5061681533922854,0.3978634145233365,0.15829529661616829,0.6683493961174777,0.8233946286869135,0.8091666666666667,0.6866666666666666,0.7082777777777778
25302032,correlated,0.4,0.8854887320797877,0.3831091575176072,0.5023795745621805,0.2523852369372775,0.565603211867891,0.7998655941238015,0.6745833333333333,0.47333333333333333,0.522888888888889
25302032,correlated,0.4,0.9009915872440827,0.4843769610615033,0.4166146261825794,0.17356774674925035,0.4050541805353846,0.7821427139556598,0.5125,0.26666666666666666,0.37183333333333335
25302032,correlated,0.4,0.8957795537752107,0.4272203117881594,0.4685592419870513,0.2195477632514801,0.29100659173337295,0.7879021910903864,0.5895833333333333,0.3466666666666667,0.4359444444444444
25302032,correlated,0.4,0.9093470087381937,0.5024342574917402,0.40691275124645354,0.16557798712695818,0.3362026292540257,0.7730817662031897,0.4579166666666667,0.3333333333333333,0.3544999999999999
25302032,correlated,0.4,0.8981454947185721,0.5816027119813099,0.3165427827372622,0.10019933330304959,0.3928400788354071,0.7287308869352042,0.32458333333333333,0.12666666666666668,0.2455
25302032,correlated,0.4,0.9011517901032825,0.46204521133966064,0.43910657876362186,0.19281458751349284,0.585220825230978,0.7947652496517399,0.59125,0.37333333333333335,0.45911111111111114
25302032,correlated,0.4,0.9004158555786769,0.577808505368545,0.32260735021013187,0.10407550240960267,0.4950963621511478,0.7969101656435466,0.6166666666666667,0.41333333333333333,0.4797777777777778
25302032,correlated,0.4,0.9013462933081969,0.5720593230157348,0.3292869702924621,0.10842990880438884,0.4084911838033174,0.7924431252069035,0.59125,0.44,0.47683333333333333
25302032,correlated,0.4,0.894961047772354,0.46092899593516573,0.43403205183718824,0.18838382202199966,0.2992218454044366,0.7857006671313828,0.5891666666666666,0.42,0.4531666666666666
25302032,correlated,0.4,0.9075139795226789,0.43981823497680966,0.4676957445458692,0.21873930946631495,0.32487063472378813,0.739444206939193,0.40541666666666665,0.22666666666666666,0.33261111111111114
25302032,correlated,0.4,0.9023230075344713,0.4947503567946605,0.40757265073981075,0.16611546563107576,0.39935828789304734,0.8018868127767691,0.6579166666666667,0.44,0.49572222222222223
25302032,correlated,0.4,0.907474381654094,0.4455801782623578,0.4618942033917362,0.21334625512688657,0.4006266535505479,0.7956985380331333,0.6216666666666667,0.38,0.4661111111111111
25302032,correlated,0.5,0.9115428737486614,0.4951128566080759,0.4164300171405855,0.17341395917570832,0.35717162537786573,0.7708437835334668,0.49541666666666667,0.34,0.3328333333333333
25302032,correlated,0.5,0.9089430784465269,0.4204206284036285,0.4885224500428984,0.23865418419591616,0.23788159695836875,0.757373960336578,0.42583333333333334,0.20666666666666667,0.2831666666666666
25302032,correlated,0.5,0.903333752049324,0.39817281717242203,0.505160934876902,0.2551875701257056,0.29962340188621883,0.7998074803247238,0.64125,0.52,0.4986666666666667
25302032,correlated,0.5,0.9109592443763992,0.6105067945892217,0.30045244978717744,0.09027167458311638,0.3659430264246144,0.7813662723612197,0.5495833333333333,0.4266666666666667,0.3807777777777777
25302032,correlated,0.5,0.9081395897548366,0.4039248994302191,0.5042146903246174,0.25423245393914984,0.334431059772828,0.7926402684105935,0.5933333333333334,0.42,0.4096666666666666
25302032,correlated,0.5,0.9052711169805917,0.431626330452659,0.4736447865279327,0.22433938380509091,0.22563529157328543,0.7611176458049687,0.42,0.29333333333333333,0.2901666666666667
25302032,correlated,0.5,0.9073357735886984,0.5046615968972737,0.4026741766914247,0.1621464925741167,0.40427155499281864,0.7868138099379528,0.5658333333333333,0.36666666666666664,0.4136666666666667
25302032,correlated,0.5,0.9073640321753161,0.44478014866784904,0.4625838835074671,0.2139838492808499,0.39512341020065284,0.7838357325533148,0.5625,0.4266666666666667,0.4221666666666667
25302032,correlated,0.5,0.9040645278290999,0.38624404007538066,0.5178204877537191,0.2681380575374996,0.3403303106707308,0.7462927758023894,0.40291666666666665,0.24666666666666667,0.29283333333333333
25302032,correlated,0.5,0.9019702518708227,0.5517040942080741,0.3502661576627486,0.12268638120382545,0.38468253389735435,0.7658917281963175,0.495,0.34,0.34555555555555556
25302032,correlated,0.5,0.9034404576433418,0.4437207843935111,0.4597196732498307,0.21134217797293112,0.33885150911813855,0.798938346580264,0.6275,0.47333333333333333,0.43288888888888893
25302032,correlated,0.5,0.8995865657251256,0.4433378634121539,0.4562487023129717,0.20816287836227068,0.2507908938697809,0.7693002321229454,0.46458333333333335,0.16,0.3211666666666667
25302032,correlated,0.6,0.9012104287990599,0.36661116010256733,0.5345992686964925,0.28579637809082464,0.3092612736328442,0.758702688042041,0.4425,0.3,0.2678333333333333
25302032,correlated,0.6,0.9017934365702405,0.36246078790681696,0.5393326486634236,0.2908797059143039,0.08120895445379796,0.733457191617008,0.30833333333333335,0.20666666666666667,0.18905555555555556
25302032,correlated,0.6,0.903657017728561,0.3653335119323284,0.5383235057962326,0.28979219689274643,0.2683694520092478,0.7431902667446267,0.35833333333333334,0.22,0.22161111111111112
25302032,correlated,0.6,0.9019435838474827,0.5320329725996072,0.3699106112478755,0.13683386031377687,0.1993557614531293,0.7377869852837928,0.3145833333333333,0.20666666666666667,0.19222222222222224
25302032,correlated,0.6,0.9035421633010166,0.4370523204728154,0.46648984282820116,0.21761277346187982,0.1809048034264644,0.7618395728797793,0.42583333333333334,0.24666666666666667,0.25683333333333336
25302032,correlated,0.6,0.9084918711516685,0.4851471424375663,0.4233447287141022,0.1792207593300168,0.205252736652443,0.7642302552735488,0.41583333333333333,0.2,0.24544444444444444
25302032,correlated,0.6,0.8949818694945317,0.4188009937554639,0.4761808757390678,0.22674822641962553,0.23855432508225072,0.7697298174610995,0.44583333333333336,0.28,0.26472222222222225
25302032,correlated,0.6,0.9023678200624324,0.38250047744065163,0.5198673426217808,0.27026205392463204,0.19597424177719483,0.7393170122888302,0.34833333333333333,0.17333333333333334,0.19155555555555553
25302032,correlated,0.6,0.9165358483715913,0.3972033314099755,0.5193325169616159,0.269706263173687,0.214190253304049,0.734615146367892,0.33916666666666667,0.12666666666666668,0.2058888888888889
25302032,correlated,0.6,0.879025982385149,0.45382919874592265,0.4251967836392263,0.18079230481714303,0.14088004567486703,0.7387364109416009,0.30833333333333335,0.17333333333333334,0.1847777777777778
25302032,correlated,0.6,0.9038205481559505,0.46702515367788267,0.4367953944780678,0.19079021663725088,0.26829094294839123,0.7774804285492529,0.47208333333333335,0.19333333333333333,0.25916666666666666
25302032,correlated,0.6,0.9119163065018441,0.3689437977189686,0.5429725087828754,0.2948191452939697,0.24147287362684547,0.7653978013334718,0.43166666666666664,0.28,0.2738888888888889
25302032,correlated,0.7,0.9017879308541199,0.3077202467954114,0.5940676840587085,0.3529164132428775,0.1076923450081945,0.7348969496922884,0.28875,0.19333333333333333,0.12961111111111112
25302032,correlated,0.7,0.9047520685494058,0.361341359586176,0.5434107089632298,0.2952951986159201,0.13452783394778509,0.7201384177130975,0.25333333333333335,0.12666666666666668,0.12227777777777776
25302032,correlated,0.7,0.9071244239006375,0.38388686624138674,0.5232375576592507,0.27377754174521773,0.24358018774709672,0.747202714093691,0.36541666666666667,0.26666666666666666,0.1806111111111111
25302032,correlated,0.7,0.8923129060464162,0.37140188427921583,0.5209110217672004,0.2713482925985487,0.1463246488314315,0.728243482294005,0.25916666666666666,0.16666666666666666,0.13183333333333333
25302032,correlated,0.7,0.9148143466037656,0.4582538455725896,0.456560501031176,0.20844749110183847,0.06283674689331374,0.7020871575973707,0.17083333333333334,0.09333333333333334,0.07516666666666666
25302032,correlated,0.7,0.9031138267466744,0.377773430262353,0.5253403964843214,0.275982532178304,0.1277609492317727,0.74579849181294,0.3329166666666667,0.22,0.16338888888888892
25302032,correlated,0.7,0.899661214728802,0.41979874246025123,0.4798624722685508,0.23026799229168565,0.09264406309936811,0.7220094546502241,0.26458333333333334,0.16,0.12105555555555556
25302032,correlated,0.7,0.9158123053691308,0.41085590191861604,0.5049564034505147,0.254980969385679,0.22130134855211037,0.7478355821858019,0.3858333333333333,0.19333333333333333,0.21344444444444444
25302032,correlated,0.7,0.895749563901026,0.4047956556445509,0.4909539082564751,0.24103574003230738,0.10649961191732744,0.7371318387902367,0.3104166666666667,0.18666666666666668,0.15261111111111111
25302032,correlated,0.7,0.8970089811724171,0.3786707182393073,0.5183382629331098,0.26867455482051367,0.21715737664234014,0.743751493993029,0.35541666666666666,0.14666666666666667,0.18216666666666667
25302032,correlated,0.7,0.9052829346121529,0.4422728544006663,0.4630100802114866,0.21437833437744724,0.21467447393149974,0.7358701519313706,0.30375,0.16666666666666666,0.14672222222222225
25302032,correlated,0.7,0.9121516637449568,0.2964026563494082,0.6157490073955486,0.3791468401086034,0.08033188551936647,0.6928563553028221,0.17708333333333334,0.08,0.07655555555555556
25302032,signal,0.2,0.9079879897484654,0.5989615048771963,0.30902648487126905,0.09549736835189268,0.5603697120004223,0.8344937177759347,0.77625,0.6533333333333333,0.6044444444444445
25302032,signal,0.2,0.8939787087921952,0.5221330993074348,0.3718456094847604,0.13826915729309294,0.5771944807236883,0.8352174191064502,0.7833333333333333,0.7333333333333333,0.6147222222222221
25302032,signal,0.2,0.9055689922016315,0.5562590149397263,0.34930997726190516,0.1220174602147127,0.5366635401055871,0.8328736506490769,0.7595833333333334,0.7066666666666667,0.5785555555555555
25302032,signal,0.2,0.9116871996368562,0.5098652155071701,0.40182198412968606,0.16146090692991769,0.5612300006602463,0.8350067990283248,0.7816666666666666,0.7066666666666667,0.6123888888888889
25302032,signal,0.2,0.90401994835842,0.4592206835085003,0.4447992648499197,0.19784638601102902,0.5775513230743923,0.8340375257193265,0.7733333333333333,0.7066666666666667,0.5962777777777777
25302032,signal,0.2,0.9054761279758744,0.5372833566958387,0.3681927712800357,0.13556591682287267,0.5848656378975118,0.8356280531692593,0.7875,0.7266666666666667,0.6214444444444445
25302032,signal,0.2,0.8996802852360933,0.6357851849281501,0.2638951003079433,0.06964062396653944,0.5530047457033649,0.8345283538483473,0.7766666666666666,0.6933333333333334,0.6069444444444444
25302032,signal,0.2,0.897596631254496,0.580364551709965,0.3172320795445309,0.1006361922921476,0.5658182071290792,0.834076371069647,0.7758333333333334,0.72,0.6017222222222223
25302032,signal,0.2,0.905420109097614,0.527855181795109,0.3775649273025049,0.14255527432894582,0.5895243354735181,0.8357667626101806,0.7908333333333334,0.7266666666666667,0.628888888888889
25302032,signal,0.2,0.89321281090279,0.47526928369229027,0.41794352721049977,0.17467679193715377,0.6187596301489966,0.8342481084502282,0.7754166666666666,0.7333333333333333,0.6002222222222222
25302032,signal,0.2,0.89369799858127,0.49126070748136963,0.40243729109990034,0.16195577326782593,0.5739932256105892,0.8340150390735606,0.7716666666666666,0.7266666666666667,0.5972777777777779
25302032,signal,0.2,0.8974321557869163,0.6082384029100697,0.28919375287684657,0.0836330267029946,0.5934943152095268,0.8357771023072321,0.7925,0.7333333333333333,0.630388888888889
25302032,signal,0.3,0.8974018611327909,0.57202492649428,0.3253769346385108,0.10587014959475373,0.40817243230435196,0.8231379591702959,0.6658333333333334,0.5933333333333334,0.4444444444444445
25302032,signal,0.3,0.9026126170609904,0.4497325933568768,0.45288002370411357,0.20510031587023847,0.420998799845122,0.8223628140279275,0.6608333333333334,0.5733333333333334,0.44316666666666665
25302032,signal,0.3,0.907140348566038,0.47735390786785725,0.4297864406981807,0.18471638460801082,0.4128939811941198,0.8226453641976446,0.6575,0.6,0.4372777777777778
25302032,signal,0.3,0.9055571515305462,0.5067819267285708,0.39877522480197536,0.159021679915866,0.40964635381812753,0.822652770944011,0.66375,0.5866666666666667,0.4464444444444445
25302032,signal,0.3,0.9182290686260366,0.5232244295685474,0.39500463905748917,0.1560286648769373,0.43455776696303866,0.8239272088399945,0.6729166666666667,0.6,0.4542777777777778
25302032,signal,0.3,0.9060036191576445,0.4606055185475825,0.44539810061006196,0.1983794680270509,0.4132107436702525,0.8240208235659509,0.6725,0.6066666666666667,0.45455555555555555
25302032,signal,0.3,0.9044419191610552,0.4504425919267556,0.4539993272342996,0.20611538912919664,0.4022088056095885,0.8233096357359909,0.6754166666666667,0.5666666666666667,0.45566666666666666
25302032,signal,0.3,0.8987365629564402,0.4188509122089318,0.47988565074750844,0.23029023779335964,0.4144053970466285,0.82265557966736,0.65875,0.6133333333333333,0.4355
25302032,signal,0.3,0.9091301451694123,0.5329631549332551,0.3761669902361572,0.14150160454332916,0.41165307220234865,0.8233858516587996,0.67,0.5866666666666667,0.4555
25302032,signal,0.3,0.9073456797556404,0.440095986162007,0.4672496935936334,0.2183222761633443,0.43181365507946423,0.8234149661255565,0.6683333333333333,0.5733333333333334,0.45238888888888884
25302032,signal,0.3,0.9049589320229057,0.479504647626077,0.4254542843968287,0.1810113481116176,0.3846998323912929,0.8224961252965922,0.6616666666666666,0.5266666666666666,0.4406111111111111
25302032,signal,0.3,0.8998870747272698,0.544912162087152,0.3549749126401178,0.1260071886038593,0.4452405133935846,0.8242023014389126,0.68,0.5666666666666667,0.4643888888888889
25302032,signal,0.4,0.9054826285107982,0.502324418415788,0.4031582100950102,0.16253654236701237,0.2993751104577445,0.8102482446465983,0.5654166666666667,0.49333333333333335,0.32172222222222224
25302032,signal,0.4,0.8992135044703268,0.4158118977388941,0.4834016067314327,0.2336771133905307,0.3042716701965731,0.8101953480672394,0.55875,0.46,0.31449999999999995
25302032,signal,0.4,0.8836296001246763,0.46372038386566417,0.4199092162590121,0.1763237498992578,0.3033360503245203,0.811818215493248,0.5725,0.49333333333333335,0.33277777777777773
25302032,signal,0.4,0.9107917908416225,0.5054066329209954,0.4053851579206271,0.1643371262623318,0.2830838320353628,0.8108045392191637,0.5666666666666667,0.4866666666666667,0.3259444444444444
25302032,signal,0.4,0.9100782041971529,0.409963165204851,0.5001150389923019,0.2501150522262717,0.2809832212308836,0.811409321437765,0.5695833333333333,0.4866666666666667,0.33205555555555555
25302032,signal,0.4,0.8970884491595282,0.37707248847105723,0.520015960688471,0.2704165993707534,0.3073313451190798,0.8127573112216822,0.5808333333333333,0.5333333333333333,0.34161111111111114
25302032,signal,0.4,0.9016335155133747,0.424738921483465,0.4768945940299097,0.22742845381495239,0.27044597551911326,0.809743824734629,0.56375,0.48,0.3234444444444444
25302032,signal,0.4,0.9009457903768819,0.4743918258643352,0.42655396451254673,0.18194828464137097,0.2746901814976217,0.8098846448006835,0.56125,0.49333333333333335,0.32355555555555554
25302032,signal,0.4,0.9072336546104462,0.44870794764484795,0.4585257069655983,0.2102458239483017,0.2855879067282074,0.8098679065353861,0.5604166666666667,0.4866666666666667,0.32455555555555554
25302032,signal,0.4,0.8958173113711371,0.41518469438199473,0.48063261698914234,0.2310077125138316,0.2932025279655015,0.8116750525602564,0.57375,0.5133333333333333,0.33516666666666667
25302032,signal,0.4,0.9120469714633134,0.5505929766151219,0.3614539948481915,0.13064899039171646,0.2865625904844962,0.8108656941636243,0.56875,0.52,0.3297777777777778
25302032,signal,0.4,0.9038175036253946,0.4545916713883958,0.4492258322369988,0.20180384834902418,0.27902325567511177,0.8114394869122007,0.57,0.5066666666666667,0.33161111111111113
25302032,signal,0.5,0.8971686781335997,0.4138138151940821,0.48335486293951757,0.23363192352727982,0.16781890045787773,0.7943349696746268,0.465,0.38666666666666666,0.22466666666666668
25302032,signal,0.5,0.8956414845304789,0.3692735183822866,0.5263679661481923,0.2770632357869845,0.254269318100817,0.7985593444580323,0.47833333333333333,0.4066666666666667,0.2346666666666667
25302032,signal,0.5,0.910238048598736,0.3993558726878441,0.5108821759108919,0.2610005976634475,0.19823922430024307,0.7956930363664036,0.47541666666666665,0.3933333333333333,0.23916666666666667
25302032,signal,0.5,0.8988223273985547,0.4067700781296876,0.49205224926886715,0.24211541601055137,0.20195987716649236,0.797581201469368,0.47791666666666666,0.4266666666666667,0.23422222222222225
25302032,signal,0.5,0.915940061196627,0.44797644086770744,0.4679636203289195,0.21898994995134916,0.18889229857755355,0.7940263691031744,0.46125,0.34,0.2247777777777778
25302032,signal,0.5,0.8969748105709278,0.39332740082265566,0.5036474097482722,0.25366071334614393,0.1981081604174307,0.7957814239782387,0.4658333333333333,0.41333333333333333,0.22283333333333336
25302032,signal,0.5,0.9050245769803154,0.40581245139526095,0.4992121255850544,0.24921274633114812,0.2122790073315075,0.7969023099164135,0.4675,0.38,0.22644444444444442
25302032,signal,0.5,0.903387752756854,0.37928383724419906,0.524103915512655,0.2746849142556962,0.20149068812900986,0.7968687784613889,0.4791666666666667,0.3933333333333333,0.23622222222222222
25302032,signal,0.5,0.8903924146164568,0.4062314935760425,0.4841609210404143,0.2344117974627023,0.1993889929099959,0.7974221713281621,0.47541666666666665,0.43333333333333335,0.2351111111111111
25302032,signal,0.5,0.9047663428063842,0.36026018320263103,0.5445061596037533,0.29648695784642803,0.1803696189822193,0.7961743447119513,0.465,0.41333333333333333,0.22233333333333333
25302032,signal,0.5,0.9159801373935831,0.39639327004379815,0.519586867349785,0.26997051272236305,0.21433243038107902,0.7972881506488116,0.4725,0.3933333333333333,0.22633333333333333
25302032,signal,0.5,0.898415907791733,0.3884564014811219,0.509959506310611,0.2600586980765621,0.18990467471939207,0.7959430398717876,0.4666666666666667,0.3933333333333333,0.22661111111111112
25302032,signal,0.6,0.9074341766552637,0.35390086565096124,0.5535333110043025,0.30639912639138583,0.1261053219873125,0.782509257702719,0.39166666666666666,0.32666666666666666,0.15933333333333335
25302032,signal,0.6,0.9215595788202066,0.3642870116035078,0.5572725672166987,0.31055271417228997,0.1456315683453722,0.7854049774236755,0.40375,0.3466666666666667,0.16927777777777778
25302032,signal,0.6,0.8826849593610618,0.30206701319315377,0.5806179461679081,0.3371171994122398,0.15836867780025082,0.7869468483362421,0.4116666666666667,0.36,0.16916666666666666
25302032,signal,0.6,0.8986324133746136,0.41675853330981916,0.4818738800647945,0.23220243628869994,0.13419946791778795,0.7850579880112685,0.41583333333333333,0.32666666666666666,0.18033333333333335
25302032,signal,0.6,0.8998139130735094,0.3673159611500003,0.5324979519235091,0.2835540688027318,0.12928845213464665,0.7793903128166529,0.38625,0.29333333333333333,0.15805555555555556
25302032,signal,0.6,0.8962005514324772,0.33654222266425,0.5596583287682273,0.3132174449596452,0.13911325046575093,0.783883842869968,0.3954166666666667,0.34,0.1642777777777778
25302032,signal,0.6,0.8978042946181048,0.37919113174923347,0.5186131628688714,0.2689596127008545,0.14963501840700494,0.787342105872934,0.4216666666666667,0.3333333333333333,0.1821666666666667
25302032,signal,0.6,0.8939967010448825,0.2933422212810203,0.6006544797638622,0.36078580406039595,0.15454395202968263,0.7898277649488983,0.4266666666666667,0.36,0.1833888888888889
25302032,signal,0.6,0.9057732058573014,0.3726013011863147,0.5331719046709866,0.28427227993048765,0.1406549683077736,0.7844846292497579,0.4033333333333333,0.3466666666666667,0.16833333333333333
25302032,signal,0.6,0.912117026153137,0.36171401270460724,0.5504030134485297,0.3029434772132224,0.1318441349587072,0.7833277643213191,0.39916666666666667,0.32666666666666666,0.1715
25302032,signal,0.6,0.9055932659703889,0.33708045503717843,0.5685128109332105,0.3232068161951803,0.13957811062702136,0.782827257546242,0.3904166666666667,0.32,0.15772222222222224
25302032,signal,0.6,0.8984349677353881,0.3200770385618581,0.57835792917353,0.33449789423789394,0.1589871009424419,0.7855227797254613,0.40166666666666667,0.32,0.1651111111111111
25302032,signal,0.7,0.8981750203364851,0.3209889947559152,0.5771860255805699,0.33314370812549426,0.09722580421216147,0.7730889178009802,0.3416666666666667,0.2866666666666667,0.11894444444444445
25302032,signal,0.7,0.9007459620954885,0.27028171629247444,0.6304642458030141,0.39748516523596333,0.09722294279658593,0.7716431505615398,0.33708333333333335,0.28,0.11911111111111111
25302032,signal,0.7,0.8967493412593301,0.27952342644418754,0.6172259148151427,0.38096782991938977,0.0940750518790983,0.7723357017170496,0.33375,0.2866666666666667,0.11616666666666667
25302032,signal,0.7,0.9035954293977136,0.3776598391640549,0.5259355902336588,0.27660824507442705,0.10187664129108151,0.772433029680186,0.3416666666666667,0.26,0.12183333333333334
25302032,signal,0.7,0.8982373382758614,0.3155375494761175,0.5826997887997438,0.3395390438672661,0.11494370664162545,0.7753468334901481,0.35625,0.2733333333333333,0.13144444444444447
25302032,signal,0.7,0.9045048355277401,0.2950460786154511,0.6094587569122889,0.37143997637707243,0.10679146529519001,0.771111498761954,0.33416666666666667,0.28,0.11444444444444445
25302032,signal,0.7,0.9014943474166401,0.3077778529023046,0.5937164945143356,0.35249927585839114,0.10625266521984615,0.7729736901135654,0.33416666666666667,0.2866666666666667,0.11255555555555555
25302032,signal,0.7,0.8969904199995682,0.31856462619765785,0.5784257938019104,0.33457639893537017,0.12554189186994605,0.7727117641127917,0.35041666666666665,0.26666666666666666,0.12733333333333333
25302032,signal,0.7,0.9073647757959731,0.26492243027615164,0.6424423455198214,0.41273216731700957,0.1195835826761694,0.7697008405777691,0.32916666666666666,0.2733333333333333,0.11555555555555556
25302032,signal,0.7,0.9041423540744593,0.31031211899679617,0.5938302350776632,0.35263434809239275,0.10774473441735125,0.7744261452968647,0.3516666666666667,0.28,0.12783333333333335
25302032,signal,0.7,0.9045819916805006,0.2928323193091549,0.6117496723713457,0.3742376616464488,0.12364048777604977,0.7726156327823152,0.345,0.24,0.1233888888888889
25302032,signal,0.7,0.9022690029814148,0.31155512562506216,0.5907138773563526,0.348942884901376,0.13756509081803894,0.7740569134166118,0.34708333333333335,0.24,0.12111111111111111


==> results/results_v7/retune_fixedtarget_by_seed_v7.csv <==
rho,W,seed,AUC,RMSE_latent_fixedW72
0.15,24,25272025,0.8855555555555555,0.6222528433295871
0.15,24,25272026,0.8322222222222223,0.6449814961184993
0.15,24,25272027,0.9022222222222223,0.6427250203645029
0.15,24,25272028,0.9066666666666666,0.6598932260710741
0.15,40,25272025,0.9977777777777778,0.6302976439288032
0.15,40,25272026,0.9833333333333334,0.6642995270316999
0.15,40,25272027,0.9822222222222221,0.660773641368713
0.15,40,25272028,0.9988888888888889,0.6735953867459965
0.15,56,25272025,0.9988888888888889,0.6254716043348046
0.15,56,25272026,0.9944444444444445,0.6638750303402812
0.15,56,25272027,0.9922222222222221,0.6642407349879506
0.15,56,25272028,1.0,0.6831833866614657
0.15,72,25272025,1.0,0.642993005481147
0.15,72,25272026,1.0,0.6729080392126628
0.15,72,25272027,1.0,0.6797988129674559
0.15,72,25272028,1.0,0.6981474671776026
0.15,96,25272025,1.0,0.6662937238670305
0.15,96,25272026,0.9988888888888889,0.6941495341934589
0.15,96,25272027,1.0,0.7061807674887055
0.15,96,25272028,1.0,0.7190301412673488
0.3,24,25272025,0.9122222222222223,0.5889068553092316
0.3,24,25272026,0.8622222222222222,0.6164204499118611
0.3,24,25272027,0.9233333333333333,0.6057277257418536
0.3,24,25272028,0.9333333333333333,0.6262524378796658
0.3,40,25272025,0.9977777777777778,0.5941464170625087
0.3,40,25272026,0.9888888888888889,0.6304738316035858
0.3,40,25272027,0.9866666666666666,0.6204185673573412
0.3,40,25272028,1.0,0.6357769693275739
0.3,56,25272025,0.9977777777777778,0.5867452459724366
0.3,56,25272026,0.9944444444444445,0.6254638961660179
0.3,56,25272027,0.9933333333333334,0.6214535870231148
0.3,56,25272028,1.0,0.642765436983761
0.3,72,25272025,1.0,0.6044822159089372
0.3,72,25272026,1.0,0.6336584985874226
0.3,72,25272027,1.0,0.6378350485514647
0.3,72,25272028,1.0,0.658580561615744
0.3,96,25272025,1.0,0.6300519777356001
0.3,96,25272026,0.9988888888888889,0.6573840938763738
0.3,96,25272027,1.0,0.6665985093701522
0.3,96,25272028,1.0,0.6821431881424617
0.45,24,25272025,0.9344444444444444,0.5444463612638807
0.45,24,25272026,0.8555555555555555,0.5787993744678167
0.45,24,25272027,0.9211111111111112,0.560639789531217
0.45,24,25272028,0.96,0.5820473533601506
0.45,40,25272025,1.0,0.548286805845228
0.45,40,25272026,0.99,0.5877406572950887
0.45,40,25272027,0.9922222222222222,0.5707708681492487
0.45,40,25272028,1.0,0.5880157652975208
0.45,56,25272025,0.9988888888888889,0.5395282266005699
0.45,56,25272026,0.9944444444444445,0.5781579466358995
0.45,56,25272027,0.9966666666666667,0.5688790949687533
0.45,56,25272028,0.9988888888888889,0.5918590483721213
0.45,72,25272025,1.0,0.557126281181043
0.45,72,25272026,1.0,0.5852133945282335
0.45,72,25272027,1.0,0.5861603038088141
0.45,72,25272028,1.0,0.6092118498121695
0.45,96,25272025,1.0,0.5848875628685858
0.45,96,25272026,0.9988888888888889,0.6115503000630602
0.45,96,25272027,1.0,0.6176605545237024
0.45,96,25272028,1.0,0.6358771924737263
0.6,24,25272025,0.9388888888888889,0.48604266041682953
0.6,24,25272026,0.8655555555555556,0.5286204851379711
0.6,24,25272027,0.9244444444444445,0.5051681855019057
0.6,24,25272028,0.9833333333333334,0.5228186434757465
0.6,40,25272025,1.0,0.4869005967120111
0.6,40,25272026,0.9933333333333334,0.5259734412612203
0.6,40,25272027,0.9933333333333334,0.5069426359140211
0.6,40,25272028,0.9977777777777778,0.5259106409341135
0.6,56,25272025,0.9988888888888889,0.47792428631159123
0.6,56,25272026,0.9944444444444445,0.5155368726815023
0.6,56,25272027,0.9988888888888889,0.49999858494927674
0.6,56,25272028,0.9988888888888889,0.5236488734542399
0.6,72,25272025,1.0,0.4949162896913747
0.6,72,25272026,1.0,0.521046373430037
0.6,72,25272027,1.0,0.5181824720348917
0.6,72,25272028,1.0,0.5428205195198326
0.6,96,25272025,1.0,0.5244810422536105
0.6,96,25272026,0.9988888888888889,0.5499812202373855
0.6,96,25272027,1.0,0.5528461302794292
0.6,96,25272028,1.0,0.5732096555867439
0.75,24,25272025,0.9711111111111111,0.3988268804528032
0.75,24,25272026,0.8677777777777778,0.44767309547771666
0.75,24,25272027,0.9366666666666666,0.421869590761055
0.75,24,25272028,0.9633333333333334,0.436048807936908
0.75,40,25272025,0.9988888888888889,0.3943918214895644
0.75,40,25272026,0.9988888888888889,0.42687108557352726
0.75,40,25272027,0.9966666666666667,0.4111617663649032
0.75,40,25272028,0.9933333333333334,0.4348664325469735
0.75,56,25272025,0.9977777777777778,0.38976845092343354
0.75,56,25272026,0.9911111111111112,0.4201419779363244
0.75,56,25272027,1.0,0.40001916019756284
0.75,56,25272028,0.9977777777777778,0.422400582555657
0.75,72,25272025,1.0,0.40288574739120564
0.75,72,25272026,1.0,0.42490419240562344
0.75,72,25272027,1.0,0.4166812021143405
0.75,72,25272028,1.0,0.44149770534016464
0.75,96,25272025,1.0,0.4316875843927726
0.75,96,25272026,1.0,0.4533576719894745
0.75,96,25272027,1.0,0.4551304155598663
0.75,96,25272028,1.0,0.4752124741730443


==> results/results_v7/retune_fixedtarget_v7.csv <==
rho,W,AUC,RMSE
0.15,24,0.8816666666666667,0.6424631464709158
0.15,40,0.9905555555555555,0.6572415497688031
0.15,56,0.9963888888888889,0.6591926890811255
0.15,72,1.0,0.6734618312097171
0.15,96,0.9997222222222222,0.6964135417041359
0.3,24,0.9077777777777778,0.609326867210653
0.3,40,0.9933333333333333,0.6202039463377524
0.3,56,0.9963888888888889,0.6191070415363326
0.3,72,1.0,0.6336390811658921
0.3,96,0.9997222222222222,0.6590444422811469
0.45,24,0.9177777777777778,0.5664832196557662
0.45,40,0.9955555555555555,0.5737035241467716
0.45,56,0.9972222222222222,0.569606079144336
0.45,72,1.0,0.584427957332565
0.45,96,0.9997222222222222,0.6124939024822686
0.6,24,0.9280555555555556,0.5106624936331132
0.6,40,0.9961111111111112,0.5114318287053414
0.6,56,0.9977777777777779,0.5042771543491525
0.6,72,1.0,0.519241413669034
0.6,96,0.9997222222222222,0.5501295120892923
0.75,24,0.9347222222222222,0.4261045936571207
0.75,40,0.9969444444444445,0.4168227764937421
0.75,56,0.9966666666666667,0.4080825429032444
0.75,72,1.0,0.4214922118128336
0.75,96,1.0,0.45384703652878944


==> results/results_v7/retune_rho_W_by_seed_v7.csv <==
rho,W,seed,AUC,RMSE_latent
0.15,24,25272025,0.8855555555555555,0.6004332922554915
0.15,24,25272026,0.8322222222222223,0.6462978213744317
0.15,24,25272027,0.9022222222222223,0.6394789748138835
0.15,24,25272028,0.9066666666666666,0.6457504688948322
0.15,40,25272025,0.9977777777777778,0.6497096856591856
0.15,40,25272026,0.9833333333333334,0.6838133993730665
0.15,40,25272027,0.9822222222222221,0.6743253202865997
0.15,40,25272028,0.9988888888888889,0.6760858277185312
0.15,56,25272025,0.9988888888888889,0.59932945226429
0.15,56,25272026,0.9944444444444445,0.6481947538531759
0.15,56,25272027,0.9922222222222221,0.6542925560915286
0.15,56,25272028,1.0,0.6762374588793703
0.15,72,25272025,1.0,0.642993005481147
0.15,72,25272026,1.0,0.6729080392126628
0.15,72,25272027,1.0,0.6797988129674559
0.15,72,25272028,1.0,0.6981474671776026
0.15,96,25272025,1.0,0.6821430360072585
0.15,96,25272026,0.9988888888888889,0.700907689508441
0.15,96,25272027,1.0,0.7111913539893426
0.15,96,25272028,1.0,0.7274165838527555
0.3,24,25272025,0.9122222222222223,0.5670809374335587
0.3,24,25272026,0.8622222222222222,0.617756540137949
0.3,24,25272027,0.9233333333333333,0.6024541952806757
0.3,24,25272028,0.9333333333333333,0.6121054631585634
0.3,40,25272025,0.9977777777777778,0.6135487450189889
0.3,40,25272026,0.9888888888888889,0.6499759368358062
0.3,40,25272027,0.9866666666666666,0.6339386030790141
0.3,40,25272028,1.0,0.6382731155457997
0.3,56,25272025,0.9977777777777778,0.5606073862653396
0.3,56,25272026,0.9944444444444445,0.6097982184014666
0.3,56,25272027,0.9933333333333334,0.6115194183525611
0.3,56,25272028,1.0,0.6358235711342161
0.3,72,25272025,1.0,0.6044822159089372
0.3,72,25272026,1.0,0.6336584985874226
0.3,72,25272027,1.0,0.6378350485514647
0.3,72,25272028,1.0,0.658580561615744
0.3,96,25272025,1.0,0.6458968932209186
0.3,96,25272026,0.9988888888888889,0.6641438231967087
0.3,96,25272027,1.0,0.6716054208097861
0.3,96,25272028,1.0,0.6905290332906261
0.45,24,25272025,0.9344444444444444,0.5226380974638848
0.45,24,25272026,0.8555555555555555,0.5801606194003942
0.45,24,25272027,0.9211111111111112,0.5573501106399423
0.45,24,25272028,0.96,0.5679094170593602
0.45,40,25272025,1.0,0.5676735669187122
0.45,40,25272026,0.99,0.6072393974759324
0.45,40,25272027,0.9922222222222222,0.5842600946340432
0.45,40,25272028,1.0,0.590516829561234
0.45,56,25272025,0.9988888888888889,0.5133998512554316
0.45,56,25272026,0.9944444444444445,0.5625174591266341
0.45,56,25272027,0.9966666666666667,0.5589627569704623
0.45,56,25272028,0.9988888888888889,0.5849230700568896
0.45,72,25272025,1.0,0.557126281181043
0.45,72,25272026,1.0,0.5852133945282335
0.45,72,25272027,1.0,0.5861603038088141
0.45,72,25272028,1.0,0.6092118498121695
0.45,96,25272025,1.0,0.6007270328603069
0.45,96,25272026,0.9988888888888889,0.6183126711554255
0.45,96,25272027,1.0,0.6226626670401901
0.45,96,25272028,1.0,0.6442614209275938
0.6,24,25272025,0.9388888888888889,0.4642777037336292
0.6,24,25272026,0.8655555555555556,0.5299972927098073
0.6,24,25272027,0.9244444444444445,0.5018534861177227
0.6,24,25272028,0.9833333333333334,0.508713291972013
0.6,40,25272025,1.0,0.5062367453715616
0.6,40,25272026,0.9933333333333334,0.5454629174883772
0.6,40,25272027,0.9933333333333334,0.5203826253853399
0.6,40,25272028,0.9977777777777778,0.5284149962364982
0.6,56,25272025,0.9988888888888889,0.4518194813063124
0.6,56,25272026,0.9944444444444445,0.4999479397967686
0.6,56,25272027,0.9988888888888889,0.49011440719217736
0.6,56,25272028,0.9988888888888889,0.5167178500699734
0.6,72,25272025,1.0,0.4949162896913747
0.6,72,25272026,1.0,0.521046373430037
0.6,72,25272027,1.0,0.5181824720348917
0.6,72,25272028,1.0,0.5428205195198326
0.6,96,25272025,1.0,0.5403137009093154
0.6,96,25272026,0.9988888888888889,0.5567491558057406
0.6,96,25272027,1.0,0.5578419401009634
0.6,96,25272028,1.0,0.5815891570039251
0.75,24,25272025,0.9711111111111111,0.37706227809435444
0.75,24,25272026,0.8677777777777778,0.4490466058268103
0.75,24,25272027,0.9366666666666666,0.41852719264551647
0.75,24,25272028,0.9633333333333334,0.4220213966371213
0.75,40,25272025,0.9988888888888889,0.41355666496427174
0.75,40,25272026,0.9988888888888889,0.44634043905344195
0.75,40,25272027,0.9966666666666667,0.42448265651985967
0.75,40,25272028,0.9933333333333334,0.43737240350943357
0.75,56,25272025,0.9977777777777778,0.3637438160334639
0.75,56,25272026,0.9911111111111112,0.4046675097327241
0.75,56,25272027,1.0,0.3902195716538506
0.75,56,25272028,0.9977777777777778,0.415482373954477
0.75,72,25272025,1.0,0.40288574739120564
0.75,72,25272026,1.0,0.42490419240562344
0.75,72,25272027,1.0,0.4166812021143405
0.75,72,25272028,1.0,0.44149770534016464
0.75,96,25272025,1.0,0.4475070554534877
0.75,96,25272026,1.0,0.46013100947629154
0.75,96,25272027,1.0,0.4601164769493547
0.75,96,25272028,1.0,0.48357667633086693


==> results/results_v7/retune_rho_W_v7.csv <==
rho,W,AUC,RMSE_latent
0.15,24,0.8816666666666667,0.6329901393346598
0.15,40,0.9905555555555555,0.6709835582593457
0.15,56,0.9963888888888889,0.6445135552720912
0.15,72,1.0,0.6734618312097171
0.15,96,0.9997222222222222,0.7054146658394493
0.3,24,0.9077777777777778,0.5998492840026867
0.3,40,0.9933333333333333,0.6339341001199023
0.3,56,0.9963888888888889,0.6044371485383958
0.3,72,1.0,0.6336390811658921
0.3,96,0.9997222222222222,0.6680437926295099
0.45,24,0.9177777777777778,0.5570145611408954
0.45,40,0.9955555555555555,0.5874224721474804
0.45,56,0.9972222222222222,0.5549507843523545
0.45,72,1.0,0.584427957332565
0.45,96,0.9997222222222222,0.6214909479958791
0.6,24,0.9280555555555556,0.501210443633293
0.6,40,0.9961111111111112,0.5251243211204442
0.6,56,0.9977777777777779,0.48964991959130794
0.6,72,1.0,0.519241413669034
0.6,96,0.9997222222222222,0.5591234884549862
0.75,24,0.9347222222222222,0.4166643683009506
0.75,40,0.9969444444444445,0.43043804101175176
0.75,56,0.9966666666666667,0.3935283178436289
0.75,72,1.0,0.4214922118128336
0.75,96,1.0,0.4628328045525002


==> results/results_v7/risk_coverage_v7.csv <==
score,coverage,RMSE,catastrophic_rate
Q,0.10011574074074074,0.37222292672207424,1.0
Q,0.20023148148148148,0.377451321050307,1.0
Q,0.29976851851851855,0.3902001723657505,1.0
Q,0.39988425925925924,0.4013291986156467,1.0
Q,0.5,0.4144546863650434,1.0
Q,0.6001157407407407,0.42663982813212975,1.0
Q,0.7002314814814815,0.4394739440589878,1.0
Q,0.7997685185185185,0.45416211435065745,1.0
Q,0.8998842592592593,0.46876473789020395,1.0
Q,1.0,0.47909946639645484,1.0
kalman_conf,0.10011574074074074,0.3595654075664163,1.0
kalman_conf,0.20023148148148148,0.38300055082769746,1.0
kalman_conf,0.29976851851851855,0.4013508584704756,1.0
kalman_conf,0.39988425925925924,0.41434458837901,1.0
kalman_conf,0.5,0.4288110180096046,1.0
kalman_conf,0.6001157407407407,0.4426991448124141,1.0
kalman_conf,0.7002314814814815,0.45638465318901056,1.0
kalman_conf,0.7997685185185185,0.46648146683105307,1.0
kalman_conf,0.8998842592592593,0.4732772100231443,1.0
kalman_conf,1.0,0.4790994663964549,1.0
live_mean,0.10011574074074074,0.3722177394701606,1.0
live_mean,0.20023148148148148,0.37830778425018313,1.0
live_mean,0.29976851851851855,0.3940187920454109,1.0
live_mean,0.39988425925925924,0.4030050159636035,1.0
live_mean,0.5,0.4176917937789335,1.0
live_mean,0.6001157407407407,0.43027558900137497,1.0
live_mean,0.7002314814814815,0.44134164080831906,1.0
live_mean,0.7997685185185185,0.4568636195827404,1.0
live_mean,0.8998842592592593,0.4718037397166029,1.0
live_mean,1.0,0.47909946639645484,1.0
live_min,0.10011574074074074,0.3630254014716137,1.0
live_min,0.20023148148148148,0.3823823015996157,1.0
live_min,0.29976851851851855,0.4035678994925976,1.0
live_min,0.39988425925925924,0.4147627015686553,1.0
live_min,0.5,0.42847421399936975,1.0
live_min,0.6001157407407407,0.442644588121116,1.0
live_min,0.7002314814814815,0.454835109040166,1.0
live_min,0.7997685185185185,0.4656981715669157,1.0
live_min,0.8998842592592593,0.47307582274277526,1.0
live_min,1.0,0.4790994663964549,1.0
pair_support,0.10011574074074074,0.3710431252344832,1.0
pair_support,0.20023148148148148,0.3754091930976488,1.0
pair_support,0.29976851851851855,0.3897140278539772,1.0
pair_support,0.39988425925925924,0.4015826220835972,1.0
pair_support,0.5,0.41504270839535384,1.0
pair_support,0.6001157407407407,0.42619356458802743,1.0
pair_support,0.7002314814814815,0.43982724072552953,1.0
pair_support,0.7997685185185185,0.45441327131713893,1.0
pair_support,0.8998842592592593,0.46856782879028147,1.0
pair_support,1.0,0.47909946639645484,1.0


==> results/results_v7/support_threshold_sensitivity_v7.csv <==
support_threshold,score,AUROC
0.15,Q,0.9770447206879013
0.15,kalman_conf,0.91749441139248
0.15,live_mean,0.9825422546039481
0.2,Q,0.9875457387416078
0.2,kalman_conf,0.9181609613747295
0.2,live_mean,0.9862523803643501
0.25,Q,0.9881034277427897
0.25,kalman_conf,0.906929042291607
0.25,live_mean,0.9843422278576782
0.3,Q,0.9841892320889424
0.3,kalman_conf,0.937570161633491
0.3,live_mean,0.9903188766033326
0.35,Q,0.9878853491447526
0.35,kalman_conf,0.9173382725952262
0.35,live_mean,0.9862566934767056
0.4,Q,0.9848248334167828
0.4,kalman_conf,0.9394676349601057
0.4,live_mean,0.9889398000300138


==> results/results_v8/ablation_identity_check_v8.csv <==
seed,AUC_TAMCE,AUC_default_rms,absdiff
25312625,0.7132000000000001,0.7132000000000001,0.0
25312626,0.7636,0.7636,0.0
25312627,0.7836,0.7836,0.0
25312628,0.718,0.718,0.0
25312629,0.7192000000000001,0.7192000000000001,0.0
25312630,0.6908,0.6908,0.0
25312631,0.7459999999999999,0.7459999999999999,0.0
25312632,0.7756,0.7756,0.0
25312633,0.6848000000000001,0.6848000000000001,0.0
25312634,0.7088,0.7088,0.0
25312635,0.7796,0.7796,0.0
25312636,0.8456,0.8456,0.0
25312637,0.744,0.744,0.0
25312638,0.7216,0.7216,0.0
25312639,0.7704000000000001,0.7704000000000001,0.0
25312640,0.8152,0.8152,0.0


==> results/results_v8/auger_adapter_selftest.csv <==
event_id,file,n_channels,n_bins,missing_mode,missing_fraction,mask_rep,method,G_complete_measured,G_stressed,abs_error_to_complete_measured,TAMCE_Q
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,0,Aligned zero-fill,0.9639040338818967,0.8729964330311808,0.09090760085071592,0.809562866254378
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,0,Pairwise complete,0.9639040338818967,0.9634052384855504,0.000498795396346341,0.809562866254378
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,0,Hold-last,0.9639040338818967,0.9595527469392122,0.004351286942684496,0.809562866254378
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,0,Diagonal Kalman,0.9639040338818967,0.9892421340688508,0.025338100186954038,0.809562866254378
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,0,TAMCE,0.9639040338818967,0.966907716954492,0.0030036830725952424,0.809562866254378
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,1,Aligned zero-fill,0.9639040338818967,0.8891805693817917,0.07472346450010503,0.8404336394163793
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,1,Pairwise complete,0.9639040338818967,0.9656796742267542,0.0017756403448574432,0.8404336394163793
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,1,Hold-last,0.9639040338818967,0.9589646027019526,0.004939431179944109,0.8404336394163793
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,1,Diagonal Kalman,0.9639040338818967,0.9887079394400361,0.024803905558139383,0.8404336394163793
MOCK000001,_mock_auger_event.json,12,222,burst,0.1,1,TAMCE,0.9639040338818967,0.964866151880883,0.0009621179989862672,0.8404336394163793
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,0,Aligned zero-fill,0.9639040338818967,0.7366841134906642,0.2272199203912325,0.7642002288565235
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,0,Pairwise complete,0.9639040338818967,0.9618517433510576,0.002052290530839107,0.7642002288565235
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,0,Hold-last,0.9639040338818967,0.9369876585122564,0.02691637536964031,0.7642002288565235
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,0,Diagonal Kalman,0.9639040338818967,0.9856745920211194,0.021770558139222684,0.7642002288565235
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,0,TAMCE,0.9639040338818967,0.9146203101509046,0.0492837237309921,0.7642002288565235
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,1,Aligned zero-fill,0.9639040338818967,0.6969527284541672,0.2669513054277295,0.5995131524770803
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,1,Pairwise complete,0.9639040338818967,0.9635818416112809,0.00032219227061580646,0.5995131524770803
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,1,Hold-last,0.9639040338818967,0.9227543356838568,0.04114969819803993,0.5995131524770803
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,1,Diagonal Kalman,0.9639040338818967,0.9871108855806334,0.023206851698736708,0.5995131524770803
MOCK000001,_mock_auger_event.json,12,222,burst,0.2,1,TAMCE,0.9639040338818967,0.8806202392653658,0.0832837946165309,0.5995131524770803
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,0,Aligned zero-fill,0.9639040338818967,0.6636001815181258,0.3003038523637709,0.5936099649147497
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,0,Pairwise complete,0.9639040338818967,0.9511146844692187,0.012789349412678064,0.5936099649147497
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,0,Hold-last,0.9639040338818967,0.9046641238415036,0.059239910040393085,0.5936099649147497
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,0,Diagonal Kalman,0.9639040338818967,0.9842503709607686,0.0203463370788719,0.5936099649147497
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,0,TAMCE,0.9639040338818967,0.8681128749074604,0.09579115897443635,0.5936099649147497
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,1,Aligned zero-fill,0.9639040338818967,0.6246778535506461,0.3392261803312506,0.5186488112948734
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,1,Pairwise complete,0.9639040338818967,0.9467040412003369,0.017199992681559806,0.5186488112948734
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,1,Hold-last,0.9639040338818967,0.9277451712485437,0.036158862633352995,0.5186488112948734
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,1,Diagonal Kalman,0.9639040338818967,0.9858532552642782,0.021949221382381534,0.5186488112948734
MOCK000001,_mock_auger_event.json,12,222,burst,0.3,1,TAMCE,0.9639040338818967,0.8642072830155403,0.09969675086635643,0.5186488112948734
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,0,Aligned zero-fill,0.9639040338818967,0.5051386617064743,0.45876537217542246,0.35838477625953896
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,0,Pairwise complete,0.9639040338818967,0.896371827394699,0.06753220648719771,0.35838477625953896
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,0,Hold-last,0.9639040338818967,0.9102921268404437,0.05361190704145302,0.35838477625953896
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,0,Diagonal Kalman,0.9639040338818967,0.9796505438807429,0.015746509998846192,0.35838477625953896
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,0,TAMCE,0.9639040338818967,0.7810540406347003,0.18284999324719642,0.35838477625953896
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,1,Aligned zero-fill,0.9639040338818967,0.5418797521934716,0.4220242816884251,0.3795217503667234
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,1,Pairwise complete,0.9639040338818967,0.8951732485191474,0.06873078536274935,0.3795217503667234
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,1,Hold-last,0.9639040338818967,0.897614535288195,0.0662894985937017,0.3795217503667234
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,1,Diagonal Kalman,0.9639040338818967,0.9654474170064583,0.0015433831245615925,0.3795217503667234
MOCK000001,_mock_auger_event.json,12,222,burst,0.4,1,TAMCE,0.9639040338818967,0.8283643620656792,0.1355396718162175,0.3795217503667234


==> results/results_v8/auger_adapter_selftest_summary.csv <==
missing_mode,missing_fraction,method,count,mean,std
burst,0.1,Aligned zero-fill,2,0.08281553267541047,0.011443912561164664
burst,0.1,Diagonal Kalman,2,0.02507100287254671,0.0003777326445082731
burst,0.1,Hold-last,2,0.0046453590613143025,0.00041588077848206243
burst,0.1,Pairwise complete,2,0.001137217870601892,0.0009028657216159885
burst,0.1,TAMCE,2,0.0019829005357907548,0.0014436045077825194
burst,0.2,Aligned zero-fill,2,0.247085612909481,0.028094331785240737
burst,0.2,Diagonal Kalman,2,0.022488704918979696,0.0010156129157069301
burst,0.2,Hold-last,2,0.03403303678384012,0.010064479090778662
burst,0.2,Pairwise complete,2,0.0011872414007274568,0.001223364211922944
burst,0.2,TAMCE,2,0.0662837591737615,0.024041680683987793
burst,0.3,Aligned zero-fill,2,0.31976501634751076,0.027522242045371736
burst,0.3,Diagonal Kalman,2,0.021147779230626718,0.0011334103604691377
burst,0.3,Hold-last,2,0.04769938633687304,0.016320765138406225
burst,0.3,Pairwise complete,2,0.014994671047118935,0.0031187957648210808
burst,0.3,TAMCE,2,0.09774395492039639,0.002761670511323886
burst,0.4,Aligned zero-fill,2,0.4403948269319238,0.025979874231544388
burst,0.4,Diagonal Kalman,2,0.008644946561703892,0.010043127326859533
burst,0.4,Hold-last,2,0.05995070281757736,0.008964410955708331
burst,0.4,Pairwise complete,2,0.06813149592497353,0.0008475232506895095
burst,0.4,TAMCE,2,0.15919483253170696,0.033453449103960434


==> results/results_v8/aurc_by_seed_v8.csv <==
seed,score,AURC
25302025,Q,0.419337747476922
25302025,pair_support,0.4185590962082397
25302025,live_mean,0.4209608466597209
25302025,kalman_conf,0.4277930266259742
25302026,Q,0.4220801013047307
25302026,pair_support,0.4212291348468728
25302026,live_mean,0.42310438596161454
25302026,kalman_conf,0.43064610236536693
25302027,Q,0.4267817386950755
25302027,pair_support,0.4277589739392825
25302027,live_mean,0.43113513516700247
25302027,kalman_conf,0.4379236801302716
25302028,Q,0.4119409618488487
25302028,pair_support,0.4122761155635185
25302028,live_mean,0.41620498359442015
25302028,kalman_conf,0.4239416458237913
25302029,Q,0.40799781044674444
25302029,pair_support,0.4064254136278999
25302029,live_mean,0.4082811750384867
25302029,kalman_conf,0.4159788042292478
25302030,Q,0.4346099390802511
25302030,pair_support,0.43346235122806714
25302030,live_mean,0.4357287355397623
25302030,kalman_conf,0.44534732772290037
25302031,Q,0.433404946562636
25302031,pair_support,0.4326305252977557
25302031,live_mean,0.43514077181301153
25302031,kalman_conf,0.44219561280103103
25302032,Q,0.4214837639543738
25302032,pair_support,0.42126731683557456
25302032,live_mean,0.42375002395814176
25302032,kalman_conf,0.4292424651958477


==> results/results_v8/aurc_summary_v8.csv <==
score,n_seed,AURC_mean,AURC_ci95
Q,8,0.42220462617119775,0.007843968468310298
kalman_conf,8,0.4316335831118039,0.008147721482803084
live_mean,8,0.4242882572165201,0.007930374114203475
pair_support,8,0.4217011159434014,0.007911888507841393


==> results/results_v8/benchmark_by_seed_v7.csv <==
model,p,seed,N,noise_scale,n_each,AUC_Coincidence,AUC_Aligned zero-fill,AUC_Pairwise complete,AUC_Hold-last,AUC_Interpolation,AUC_Kalman,AUC_TAMCE,RMSE_Aligned zero-fill,Bias_Aligned zero-fill,RMSE_Pairwise complete,Bias_Pairwise complete,RMSE_Hold-last,Bias_Hold-last,RMSE_Interpolation,Bias_Interpolation,RMSE_Kalman,Bias_Kalman,RMSE_TAMCE,Bias_TAMCE
correlated,0.4,25312425,8,1.2,30,0.828888888888889,0.8099999999999999,0.7044444444444444,0.5877777777777777,0.6299999999999999,0.9288888888888889,0.8711111111111112,0.7168707791422112,-0.7153255435963991,0.6755469159798674,-0.6742312850869028,0.646348083532722,-0.6393262607419192,0.6758707762248077,-0.6725806353501096,0.4266617532364826,-0.4220847734370497,0.5273109321190089,-0.5242195191746559
correlated,0.4,25312426,8,1.2,30,0.7488888888888889,0.8222222222222223,0.6100000000000001,0.5966666666666667,0.6222222222222222,0.8544444444444445,0.8077777777777777,0.7069604602171585,-0.7056630919457852,0.6732735759195686,-0.6727549636916749,0.6336161891789892,-0.6277177968353238,0.6640810668574821,-0.6613028223765609,0.41618886080742395,-0.4091156275743266,0.5229503633831873,-0.5168593633022496
correlated,0.4,25312427,8,1.2,30,0.8900000000000001,0.798888888888889,0.5688888888888889,0.5555555555555556,0.6422222222222222,0.8822222222222222,0.8444444444444444,0.6642078351480554,-0.6631644446838965,0.6286229766945609,-0.6269109250267808,0.6074100186149033,-0.6053166473248949,0.6122872332472012,-0.6088918767845032,0.38150157810052415,-0.3720091526912293,0.47267834354413124,-0.465934941260201
correlated,0.4,25312428,8,1.2,30,0.8361111111111111,0.778888888888889,0.4655555555555555,0.5144444444444445,0.6477777777777777,0.9,0.8622222222222222,0.6973151860993809,-0.6962351246068654,0.6573679042090848,-0.6566273430105346,0.62570096099767,-0.6218640743390735,0.6431898521362859,-0.6410508309607194,0.4072032230280478,-0.3996163832864282,0.5072737124555385,-0.5034189068152732
correlated,0.4,25312429,8,1.2,30,0.8155555555555556,0.8333333333333333,0.6722222222222223,0.6677777777777778,0.6777777777777778,0.9411111111111111,0.9111111111111111,0.7501350856445249,-0.7491440037803135,0.7102134237863698,-0.7091731203457031,0.6638002189321534,-0.6609536387966579,0.6963886539442564,-0.6945542443325732,0.43581675530404723,-0.42939202027601403,0.5352269521163758,-0.53128515811765
correlated,0.4,25312430,8,1.2,30,0.7122222222222222,0.8833333333333333,0.5866666666666667,0.6766666666666666,0.7011111111111111,0.8999999999999999,0.8833333333333333,0.6717983323074636,-0.669543015747483,0.6452442478832602,-0.6444667068330043,0.5914984406153712,-0.5812335183124231,0.616520447257515,-0.6115936711275778,0.39171692967548083,-0.3826386951194289,0.49572291247543504,-0.49296782685538854
correlated,0.4,25312431,8,1.2,30,0.8255555555555556,0.7255555555555555,0.6055555555555556,0.5966666666666667,0.6900000000000001,0.8966666666666666,0.8833333333333333,0.7179550033838051,-0.7163299759831017,0.6759021292308686,-0.6747654847125932,0.6378744568447633,-0.6348608225044842,0.6454636498213177,-0.6426295816716309,0.43571651716395887,-0.43231503053849635,0.5223061468722514,-0.5184577910529795
correlated,0.4,25312432,8,1.2,30,0.7755555555555556,0.8733333333333333,0.6277777777777778,0.73,0.6622222222222222,0.9122222222222223,0.8855555555555555,0.7379040333198448,-0.7360469792634584,0.6999666875503027,-0.6985857044829739,0.6633324825023527,-0.6581189105031454,0.6841961178578384,-0.680052545074295,0.4345586499893975,-0.4277279763483185,0.54228986820414,-0.5377115238809483
correlated,0.5,25312525,8,1.2,30,0.8605555555555556,0.8388888888888889,0.5833333333333334,0.6788888888888889,0.6622222222222223,0.9477777777777778,0.9344444444444444,0.7349146397378358,-0.7338542048049855,0.6685313472085544,-0.6672059458528901,0.6276251519124166,-0.6221903266621953,0.6644490732958231,-0.6606385423950407,0.43958586015939,-0.4365306337297999,0.540083202090312,-0.5366886484266331
correlated,0.5,25312526,8,1.2,30,0.7294444444444445,0.7977777777777778,0.5977777777777779,0.7211111111111111,0.6655555555555556,0.8933333333333334,0.7711111111111111,0.7227529970962604,-0.7211831265702172,0.6691522261546585,-0.6680724724479705,0.6154337286876925,-0.6121051628178144,0.6389295075488078,-0.6354075980484973,0.4229121184161935,-0.41678103204211475,0.5492017400366048,-0.5450788784749387
correlated,0.5,25312527,8,1.2,30,0.8366666666666667,0.8255555555555556,0.6888888888888889,0.64,0.6177777777777778,0.8755555555555556,0.7988888888888889,0.6843341528586085,-0.6826592189647498,0.6373794168390131,-0.6363265955377643,0.5905420437233426,-0.5866067163504901,0.6137273256070582,-0.610885201269938,0.39502571722908186,-0.3887138897505187,0.5187912658906334,-0.5145160170734399
correlated,0.5,25312528,8,1.2,30,0.7794444444444445,0.7633333333333334,0.6366666666666667,0.6211111111111112,0.6533333333333333,0.89,0.7966666666666667,0.7147785893083853,-0.7134274066425467,0.6569700350660492,-0.6559297620792984,0.6151134007050779,-0.6103634868897243,0.623215989404575,-0.617694397836186,0.4142360416159102,-0.4072929771586812,0.5410172206622191,-0.5387265511303205
correlated,0.5,25312529,8,1.2,30,0.6988888888888889,0.8322222222222223,0.6677777777777778,0.61,0.6188888888888889,0.8788888888888888,0.8122222222222223,0.6883109160950629,-0.6864989700966159,0.6332785590227481,-0.6323428857840195,0.5893841929491975,-0.5842988628148164,0.612003103392983,-0.6084650162338654,0.4105833034457358,-0.40512327295231726,0.517389285002005,-0.5136896866897034
correlated,0.5,25312530,8,1.2,30,0.735,0.7155555555555555,0.6166666666666667,0.6355555555555555,0.6455555555555557,0.8844444444444445,0.8577777777777778,0.6847267143755255,-0.6835195410645767,0.6243077675110652,-0.6234222523845883,0.5957990218079885,-0.5929410389950424,0.6003822044074966,-0.5961612502321959,0.4001476272224991,-0.39656273499037914,0.5047015014492762,-0.5023279862138367
correlated,0.5,25312531,8,1.2,30,0.7544444444444445,0.8422222222222223,0.7111111111111111,0.7222222222222222,0.7811111111111111,0.9111111111111111,0.8333333333333333,0.7053179873509818,-0.703557783983571,0.6512226875167628,-0.6501771012504115,0.5980454813905911,-0.593806401320134,0.6107975294352659,-0.6062137220546528,0.4030501114506453,-0.3971958085576002,0.5299112832179564,-0.5252168847604747
correlated,0.5,25312532,8,1.2,30,0.7872222222222224,0.8211111111111112,0.7177777777777777,0.63,0.6555555555555556,0.8433333333333334,0.8455555555555556,0.6880050686782112,-0.6866891228734163,0.6374222269880124,-0.6368865172342976,0.6026043813650095,-0.5972411178403199,0.6105801805626904,-0.6051986394768514,0.4000714405405185,-0.3917737675350779,0.5102719231665922,-0.5067698689335607
correlated,0.6,25312625,8,1.2,30,0.6466666666666667,0.7911111111111111,0.5333333333333333,0.6144444444444445,0.6622222222222223,0.7866666666666667,0.6733333333333333,0.705441532719,-0.7037106886353375,0.6395443459957584,-0.6382984432063026,0.5681377106125287,-0.5643860862162045,0.5756984685388531,-0.5581985604104328,0.41110526433203126,-0.39135829670813244,0.5428746929444639,-0.5309872435423634
correlated,0.6,25312626,8,1.2,30,0.6333333333333333,0.5622222222222222,0.5122222222222222,0.4833333333333334,0.5622222222222222,0.7388888888888889,0.6544444444444445,0.6807904688507691,-0.6791520460917025,0.6030753200292202,-0.6022183191596621,0.5316479513530663,-0.5259656070794979,0.5518340372790254,-0.5422190728894942,0.38642455546159693,-0.37805230819805347,0.5183306212066439,-0.5157377203554181
correlated,0.6,25312627,8,1.2,30,0.7094444444444444,0.6677777777777778,0.68,0.4722222222222222,0.5855555555555556,0.8566666666666667,0.81,0.6997685057675597,-0.6991143090162808,0.6175459783404148,-0.6166522704103631,0.5751420546122606,-0.571025584946623,0.5850573358073984,-0.5817897154737395,0.39271267329929127,-0.3861704528223657,0.5245003926445243,-0.5219177531326339
correlated,0.6,25312628,8,1.2,30,0.7266666666666666,0.8133333333333334,0.6577777777777778,0.6722222222222223,0.6933333333333334,0.8922222222222222,0.8077777777777779,0.7340901077016082,-0.7326296889543948,0.6498149137524764,-0.6484666998098623,0.5925996519095604,-0.5828083097707016,0.6183483450023827,-0.6140952215582057,0.4468533283224296,-0.43691578494923694,0.5682400931851296,-0.5618092073029658
correlated,0.6,25312629,8,1.2,30,0.6922222222222222,0.7377777777777778,0.6699999999999999,0.6811111111111111,0.67,0.898888888888889,0.7455555555555555,0.7052840816803403,-0.7040623741981188,0.6268964801621173,-0.6259176578512192,0.5787934413269374,-0.5741838390190398,0.5975727213726074,-0.5928240478615635,0.4051102958355166,-0.39736507809114785,0.5503329918406706,-0.5469392060820583
correlated,0.6,25312630,8,1.2,30,0.6411111111111111,0.6455555555555555,0.5922222222222222,0.5366666666666666,0.5844444444444444,0.7422222222222222,0.6711111111111111,0.6995130839057642,-0.6976709859839298,0.62144352875182,-0.6203376688262482,0.5655904836545383,-0.5589697728361569,0.5689296755017901,-0.5590186522800842,0.407176717529434,-0.3921768863451281,0.5358613823244764,-0.5319195194370372
correlated,0.6,25312631,8,1.2,30,0.8094444444444445,0.7544444444444444,0.57,0.4588888888888889,0.558888888888889,0.7566666666666666,0.7155555555555555,0.7662582706659689,-0.7649045013176343,0.6946981167271492,-0.6939193754046152,0.6707422459175462,-0.6689299212216037,0.6759889190294323,-0.6705494858516876,0.47433727323049035,-0.46690104969831675,0.6020415546020399,-0.5983474000190417
correlated,0.6,25312632,8,1.2,30,0.7177777777777777,0.7333333333333333,0.5166666666666667,0.6144444444444445,0.61,0.8488888888888889,0.7566666666666667,0.7094964141540666,-0.7082650328037594,0.6244204455799628,-0.6232669283467368,0.5643728417012395,-0.5555072502718171,0.5845951576187827,-0.5794370625473348,0.4174704666554208,-0.4100267846368336,0.5563568124119158,-0.5529021726078941
correlated,0.7,25312725,8,1.2,30,0.6833333333333333,0.6755555555555556,0.4544444444444445,0.55,0.5922222222222223,0.7544444444444444,0.6799999999999999,0.7194737570884083,-0.7175657529279312,0.6560472594303883,-0.6539325975095783,0.544771506302327,-0.5367245954762843,0.5472439964191356,-0.532734633125947,0.42464328916999494,-0.41827787583611253,0.5846742895804261,-0.582448378892579
correlated,0.7,25312726,8,1.2,30,0.6799999999999999,0.7277777777777779,0.4622222222222222,0.6333333333333333,0.6377777777777778,0.8588888888888889,0.7533333333333333,0.7198196332157909,-0.7187042935286292,0.6678146862930538,-0.6664486190497441,0.5557424033120123,-0.5507424277858274,0.554968137981593,-0.5377242347675146,0.4157760488393741,-0.4024948297442996,0.5746988396210012,-0.5714944533748302
correlated,0.7,25312727,8,1.2,30,0.7611111111111112,0.7166666666666668,0.5088888888888888,0.7133333333333334,0.6988888888888889,0.7866666666666666,0.6822222222222223,0.7395549557024521,-0.7387648620048742,0.6849555691821484,-0.6834239335921752,0.5512696635723918,-0.5471088947143746,0.5530947951372153,-0.5490445394422385,0.4384248334135053,-0.43304250804018857,0.5925491098413004,-0.5898110281958544
correlated,0.7,25312728,8,1.2,30,0.7311111111111112,0.5877777777777778,0.6477777777777779,0.46555555555555556,0.4255555555555556,0.741111111111111,0.7788888888888889,0.770357738974725,-0.7696405170269188,0.6851739019237109,-0.6842860464441402,0.601928835846681,-0.5979313251059682,0.6320672931051567,-0.6279697822831842,0.449244126449899,-0.44317957457377993,0.6014973977021952,-0.5980877014563305
correlated,0.7,25312729,8,1.2,30,0.6966666666666668,0.6433333333333334,0.5811111111111111,0.5333333333333334,0.5577777777777777,0.7866666666666667,0.7244444444444444,0.7291970351812614,-0.7281957915779532,0.6715457786359116,-0.6686009257298636,0.54676766898848,-0.5427049256269211,0.5378770610565866,-0.5211864146983204,0.4240260786030927,-0.4090944231303579,0.5671352021174135,-0.5612752617598775
correlated,0.7,25312730,8,1.2,30,0.8227777777777777,0.7511111111111112,0.538888888888889,0.7322222222222223,0.6522222222222223,0.8866666666666667,0.8388888888888889,0.7394293674983707,-0.73817216246218,0.6860275524120393,-0.6845306924972635,0.5587643464144244,-0.552588401742821,0.5808725725409357,-0.5769927307964988,0.44051434767110426,-0.4342868438282566,0.5807926734481702,-0.5781861591623707
correlated,0.7,25312731,8,1.2,30,0.6677777777777778,0.7111111111111111,0.5144444444444444,0.601111111111111,0.6466666666666667,0.8355555555555556,0.7022222222222222,0.7523814595656237,-0.7515190679666325,0.6895956420328861,-0.6878081917406982,0.5700835599263047,-0.5632077824010898,0.5656554136578265,-0.5530455780390123,0.434956759503674,-0.42950877171935875,0.597647212424965,-0.5958052849295075
correlated,0.7,25312732,8,1.2,30,0.7049999999999998,0.6433333333333333,0.4366666666666667,0.48000000000000004,0.5344444444444445,0.8188888888888889,0.7122222222222223,0.7211078541729747,-0.7196466471160096,0.6550355672194919,-0.6538745817555991,0.5685686604206035,-0.5612928913839945,0.5614473932745205,-0.5463140615320988,0.40442239202510794,-0.39436438504155047,0.5708978605120845,-0.5685153227967884
signal,0.4,25322425,16,0.82,30,0.8722222222222222,0.6933333333333334,1.0,1.0,1.0,1.0,1.0,0.8098092345355007,-0.8097396892619825,0.6572815973801198,-0.6570650721603559,0.6928996694337597,-0.6921843912700246,0.6658971198394368,-0.6652093111880764,0.40871030686470455,-0.40510759788566986,0.4993582181435146,-0.49697619839333146
signal,0.4,25322426,16,0.82,30,0.8816666666666667,0.6566666666666666,0.9855555555555556,0.9966666666666667,1.0,1.0,1.0,0.8097221302635992,-0.8096786569144431,0.6568243496405098,-0.656484901300409,0.6959052981060494,-0.6954936753331213,0.6645010522223573,-0.6639481522209996,0.39933830455756814,-0.397098112023424,0.49561114728341027,-0.4939537853182461
signal,0.4,25322427,16,0.82,30,0.9155555555555556,0.5655555555555555,0.9988888888888889,0.9988888888888889,1.0,1.0,1.0,0.7957532905280783,-0.7957076135250635,0.6429414203964675,-0.642478755149159,0.6747899893810358,-0.6739940828494756,0.6484481704669307,-0.6475004597500373,0.3697560637460962,-0.36606507177502456,0.4679387806309541,-0.465550276205501
signal,0.4,25322428,16,0.82,30,0.92,0.5344444444444445,1.0,1.0,1.0,1.0,1.0,0.816876995727562,-0.8168202327296714,0.6613338288983112,-0.6609398207802565,0.6936395479688032,-0.6929241449510599,0.6666305862841329,-0.6657311759895842,0.3992163439010341,-0.39607370188377355,0.49484832882231816,-0.49286152251067433
signal,0.4,25322429,16,0.82,30,0.8494444444444444,0.7988888888888889,0.9966666666666667,1.0,1.0,0.9988888888888889,0.9988888888888889,0.7645603118793027,-0.7644801871381791,0.610962140085421,-0.6104627990130811,0.6480791161276317,-0.6474083234904744,0.6223765762908117,-0.621654059640603,0.3667367276360594,-0.3630539032570862,0.45801684537667203,-0.45559855600872495
signal,0.4,25322430,16,0.82,30,0.9088888888888889,0.66,0.9966666666666667,1.0,1.0,0.9988888888888889,0.9988888888888889,0.7795500374273169,-0.779486434168104,0.6223520254990297,-0.6219727987623194,0.6614004295117341,-0.6609368856902055,0.6344010841913725,-0.6338855754935034,0.37750575416784427,-0.3746057931400925,0.4688207314855856,-0.46700130981570825
signal,0.4,25322431,16,0.82,30,0.8255555555555555,0.6599999999999999,0.9988888888888889,0.9944444444444445,1.0,0.9988888888888889,1.0,0.7967046520536589,-0.7966117359364422,0.6488111503044662,-0.6484560449601815,0.6890647458115295,-0.6884749563188657,0.6661214658217133,-0.665308091053193,0.41373915593311944,-0.4099178125794204,0.5001711865026635,-0.49784572764400487
signal,0.4,25322432,16,0.82,30,0.8944444444444446,0.6766666666666666,0.9966666666666667,0.9955555555555555,1.0,1.0,1.0,0.8279290502852399,-0.8278670679312531,0.6622310177295576,-0.6617554916070326,0.6976321428186307,-0.6969347163588971,0.6708696518590513,-0.6700194134814798,0.4161214092971898,-0.4141292407129956,0.5067982850777818,-0.505339869471943
signal,0.6,25322625,16,0.82,30,0.7916666666666667,0.558888888888889,0.5588888888888889,0.9955555555555555,0.9955555555555555,0.9822222222222222,0.9922222222222222,0.8131643733968023,-0.8131282515921685,0.6248140021207899,-0.6245030473734553,0.6835841106568447,-0.6830970354983994,0.6502002964262614,-0.6495099931644793,0.4734953875652056,-0.47120215709408264,0.5812486205133097,-0.579952205251828
signal,0.6,25322626,16,0.82,30,0.68,0.5433333333333333,0.7755555555555557,0.9866666666666667,0.9955555555555555,0.9811111111111112,0.9833333333333334,0.8188099195114278,-0.8187619452130996,0.6210207678276137,-0.6207301160922923,0.699637799343325,-0.6992645473007446,0.6671409759239104,-0.6665219079975526,0.5039474932861625,-0.5020557914027854,0.6042144324555833,-0.6031717448844373
signal,0.6,25322627,16,0.82,30,0.758888888888889,0.5611111111111111,0.7488888888888888,0.9855555555555556,0.99,1.0,0.9944444444444445,0.8012226825918884,-0.8011898063942855,0.6082478718516857,-0.6080450807638829,0.6792961758683593,-0.6788247088929563,0.6513075296103563,-0.6506806966886376,0.4751945025870544,-0.4736088013834824,0.5821978908256747,-0.5813411040300835
signal,0.6,25322628,16,0.82,30,0.8388888888888889,0.5411111111111111,0.7588888888888888,0.9788888888888888,0.9944444444444445,0.981111111111111,0.9766666666666666,0.7810659703139456,-0.7810045129689683,0.5902799333585994,-0.5900813555327041,0.6608698270514691,-0.6604669668554184,0.6237759841633322,-0.6231667150507482,0.4457188267179911,-0.44310867505288354,0.5568009536300963,-0.5556510717081302
signal,0.6,25322629,16,0.82,30,0.675,0.3377777777777778,0.5577777777777777,0.9800000000000001,0.9888888888888889,0.9933333333333334,0.9888888888888888,0.7822617469319575,-0.782201534848959,0.5933239102666892,-0.5931565611171862,0.6499152672939554,-0.6493472990479482,0.6259026324018885,-0.6253010360558126,0.45396001444512374,-0.4525083410682853,0.5599786479725107,-0.5592998820788693
signal,0.6,25322630,16,0.82,30,0.8099999999999999,0.4822222222222222,0.6411111111111112,0.9822222222222221,0.9922222222222222,0.9944444444444445,0.9933333333333334,0.7797495366788905,-0.7796913126228816,0.5902231317353399,-0.5900067526638718,0.6622344275276171,-0.6617300424463362,0.6327246228922474,-0.6320262969553615,0.4610532708217654,-0.4594897405564693,0.5671323785445177,-0.5664476385485404
signal,0.6,25322631,16,0.82,30,0.731111111111111,0.5411111111111111,0.5255555555555556,0.9811111111111112,0.98,0.9633333333333334,0.9733333333333334,0.7826270033809092,-0.7825572652684526,0.5980800131333753,-0.5977003431336876,0.6693012944136278,-0.6687791539975081,0.6433576843397333,-0.6426913771794832,0.47056063992391206,-0.4686986839433104,0.5742121061196198,-0.5733000361880783
signal,0.6,25322632,16,0.82,30,0.7888888888888889,0.6122222222222222,0.731111111111111,0.9955555555555555,0.9855555555555555,0.9911111111111112,0.9922222222222222,0.7975824419192177,-0.7975337948936558,0.6038640848575565,-0.6036014571945092,0.6711195816101921,-0.6707496727388321,0.642404327587295,-0.6418076141673429,0.4749418654744312,-0.472809599517385,0.5788766906286339,-0.5778785568538817
markov,0.6,25292625,16,0.82,30,0.9516666666666667,0.9677777777777778,0.8111111111111111,0.9744444444444444,0.971111111111111,1.0,0.9988888888888889,0.7265869186965287,-0.726393682418966,0.6028072637827779,-0.6020948176535443,0.5396676297854168,-0.5382197637286741,0.5321582674697157,-0.5305640929831756,0.35619029706058514,-0.3536589820485364,0.5015104219284561,-0.4996610108443885
markov,0.6,25292626,16,0.82,30,0.9783333333333334,0.9922222222222223,0.8255555555555555,0.9688888888888888,0.9844444444444445,0.9933333333333334,0.9911111111111112,0.7889514242768784,-0.7886816842450954,0.6671214086138355,-0.6663645026167409,0.6072987950945,-0.6054325671255616,0.6014516782004864,-0.6001039958025455,0.4133434541286764,-0.4097481250076702,0.569287323238609,-0.5673435043830575
markov,0.6,25292627,16,0.82,30,0.9255555555555556,0.9255555555555556,0.7766666666666667,0.8655555555555555,0.9199999999999999,0.9988888888888889,0.9811111111111112,0.7424028181482811,-0.7422728630278879,0.6158482174471095,-0.6153894990263085,0.5706534913050882,-0.5692355863117953,0.5623017881157271,-0.5608139628497003,0.3806115730456346,-0.3789669982853324,0.5253786279348567,-0.5245916881546642
markov,0.6,25292628,16,0.82,30,0.9149999999999999,0.9311111111111112,0.8833333333333334,0.9455555555555555,0.9888888888888889,0.9933333333333334,0.9866666666666667,0.7690438226154344,-0.7688639010325538,0.6388916686963321,-0.6383790651826747,0.5896987848527604,-0.5882033401164327,0.5723429992698249,-0.5710985143827941,0.3746875835995184,-0.3708733008001442,0.526575756162404,-0.5243666179959238
markov,0.6,25292629,16,0.82,30,0.9666666666666667,0.9655555555555556,0.8311111111111111,0.9544444444444444,0.9722222222222223,0.9955555555555555,0.9955555555555555,0.7291334210012381,-0.7289101822351772,0.5989216210087315,-0.5978152406204015,0.548459277787597,-0.5465598490732452,0.5348850684610938,-0.5326826664336317,0.3466755436772439,-0.34280847187406677,0.49254479916347155,-0.48974937749859765
markov,0.6,25292630,16,0.82,30,0.9750000000000001,0.9888888888888889,0.9233333333333333,0.99,0.9777777777777779,0.9944444444444445,1.0,0.7569295601732928,-0.7566863632606886,0.6326301702044554,-0.6320709085650584,0.5761143402169783,-0.5747402282138169,0.5723779454461209,-0.571136070872629,0.374076743164375,-0.37097997074610206,0.5272300433693529,-0.5253225276718949
markov,0.6,25292631,16,0.82,30,0.9722222222222222,0.9888888888888889,0.8177777777777777,0.9277777777777778,0.9844444444444445,0.9977777777777778,0.9822222222222223,0.7573182619080963,-0.7571484998503178,0.6367847324386245,-0.6361546088844455,0.5867410957613138,-0.5854956633952919,0.57390336764982,-0.5728329277649566,0.3860362757624929,-0.38396828258652743,0.5439543148744242,-0.5424341511078292
markov,0.6,25292632,16,0.82,30,0.9400000000000001,0.9188888888888889,0.7944444444444444,0.9777777777777779,0.9944444444444445,1.0,1.0,0.7479436434712593,-0.7477155384108986,0.6238392649442623,-0.6229810421591484,0.5715501827993635,-0.5701991247606578,0.5641032122972567,-0.5629936152551376,0.3669337313079048,-0.3635032329227012,0.5102051698707922,-0.5083871279751412
iid,0.6,25302625,16,0.82,30,0.9683333333333334,0.94,0.9533333333333334,1.0,1.0,1.0,1.0,0.8006367824834858,-0.8005558842764579,0.5806664547930745,-0.5801887522101027,0.6271189614856324,-0.6261377561890848,0.589391264211809,-0.5883391717967289,0.33598623011061357,-0.33352255480873744,0.47026549171109605,-0.4687477726388582
iid,0.6,25302626,16,0.82,30,0.9444444444444444,0.8600000000000001,0.9100000000000001,0.9977777777777778,0.9955555555555555,1.0,1.0,0.7957075541880425,-0.7955254591834081,0.5735547284926303,-0.5729007535928354,0.6240897544394265,-0.6228904811901975,0.5819539057590096,-0.5805220498548064,0.31877263657850186,-0.31571882302990084,0.45358778794175447,-0.45125232279586736
iid,0.6,25302627,16,0.82,30,0.9755555555555556,0.9,0.9422222222222222,1.0,1.0,1.0,1.0,0.7807431524407127,-0.780615633610206,0.5614141111036907,-0.5605745310494982,0.6018522158108882,-0.600821555075708,0.5623322175258576,-0.5612411355737928,0.31068249505841206,-0.3067512605192525,0.44181679706133814,-0.43965918710719276
iid,0.6,25302628,16,0.82,30,0.9383333333333334,0.9411111111111111,0.96,0.9933333333333334,0.9977777777777778,1.0,1.0,0.798733516214783,-0.7986467492041108,0.5751531114611038,-0.5744677373247342,0.625399519380294,-0.6238842017847486,0.5851774169390968,-0.5834089869067624,0.3105748464050212,-0.30665922413110214,0.4515763593471557,-0.4488044459192248
iid,0.6,25302629,16,0.82,30,0.9950000000000001,0.97,1.0,1.0,1.0,1.0,1.0,0.7994572635295092,-0.7994011326741859,0.571949049193498,-0.5714719836144193,0.6289335296885493,-0.6280397745019112,0.5864489997599135,-0.5851631253592269,0.3295397894915451,-0.326984851903789,0.46231576968147836,-0.4607264816059349
iid,0.6,25302630,16,0.82,30,0.9766666666666668,0.9188888888888889,0.9866666666666667,1.0,1.0,1.0,1.0,0.7763503428870085,-0.7762376864372269,0.5540261616996375,-0.5534380262214736,0.613619087003415,-0.612870809231131,0.5737537840270597,-0.572625201675264,0.30292476683063974,-0.2998137639979637,0.44055678687241784,-0.4384867613820077
iid,0.6,25302631,16,0.82,30,0.9911111111111112,0.9166666666666667,0.9400000000000001,1.0,1.0,1.0,1.0,0.7888079044167987,-0.7887436292894925,0.5612141893964506,-0.5604321227916065,0.6130017184770892,-0.6121683520309692,0.569951606498443,-0.5689482261171507,0.31240206949652644,-0.3092690686143265,0.4413311512650194,-0.4392714969943577
iid,0.6,25302632,16,0.82,30,0.9344444444444445,0.9077777777777777,0.9344444444444444,0.9833333333333333,0.9900000000000001,1.0,1.0,0.7645045325007507,-0.764419070362861,0.5493819157827075,-0.5488162765719246,0.6094456174263956,-0.6085002890622309,0.5770107367145132,-0.5758504937974828,0.31402934829595586,-0.31085061815707704,0.45148519249600616,-0.45016059262812913


==> results/results_v8/benchmark_summary_v7.csv <==
model,p,N,noise_scale,AUC_Coincidence_mean,AUC_Coincidence_std,AUC_Aligned zero-fill_mean,AUC_Aligned zero-fill_std,AUC_Pairwise complete_mean,AUC_Pairwise complete_std,AUC_Hold-last_mean,AUC_Hold-last_std,AUC_Interpolation_mean,AUC_Interpolation_std,AUC_Kalman_mean,AUC_Kalman_std,AUC_TAMCE_mean,AUC_TAMCE_std,RMSE_Aligned zero-fill_mean,RMSE_Aligned zero-fill_std,Bias_Aligned zero-fill_mean,Bias_Aligned zero-fill_std,RMSE_Pairwise complete_mean,RMSE_Pairwise complete_std,Bias_Pairwise complete_mean,Bias_Pairwise complete_std,RMSE_Hold-last_mean,RMSE_Hold-last_std,Bias_Hold-last_mean,Bias_Hold-last_std,RMSE_Interpolation_mean,RMSE_Interpolation_std,Bias_Interpolation_mean,Bias_Interpolation_std,RMSE_Kalman_mean,RMSE_Kalman_std,Bias_Kalman_mean,Bias_Kalman_std,RMSE_TAMCE_mean,RMSE_TAMCE_std,Bias_TAMCE_mean,Bias_TAMCE_std
correlated,0.4,8,1.2,0.8040972222222222,0.05595171253681584,0.8156944444444445,0.05077334043339508,0.6051388888888889,0.07175044322018345,0.6156944444444444,0.0705769558846231,0.6591666666666667,0.02853105613224245,0.9019444444444444,0.026849571149265502,0.8686111111111111,0.03130185292395108,0.7078933394078055,0.029739052706989226,-0.7064315224509129,0.029799025146415067,0.6707672326567353,0.026915761494933684,-0.669689441648771,0.02695645463765353,0.6336976064023656,0.025347960315571252,-0.6286739586697403,0.026468795389830928,0.654749724668338,0.030748904596245553,-0.6515820259597462,0.031179634322668466,0.41617053341317034,0.02103241114375737,-0.4093624574089114,0.02277727358246958,0.5157199038962585,0.022804422325064203,-0.5113568788074183,0.02330595412077013
correlated,0.5,8,1.2,0.7727083333333333,0.05495503813965759,0.8045833333333334,0.044311059766571674,0.6525000000000001,0.05150212748811904,0.6573611111111111,0.044428320487901164,0.6625,0.05126873555247789,0.8905555555555555,0.03007926037591187,0.83125,0.050403792794216654,0.702892633187609,0.019550977697902896,-0.7014236718750849,0.019651738743095958,0.647283033288358,0.01672644004740949,-0.6462954415714051,0.016583718442312212,0.6043184253176646,0.013685095969168217,-0.5999441392113171,0.013459087439795679,0.6217606142068375,0.02063687416697312,-0.6175830459434034,0.020843055717332803,0.4107015275099968,0.014757897283959147,-0.40499676458956113,0.01563197224232943,0.5264209276894499,0.016049760280108585,-0.5228768152128634,0.015930127663661215
correlated,0.6,8,1.2,0.6970833333333333,0.058362993215498385,0.7131944444444445,0.08301513323291732,0.5915277777777778,0.069814411321866,0.5666666666666667,0.09038424735158317,0.6158333333333333,0.05229731176974733,0.8151388888888889,0.06674053447342887,0.7293055555555555,0.06093897111913035,0.7125803081806346,0.02619484978429336,-0.7111887033751447,0.026227638163109333,0.6346798911673649,0.02800096456245536,-0.6336346703768762,0.02801843060297228,0.5808782976359597,0.04025324714745361,-0.5752220464202056,0.041496694857741365,0.594753082518784,0.038234445874420715,-0.5872664773590678,0.04044427265242967,0.41764882183327634,0.029211004759303744,-0.40737083018115183,0.03004807920153604,0.5498173176449831,0.02668634591620024,-0.5450700278099265,0.02659534762131177
correlated,0.7,8,1.2,0.7184722222222222,0.05182281405363268,0.6820833333333334,0.05455103753961999,0.5180555555555556,0.0708346560723057,0.5886111111111111,0.09987249366658299,0.5931944444444445,0.08644749963997528,0.8086111111111112,0.050576046780432635,0.7340277777777777,0.05419911522996255,0.7364152251749508,0.018026974758385685,-0.7352761368263911,0.018314699529564393,0.6745244946412038,0.01392222172090407,-0.6728631985398827,0.014039448698973368,0.5622370805979031,0.018500832060885562,-0.5565376555296602,0.018907758450406084,0.5666533328966212,0.029360917916425904,-0.5556264968356018,0.03350355914599718,0.42900098445946905,0.014586529207747084,-0.42053115148923803,0.017259309797580377,0.5837365731559445,0.012639383597129268,-0.5807029488210173,0.013274129981596529
iid,0.6,16,0.82,0.9654861111111112,0.02362149631550512,0.9193055555555556,0.03274042800731677,0.9533333333333334,0.028955966082679804,0.9968055555555555,0.005922411325489778,0.9979166666666667,0.003585070945750815,1.0,0.0,1.0,0.0,0.7881176310826363,0.013128634323195585,-0.7880181556297436,0.013131822515983535,0.5659199652403492,0.011050314131393285,-0.5652862729220743,0.011084297289263172,0.6179325504639612,0.009802352071963123,-0.6169141523832476,0.009723230344161287,0.5782524914294628,0.009235414787878964,-0.5770122988851518,0.009120818153090546,0.316864022783402,0.010888978496999584,-0.31369627064526867,0.011288006845164098,0.4516169170470333,0.010625467532561475,-0.44963863263394654,0.010843714433539459
markov,0.6,16,0.82,0.9530555555555555,0.024053511772118244,0.9598611111111112,0.030495250736144466,0.8329166666666666,0.047993009117602306,0.9505555555555556,0.0396189967439641,0.9741666666666666,0.02329740241820167,0.9966666666666667,0.002848310864274,0.9919444444444445,0.007851128048899161,0.7522887337863762,0.02065043149079806,-0.7520840893101981,0.020633352298686583,0.6271055433920161,0.021995214597597033,-0.6264062105885403,0.02206717511864276,0.5737729497003773,0.021941142052859693,-0.5722607653406844,0.021936835767928455,0.5641905408637556,0.022375623842592077,-0.5627782307930713,0.022617277474519262,0.3748194002183039,0.020161289384343334,-0.3718134205338851,0.02028181632804118,0.5245858070677958,0.024351143720911513,-0.5227320007039371,0.02454471608058958
signal,0.4,16,0.82,0.8834722222222222,0.03332109563717979,0.6556944444444445,0.08037925425749594,0.9966666666666667,0.004714045207910293,0.9981944444444445,0.0022954214069808685,1.0,0.0,0.9995833333333334,0.0005750546327852653,0.9997222222222222,0.0005143444998736063,0.8001132128375323,0.020558521066974318,-0.8000489522006423,0.02056481351414942,0.6453421912417354,0.019062631101282496,-0.6449519604665994,0.01909991031563377,0.6816763673948968,0.018392656625440897,-0.6810438970327655,0.018389163614231752,0.6549057133719758,0.01793352431730447,-0.6541570298521846,0.017887050779049653,0.393890508262952,0.019835432209862218,-0.3907564041571858,0.020092036175511644,0.48644544041536253,0.01845962688541854,-0.4843909056710167,0.018623516969139733
signal,0.6,16,0.82,0.7593055555555556,0.05978263832248603,0.5222222222222223,0.08257966064796879,0.6622222222222223,0.10361712183084384,0.9856944444444444,0.006625201737303148,0.9902777777777778,0.005435204339131385,0.9858333333333333,0.011481908167528095,0.9868055555555556,0.008109425787077665,0.7945604593406299,0.01550479140863337,-0.7945085529753089,0.015514588198138463,0.6037317143939562,0.013456192185383136,-0.6034780892339486,0.013423963659322875,0.6719948104706739,0.015428703592248653,-0.6715324283472679,0.015468365465224825,0.6421017566681281,0.014467402811818334,-0.6414632046574272,0.014463308533651409,0.46985900010270576,0.017497390299436,-0.4679352237523355,0.01755436575748311,0.5755827150862433,0.015004841024801393,-0.5746302799429811,0.014940267665160661


==> results/results_v8/epsilon_by_seed_v7.csv <==
eps_x,seed,AUC,RMSE_latent
0.02,25283025,1.0,0.3791616552090433
0.02,25283026,0.9955555555555555,0.3669614900188544
0.02,25283027,1.0,0.3731881499437162
0.02,25283028,1.0,0.4057442734407214
0.02,25283029,1.0,0.3983014013314361
0.02,25283030,0.9955555555555555,0.4231321805286894
0.05,25283025,1.0,0.38194091417991155
0.05,25283026,0.9955555555555555,0.37064897155868487
0.05,25283027,1.0,0.376653634999394
0.05,25283028,1.0,0.40849363073507033
0.05,25283029,1.0,0.4018638024759108
0.05,25283030,0.9955555555555555,0.42606302274147617
0.08,25283025,1.0,0.3853050376618032
0.08,25283026,0.9944444444444445,0.37416693604415713
0.08,25283027,1.0,0.37999505390649724
0.08,25283028,1.0,0.4116191979090739
0.08,25283029,1.0,0.40539778131188026
0.08,25283030,0.9955555555555555,0.4291296141310834
0.12,25283025,1.0,0.38980272408176636
0.12,25283026,0.9933333333333333,0.3787590499458385
0.12,25283027,1.0,0.3843782569672148
0.12,25283028,1.0,0.41589550316449636
0.12,25283029,1.0,0.4100428272992839
0.12,25283030,0.9955555555555555,0.4332457744404837
0.15,25283025,1.0,0.3931864245641661
0.15,25283026,0.9933333333333333,0.38217217472160636
0.15,25283027,1.0,0.3875546208845665
0.15,25283028,1.0,0.4190422187559868
0.15,25283029,1.0,0.4134256069134847
0.15,25283030,0.9955555555555555,0.43634752191777004


==> results/results_v8/epsilon_v7.csv <==
eps_x,AUC,RMSE_latent
0.02,0.9985185185185186,0.39108152507874344
0.05,0.9985185185185186,0.39427732944840793
0.08,0.9983333333333334,0.39760227016074917
0.12,0.9981481481481481,0.4020206893165139
0.15,0.9981481481481481,0.4052880946262634


==> results/results_v8/g_ablation_by_seed_v7.csv <==
seed,AUC_rms_sqrt,AUC_meanabs_sqrt,AUC_spectral_sqrt,AUC_rms_full
25312025,0.7536,0.7664,0.7332000000000001,0.7312000000000001
25312026,0.7872,0.7819999999999999,0.7811999999999999,0.8036
25312027,0.788,0.7599999999999999,0.8088,0.7424000000000001
25312028,0.7408,0.7252000000000001,0.7719999999999999,0.7332
25312029,0.7667999999999999,0.7756,0.7552000000000001,0.7532000000000001
25312030,0.7767999999999999,0.7644000000000001,0.8028000000000001,0.7524
25312031,0.736,0.7328,0.7228,0.6884
25312032,0.7172000000000001,0.7028000000000001,0.7316,0.7196


==> results/results_v8/g_ablation_same_records_16seeds_v8.csv <==
seed,AUC_default_rms,AUC_meanabs_sqrt,AUC_spectral_sqrt,AUC_rms_full
25312625,0.7132000000000001,0.7232,0.6876,0.6539999999999999
25312626,0.7636,0.7751999999999999,0.7932000000000001,0.7364000000000002
25312627,0.7836,0.7588,0.7808,0.7804
25312628,0.718,0.7192,0.7032,0.7096
25312629,0.7192000000000001,0.6908000000000001,0.7284,0.6712000000000001
25312630,0.6908,0.6888000000000001,0.7372,0.6604
25312631,0.7459999999999999,0.7252000000000001,0.7236,0.7392000000000001
25312632,0.7756,0.7779999999999999,0.8048,0.7264
25312633,0.6848000000000001,0.7096,0.7044,0.7116
25312634,0.7088,0.7024,0.7072,0.6200000000000001
25312635,0.7796,0.7672,0.7636000000000001,0.7588
25312636,0.8456,0.8388,0.8468,0.7948000000000001
25312637,0.744,0.7464000000000001,0.7504000000000001,0.7335999999999999
25312638,0.7216,0.7196,0.7096,0.6599999999999999
25312639,0.7704000000000001,0.7587999999999999,0.7868,0.7744
25312640,0.8152,0.8076,0.7800000000000001,0.8192


==> results/results_v8/g_ablation_summary_v7.csv <==
,mean,std
seed,25312028.5,2.449489742783178
AUC_rms_sqrt,0.7583,0.02576442730366257
AUC_meanabs_sqrt,0.75115,0.0277329613070285
AUC_spectral_sqrt,0.7634500000000001,0.03304365078411972
AUC_rms_full,0.7404999999999999,0.03290488457009731


==> results/results_v8/hard_benchmark_16seeds_v8.csv <==
model,p,seed,N,noise_scale,n_each,AUC_Coincidence,AUC_Aligned zero-fill,AUC_Pairwise complete,AUC_Hold-last,AUC_Interpolation,AUC_Kalman,AUC_TAMCE,RMSE_Aligned zero-fill,Bias_Aligned zero-fill,RMSE_Pairwise complete,Bias_Pairwise complete,RMSE_Hold-last,Bias_Hold-last,RMSE_Interpolation,Bias_Interpolation,RMSE_Kalman,Bias_Kalman,RMSE_TAMCE,Bias_TAMCE
correlated,0.6,25312625,8,1.2,50,0.74,0.7152,0.5796,0.5536,0.6132000000000001,0.8303999999999999,0.7132000000000001,0.7219986556538663,-0.7206514185343365,0.6450326759881221,-0.6438937777727907,0.588412370023901,-0.5824606953208787,0.6055496329803812,-0.5955693963045319,0.41930388053081774,-0.4086838443838499,0.5570921564701427,-0.5540851126196348
correlated,0.6,25312626,8,1.2,50,0.6996,0.6428,0.52,0.4656,0.5768,0.8308,0.7636,0.6766338064667913,-0.6752482994652547,0.5961998435443127,-0.5948928909172717,0.5496453133254212,-0.5447497195628122,0.555235660333385,-0.54768874479658,0.37292084513828766,-0.3646439951420828,0.5014941003130479,-0.49808471479358246
correlated,0.6,25312627,8,1.2,50,0.7892,0.6856,0.5703999999999999,0.6384000000000001,0.7104,0.9024,0.7836,0.6949646749053573,-0.6932183244958665,0.6220241979498281,-0.6209227823879891,0.5409992830510553,-0.5343481948016907,0.5510974672479397,-0.5447237650732784,0.38152583083725844,-0.3744565961935356,0.5269994236479926,-0.5242687392621497
correlated,0.6,25312628,8,1.2,50,0.8127999999999999,0.768,0.5496,0.602,0.6096,0.8104,0.718,0.7270182595605169,-0.7248283967504198,0.6671093676595002,-0.6658528001008325,0.6112171754986377,-0.605792928966557,0.6192205695256646,-0.6139048055090656,0.4517641518932364,-0.44608572042948025,0.5781720078517636,-0.574249737838318
correlated,0.6,25312629,8,1.2,50,0.7486000000000002,0.7543999999999998,0.6024,0.698,0.6624,0.838,0.7192000000000001,0.6951695199529548,-0.6932496741807881,0.6263087789166064,-0.6250369619868202,0.5719743033885588,-0.5663919625481533,0.5891127041639138,-0.5831730316937892,0.41220010304497406,-0.4047384010046966,0.5511478412615372,-0.5479066135681755
correlated,0.6,25312630,8,1.2,50,0.7416,0.6839999999999999,0.5780000000000001,0.5816,0.508,0.8156,0.6908,0.6929927372012167,-0.6911380987115467,0.6198212624377608,-0.6186319496749975,0.5467096489364942,-0.5385522501059286,0.5800227780828147,-0.5729084329609904,0.3865702480524374,-0.37800021662870764,0.5347726605313712,-0.5316301791083695
correlated,0.6,25312631,8,1.2,50,0.7127999999999999,0.7012,0.5404,0.6459999999999999,0.6952,0.7952,0.7459999999999999,0.7799160821700558,-0.7790673006799638,0.6982802615369416,-0.6973235854523985,0.6321281090792987,-0.6279043751665054,0.6489981765109706,-0.6441838895475489,0.4865292549330003,-0.48084261893394303,0.6108814655840281,-0.6082330614042836
correlated,0.6,25312632,8,1.2,50,0.7832,0.7515999999999999,0.5840000000000001,0.5147999999999999,0.5896,0.856,0.7756,0.7026017058387408,-0.7012824443128803,0.6263938482856576,-0.6255486347700728,0.5853124685099036,-0.5803169721057846,0.5928751346419066,-0.5878762026038247,0.4064017729089792,-0.4002727990765005,0.5458068788610915,-0.5426001136246326
correlated,0.6,25312633,8,1.2,50,0.7732,0.7476,0.5648000000000001,0.4928,0.6324,0.8124,0.6848000000000001,0.6969640384615616,-0.6954833274764439,0.6331653696223595,-0.6320465689319693,0.5740376545643319,-0.5685724299791491,0.5744109146234542,-0.5672971213100536,0.40677481863650716,-0.398726000953138,0.5493782594585913,-0.546147156681321
correlated,0.6,25312634,8,1.2,50,0.7474000000000001,0.7003999999999999,0.6352,0.5604,0.6652,0.8408,0.7088,0.7139825400502667,-0.7124134339772745,0.6462190649943669,-0.6449293870105395,0.597198415230096,-0.5910833729496079,0.6001007077659034,-0.5935807986609413,0.4158454654845472,-0.40920430386595485,0.5616137784404659,-0.5592939537678451
correlated,0.6,25312635,8,1.2,50,0.7424,0.7244,0.672,0.648,0.6584,0.8368,0.7796,0.7399563424811787,-0.739201439401636,0.6633429144921288,-0.6625590182674478,0.6005849352287285,-0.5964434171658157,0.6232622916770174,-0.6181540537617027,0.44024726813707565,-0.43406685098968956,0.5748726835210505,-0.5715663525973096
correlated,0.6,25312636,8,1.2,50,0.7474,0.7343999999999999,0.5776,0.5992000000000001,0.6432,0.8176,0.8456,0.6960391408186843,-0.694772380257806,0.6188097067971908,-0.6176786933269324,0.5643164622368881,-0.5596653608298214,0.5737470081426953,-0.567886129069598,0.40567686742708914,-0.39688679670475957,0.5331721857814548,-0.5299294510444372
correlated,0.6,25312637,8,1.2,50,0.734,0.7072,0.49,0.6468,0.6544,0.7972,0.744,0.7257828651691149,-0.7236257184414895,0.6638979030122102,-0.6623404167999491,0.5971999802890855,-0.5909914970256994,0.6144779802161685,-0.6111822853254008,0.43454997883380936,-0.42792736423752514,0.5692666451264928,-0.565652402336039
correlated,0.6,25312638,8,1.2,50,0.7416000000000001,0.6607999999999999,0.6752,0.6055999999999999,0.6187999999999999,0.7788,0.7216,0.716175157673648,-0.7151797804140436,0.63183712534227,-0.6306534384481589,0.5776013650460255,-0.5737958508738744,0.6000521020734063,-0.5965206397090834,0.422809600500833,-0.4141553001920317,0.5491662727644051,-0.5452729522714912
correlated,0.6,25312639,8,1.2,50,0.7278000000000001,0.742,0.62,0.608,0.6164,0.8404,0.7704000000000001,0.7361720376446643,-0.735131519491732,0.6613975867181298,-0.6605132287686176,0.6097346503307798,-0.6057865968802054,0.6216929704257768,-0.6168678088176403,0.43878667032173435,-0.4334272864471423,0.5714938159245958,-0.5691769036650898
correlated,0.6,25312640,8,1.2,50,0.7806,0.8520000000000001,0.6380000000000001,0.7200000000000001,0.716,0.8196000000000001,0.8152,0.6880278607340587,-0.6866065212409684,0.6250096510036257,-0.6238277265071827,0.555201082995768,-0.549442400799219,0.5755303097525286,-0.5693233815397778,0.41082114652026447,-0.4028078153927027,0.5409194328207941,-0.5377991775213041


==> results/results_v8/hard_method_summary_v8.csv <==
method,causal,explicit_support,hard_AUC_mean,hard_AUC_sd,hard_RMSE_mean,hard_RMSE_sd
Coincidence,True,False,0.7513875,0.029454730802821225,,
Aligned zero-fill,True,False,0.723225,0.04904712699706954,0.7127747140489173,0.025606012853239126
Pairwise complete,True,True,0.5873250000000001,0.0514605285631619,0.6403030973938132,0.02526700727406886
Hold-last,True,False,0.5988,0.06978045571648268,0.5813920761084359,0.026047053238211867
Interpolation,False,False,0.635625,0.05280837686074689,0.5953366505102455,0.026559268882284277
Kalman,True,False,0.8264,0.028422713921556923,0.4182954939500532,0.028181749275840315
TAMCE,True,True,0.74875,0.04491886018144271,0.5535156005224267,0.025084941783649235


==> results/results_v8/hard_paired_16seeds_v8.csv <==
metric,comparison,n_seed,mean_diff,CI95_low,CI95_high,paired_t_p,cohen_dz
AUC,TAMCE - Aligned zero-fill,16,0.025525000000000013,-0.000799999999999961,0.052300625,0.0874729273688024,0.457053286118496
AUC,TAMCE - Pairwise complete,16,0.16142499999999999,0.13124937499999997,0.19222562499999998,5.427067654986018e-08,2.4843454758928862
AUC,TAMCE - Hold-last,16,0.14995,0.11737375000000001,0.18440062499999998,4.0542401924722505e-07,2.1248018082219198
AUC,TAMCE - Interpolation,16,0.113125,0.08845000000000003,0.138475625,4.6922308792743865e-07,2.1001940759516016
AUC,TAMCE - Kalman,16,-0.07765,-0.09872499999999998,-0.05474937500000002,6.5555624968422225e-06,-1.686799298185697
RMSE,TAMCE - Aligned zero-fill,16,-0.15925911352649078,-0.1636545756203976,-0.15489508388175774,3.425711111032856e-20,-17.25057222822297
RMSE,TAMCE - Pairwise complete,16,-0.08678749687138664,-0.08935322580667264,-0.08423443839863569,8.232061903615248e-20,-16.268211321046596
RMSE,TAMCE - Hold-last,16,-0.02787647558600931,-0.03265367367286409,-0.02310514103668512,1.186093633414607e-08,-2.7850092574242353
RMSE,TAMCE - Interpolation,16,-0.04182104998781886,-0.0457513617511018,-0.03757109850155908,5.127606086573934e-12,-4.835023225312969
RMSE,TAMCE - Kalman,16,0.13522010657237335,0.13167207898591313,0.1389233608593179,2.6112452785043714e-20,17.566554798896448


==> results/results_v8/hard_paired_v7.csv <==
metric,comparison,mean_diff,CI95_low,CI95_high,paired_t_p,cohen_dz
AUC,TAMCE - Aligned zero-fill,0.01611111111111116,-0.034305555555555506,0.0668055555555556,0.5806025308163679,0.2047803172795442
AUC,TAMCE - Pairwise complete,0.1377777777777778,0.1074965277777778,0.17194791666666667,0.00011945390392465035,2.710700522718573
AUC,TAMCE - Kalman,-0.08583333333333333,-0.11055555555555556,-0.06347222222222221,0.000269817837560298,-2.3795393937051132
RMSE,TAMCE - Aligned zero-fill,-0.16276299053565157,-0.1671760095108525,-0.1584213353686367,3.984630184093088e-11,-23.976632010722515
RMSE,TAMCE - Pairwise complete,-0.08486257352238182,-0.09068297462971811,-0.07857590310067294,3.836972412027546e-08,-8.94860172694104
RMSE,TAMCE - Kalman,0.1321684958117067,0.12775377306373,0.13723003440575413,2.6091919264756456e-10,18.32276586583274


==> results/results_v8/kalman_grid_v7.csv <==
q,r,auc,rmse
0.05,0.15,0.9994666666666667,0.4637144622778491
0.05,0.2,1.0,0.44144542634088063
0.05,0.3,1.0,0.4117601035701595
0.05,0.45,1.0,0.3844337454048958
0.05,0.7,1.0,0.3574138450702207
0.05,1.0,1.0,0.33719653629839835
0.08,0.15,0.9989333333333333,0.5014638482363463
0.08,0.2,0.9989333333333333,0.47820377045255497
0.08,0.3,1.0,0.4463630284335156
0.08,0.45,1.0,0.4163357980397091
0.08,0.7,1.0,0.3862501343523077
0.08,1.0,1.0,0.36412655936335886
0.12,0.15,0.9989333333333333,0.5344947910597658
0.12,0.2,0.9989333333333333,0.5110537265972724
0.12,0.3,0.9989333333333333,0.47820377044902534
0.12,0.45,1.0,0.4463630284091395
0.12,0.7,1.0,0.41375006261999175
0.12,1.0,1.0,0.38942572566400707
0.18,0.15,0.9984000000000001,0.5668277626674904
0.18,0.2,0.9989333333333333,0.5440285714700336
0.18,0.3,0.9989333333333333,0.5110537265969911
0.18,0.45,0.9989333333333333,0.47820377044602447
0.18,0.7,1.0,0.44358598405325284
0.18,1.0,1.0,0.41722332778883153
0.27,0.15,0.9984000000000001,0.5973326870439936
0.27,0.2,0.9984000000000001,0.5759205234935451
0.27,0.3,0.9989333333333333,0.5440285714700218
0.27,0.45,0.9989333333333333,0.5110537265967644
0.27,0.7,0.9994666666666667,0.47529424863485925
0.27,1.0,1.0,0.4473150769454326
0.4,0.15,0.9984000000000001,0.6243274536813376
0.4,0.2,0.9984000000000001,0.6048503561837576
0.4,0.3,0.9984000000000001,0.5749704144292723
0.4,0.45,0.9989333333333333,0.5430262835342534
0.4,0.7,0.9989333333333333,0.5070776074731843
0.4,1.0,0.9989333333333333,0.47820377044168766


==> results/results_v8/model_misspecification_by_seed_v8.csv <==
kind,seed,AUC_Aligned zero-fill,RMSE_Aligned zero-fill,AUC_Pairwise complete,RMSE_Pairwise complete,AUC_Hold-last,RMSE_Hold-last,AUC_Interpolation,RMSE_Interpolation,AUC_Kalman,RMSE_Kalman,AUC_TAMCE,RMSE_TAMCE
heavy_tail,25362025,0.7587999999999999,0.7200395960311463,0.6444,0.6490507857876867,0.6108,0.5891843307931424,0.6084,0.6085392854988145,0.8371999999999999,0.42013632836107834,0.8543999999999999,0.5479552218690037
heavy_tail,25362026,0.8352,0.6451709317252541,0.6527999999999999,0.5977848709791903,0.7328,0.5041653799923691,0.7416,0.5260442885636404,0.8712,0.3511432815453406,0.8688,0.4817093529988143
heavy_tail,25362027,0.6888,0.7067676466192377,0.7208,0.6235819076688184,0.5516000000000001,0.5815528014643393,0.5656,0.5970595350886589,0.7936000000000001,0.4002201658246839,0.7936000000000001,0.5292025219404497
heavy_tail,25362028,0.748,0.6713769701013083,0.644,0.6020306185853925,0.6072,0.546915614146852,0.5628,0.5724725814212339,0.7956000000000001,0.3757356545127895,0.772,0.513889600138022
heavy_tail,25362029,0.7867999999999999,0.6886387770473035,0.6144000000000001,0.6183954813145298,0.6404000000000001,0.5631050923450135,0.666,0.5791041553831517,0.8672,0.38157882751769207,0.8268,0.5250354414386655
heavy_tail,25362030,0.732,0.7317397111480884,0.5236000000000001,0.6718031667950911,0.556,0.6060702258417391,0.6392,0.6147907177150458,0.8012,0.41865316558690424,0.8212,0.5502494236261547
heavy_tail,25362031,0.7868,0.6819283765656047,0.6852,0.6020733803129655,0.652,0.5504804561618787,0.6644,0.5689011065822582,0.8472,0.3933561665197961,0.8344,0.5168915402848716
heavy_tail,25362032,0.7392,0.736109500331909,0.6736,0.6623085385918478,0.6304000000000001,0.6003682755142865,0.6804,0.610981777777263,0.8352,0.4395836588204126,0.7832,0.5662960482856708
drift,25372025,0.7871999999999999,0.663846024015726,0.6492000000000001,0.6062110463486556,0.5700000000000001,0.5279255636968849,0.6632000000000001,0.5324541541776555,0.842,0.35271095850115763,0.8176,0.49087542548891255
drift,25372026,0.7832,0.7233687008069616,0.5344,0.671375252350827,0.55,0.6052495444732432,0.648,0.6100381113976354,0.824,0.423840396256568,0.7731999999999999,0.5667168106524733
drift,25372027,0.8156,0.7160481217056579,0.5752,0.6574164748744415,0.7004,0.573612130556498,0.7095999999999999,0.5911468160855852,0.8936000000000001,0.3920522063550112,0.8576,0.5427422292612499
drift,25372028,0.75,0.690274821946107,0.6188,0.6312695795861313,0.6396,0.5605110315810031,0.6252,0.5916311301388938,0.8567999999999999,0.3874368594362231,0.8323999999999999,0.5275961688110581
drift,25372029,0.7707999999999999,0.633065078655649,0.6759999999999999,0.5569718298118512,0.5124,0.5262299158425927,0.6248,0.5278507385051439,0.794,0.35588961096953436,0.774,0.4695191295241737
drift,25372030,0.7088,0.64680866394645,0.6327999999999999,0.5708915768286382,0.5960000000000001,0.519253126861898,0.6691999999999999,0.5318679715702095,0.7872,0.3596482494775213,0.7044,0.49385995050123205
drift,25372031,0.8632,0.7162162128577293,0.7063999999999999,0.6561741986018907,0.7172,0.5794239379324715,0.7999999999999999,0.5849899400923386,0.8852,0.3942315491090716,0.9208000000000001,0.5323269966140102
drift,25372032,0.7904,0.668923259369165,0.5875999999999999,0.6140671436159357,0.6604,0.5324410566811888,0.646,0.5620409833662935,0.8371999999999999,0.36087927973430955,0.7672000000000001,0.5061810562756426
mixed,25382025,0.7944,0.6919115116125526,0.8091999999999999,0.6130738091684356,0.5828,0.5607754035729745,0.5943999999999999,0.578334952848985,0.872,0.3790280800838884,0.8248,0.5189420562150205
mixed,25382026,0.7292000000000001,0.7417945589839939,0.5972,0.673803394370822,0.6292,0.5978543521939127,0.6288,0.6107404237449214,0.862,0.42102537627173825,0.8256,0.555819653301293
mixed,25382027,0.726,0.6861186406720822,0.6176,0.6220773650177266,0.6656,0.5488361100246058,0.6824,0.5705655748829854,0.8827999999999999,0.3832812444912708,0.7856,0.5210957580561651
mixed,25382028,0.7355999999999999,0.6909613942430515,0.5728,0.6222256669360712,0.5276000000000001,0.5698106698172478,0.6132,0.582549863272345,0.8656,0.3786942880415418,0.798,0.518066125516297
mixed,25382029,0.776,0.6920419932606462,0.6272,0.6293145926934913,0.6364,0.5579798098046511,0.6996,0.5671878907628832,0.846,0.3924483719247166,0.8472000000000001,0.5213695438296635
mixed,25382030,0.7919999999999999,0.7069879590302726,0.7336,0.6486901552052351,0.6444,0.5618472018075082,0.6348,0.5872684994587115,0.8467999999999999,0.4042165044894677,0.8448,0.5481501149936172
mixed,25382031,0.7844,0.7490306103630271,0.6832,0.6744108417976755,0.6272,0.6218233934778229,0.7063999999999999,0.6260637403909263,0.8712,0.4374722059997428,0.8344,0.5705588993471872
mixed,25382032,0.8016000000000001,0.6839101611476107,0.5112,0.6299023676837214,0.6132000000000001,0.553657036688464,0.7003999999999999,0.5547654896614364,0.9000000000000001,0.3630892714263014,0.8176,0.5146832694294389


==> results/results_v8/model_misspecification_summary_v8.csv <==
kind,method,n_seed,AUC_mean,AUC_sd,RMSE_mean,RMSE_sd
drift,Aligned zero-fill,8,0.78365,0.04520957547119541,0.6823188604129307,0.03431508866951424
drift,Pairwise complete,8,0.6225499999999999,0.05599874998604878,0.6205471377522964,0.0415453484214793
drift,Hold-last,8,0.61825,0.07315109607615497,0.5530807884532225,0.031205194300937794
drift,Interpolation,8,0.67325,0.057990910617834845,0.5665024806667194,0.03240068226581989
drift,Kalman,8,0.84,0.03848918215365381,0.3783361387299246,0.025096188537021804
drift,TAMCE,8,0.8059000000000001,0.06611773049428032,0.5162272208910941,0.03177213432217757
heavy_tail,Aligned zero-fill,8,0.75945,0.04394902891824966,0.6977214386962315,0.03161898734240011
heavy_tail,Pairwise complete,8,0.64485,0.058451420610867694,0.6283785937544403,0.029054384666008667
heavy_tail,Hold-last,8,0.6226499999999999,0.05761822628300873,0.5677302720324526,0.03376224477187668
heavy_tail,Interpolation,8,0.6410500000000001,0.06060605816017313,0.5847366810037584,0.029732528535692568
heavy_tail,Kalman,8,0.8310500000000001,0.031133216069933092,0.3975509060860872,0.028363859942594185
heavy_tail,TAMCE,8,0.8193,0.0341658141589346,0.5289036438227066,0.026264757474461383
mixed,Aligned zero-fill,8,0.7674,0.03173821491064496,0.7053446036641546,0.025726929023342674
mixed,Pairwise complete,8,0.644,0.09466524479146805,0.6391872741091473,0.023830705689717693
mixed,Hold-last,8,0.6158,0.04293995808102283,0.5715729971733984,0.025221360820293033
mixed,Interpolation,8,0.6575,0.04457276554771341,0.5846845543778992,0.02343174200763788
mixed,Kalman,8,0.8683000000000001,0.017903551124208418,0.39490691784108345,0.024637938910083812
mixed,TAMCE,8,0.82225,0.021544836968517552,0.5335856775860853,0.021351871218577657


==> results/results_v8/reliability_summary_v7.csv <==
score,AUC_high_error,AURC
Q,,0.37977262252211197
kalman_conf,,0.3885239379033369
live_mean,,0.38185529634813603
live_min,,0.38860637681506816
pair_support,,0.3795413665190381


==> results/results_v8/reliability_trials_v7.csv <==
seed,model,p,truth,G,abs_error,sq_error,Q,kalman_conf,live_mean,live_min,pair_support
25302025,markov,0.2,0.9393340369003977,0.5080755721210258,0.4312584647793719,0.18598386344386075,0.5573699263277175,0.8237033863355088,0.8108333333333333,0.4666666666666667,0.6563333333333333
25302025,markov,0.2,0.9370743971881988,0.5582987126490795,0.37877568453911936,0.14347101919807848,0.7055205387509742,0.8230260322080383,0.8029166666666666,0.62,0.6448333333333333
25302025,markov,0.2,0.9439715304986189,0.5584895860588022,0.38548194443981676,0.14859632948910198,0.5810920062634615,0.8220938449224947,0.7779166666666667,0.5266666666666666,0.6073888888888888
25302025,markov,0.2,0.9484156743123797,0.6822483821109021,0.2661672922014776,0.07084502743786676,0.6667357603849263,0.8220823281970319,0.7866666666666666,0.64,0.6183333333333333
25302025,markov,0.2,0.9308331871922353,0.5538240772848801,0.37700910990735514,0.14213586895313618,0.7426046678563101,0.8295258803933595,0.8283333333333334,0.6466666666666666,0.6838333333333334
25302025,markov,0.2,0.9385892328365569,0.5383969640469717,0.40019226878958525,0.16015385199895565,0.5896913893624353,0.8234883523164119,0.8,0.5,0.6352222222222222
25302025,markov,0.2,0.9423382633050645,0.5000028907252829,0.4423353725797816,0.19566058183529422,0.6600819420148768,0.8232705671674471,0.8020833333333334,0.5066666666666667,0.6495
25302025,markov,0.2,0.9452333814325566,0.6154205986711622,0.3298127827613945,0.10877647167281479,0.7157308149294033,0.822056691812048,0.7825,0.5333333333333333,0.6121666666666666
25302025,markov,0.2,0.9403976343982645,0.5518650893357393,0.3885325450625252,0.15095753857276317,0.6701064559304886,0.8246207270799134,0.8195833333333333,0.6333333333333333,0.6695555555555556
25302025,markov,0.2,0.9292157471314887,0.5764981534713816,0.35271759366010713,0.12440970087737645,0.6944747458325755,0.815494439045215,0.7704166666666666,0.4266666666666667,0.5892222222222222
25302025,markov,0.2,0.9383797408852254,0.5376716012246051,0.40070813966062024,0.16056701319027514,0.6433811951613634,0.8206910619704032,0.7866666666666666,0.5266666666666666,0.6205
25302025,markov,0.2,0.9339729008843559,0.5501896722399338,0.38378322864442216,0.14728956658873682,0.6555956169947279,0.8212264872487548,0.7945833333333333,0.5733333333333334,0.6312777777777777
25302025,markov,0.3,0.9417387059732779,0.4516271091707303,0.4901115968025476,0.240209377320343,0.49789371670930227,0.8084828907830688,0.71375,0.31333333333333335,0.5032777777777777
25302025,markov,0.3,0.9337636965113769,0.49994073935155275,0.43382295715982416,0.18820235815889463,0.43219039061417924,0.7993860599589825,0.6504166666666666,0.43333333333333335,0.41650000000000004
25302025,markov,0.3,0.9455736611426864,0.5089154168008642,0.4366582443418222,0.1906704223516825,0.5215420318353552,0.8076609487780714,0.6879166666666666,0.42,0.4744444444444445
25302025,markov,0.3,0.9407723424940573,0.4406208267994041,0.5001515156946532,0.25015153865165896,0.3945480575319147,0.8029731225744481,0.6858333333333333,0.49333333333333335,0.46538888888888885
25302025,markov,0.3,0.9388996406513576,0.5730417913976327,0.3658578492537249,0.13385196586056128,0.6085470942168136,0.8152463483254864,0.7308333333333333,0.5866666666666667,0.5340555555555556
25302025,markov,0.3,0.9393853159262473,0.43474480575973756,0.5046405101665097,0.2546620445011152,0.3530849302341686,0.7998234186331831,0.6495833333333333,0.44,0.4225
25302025,markov,0.3,0.9406512164352562,0.444744858203247,0.4959063582320092,0.2459231161349338,0.5146943776689614,0.8117736270830166,0.7158333333333333,0.48,0.5145555555555555
25302025,markov,0.3,0.941468903462698,0.5255020880868352,0.4159668153758628,0.17302839149393712,0.448214478351861,0.8057295167836471,0.6904166666666667,0.5,0.4759444444444444
25302025,markov,0.3,0.9350566216917567,0.5930233870297409,0.34203323466201585,0.11698673361336161,0.5789521487963428,0.8109769808987884,0.7183333333333334,0.41333333333333333,0.5152777777777777
25302025,markov,0.3,0.940314047209381,0.5360809573456038,0.40423308986377726,0.16340439094081663,0.5453671991689822,0.8051884502483336,0.6929166666666666,0.48,0.48138888888888887
25302025,markov,0.3,0.9413968185025331,0.47231137508951393,0.46908544341301917,0.2200411532219888,0.4796835068216981,0.808671089370427,0.7125,0.29333333333333333,0.5103333333333333
25302025,markov,0.3,0.9351440078794104,0.49272741753474836,0.4424165903446621,0.19573243941219653,0.5095172364838405,0.8083203356760992,0.7095833333333333,0.49333333333333335,0.5034444444444444
25302025,markov,0.4,0.9384186964646591,0.45584668244862137,0.4825720140160378,0.23287574871149497,0.35159461370163725,0.7985204152109293,0.6195833333333334,0.36666666666666664,0.38166666666666665
25302025,markov,0.4,0.9403607175723193,0.45963564190594025,0.48072507566637906,0.23109659837444588,0.3301121727339902,0.794215119622476,0.6083333333333333,0.32,0.3641111111111111
25302025,markov,0.4,0.9450635134545495,0.44723625154022517,0.49782726191432436,0.2478319827051133,0.39620863196525963,0.7972256805586375,0.6216666666666667,0.4266666666666667,0.3835555555555556
25302025,markov,0.4,0.9370316695047747,0.5497284747212158,0.3873031947835589,0.15000376468955137,0.37487321853286665,0.7917397072127282,0.60625,0.4066666666666667,0.3758333333333333
25302025,markov,0.4,0.9352804844920695,0.5206167339209015,0.414663750571168,0.17194602603774783,0.3694826772735835,0.7973960679867754,0.6208333333333333,0.3333333333333333,0.38516666666666666
25302025,markov,0.4,0.9371211315179432,0.4807706168110761,0.4563505147068671,0.20825579227322252,0.47246278284046056,0.8033683588354268,0.65375,0.30666666666666664,0.42861111111111116
25302025,markov,0.4,0.9339042322311943,0.41937023422170927,0.5145339980094851,0.26474523510762477,0.5388131812274194,0.801419515775246,0.65,0.4266666666666667,0.43022222222222223
25302025,markov,0.4,0.9412928142816599,0.47599854624462173,0.46529426803703816,0.21649875586812312,0.3086759519693925,0.7881989097764215,0.57125,0.38,0.3263333333333333
25302025,markov,0.4,0.9411136185691759,0.4411916594143524,0.49992195915482346,0.24992196524519697,0.32137629816565866,0.7911583916583379,0.5895833333333333,0.43333333333333335,0.3421666666666667
25302025,markov,0.4,0.931113865192926,0.4460982971253097,0.48501556806761636,0.2352401012679526,0.33099752371466035,0.7892705057181906,0.5816666666666667,0.3933333333333333,0.3357222222222222
25302025,markov,0.4,0.931460528353808,0.45934611495979477,0.4721144133940132,0.22289201933437322,0.3475679879383672,0.796444573084072,0.6229166666666667,0.26,0.3838888888888889
25302025,markov,0.4,0.9448636374535017,0.4941225318302808,0.45074110562322084,0.20316754429844353,0.3696934725300757,0.7979305979693667,0.6204166666666666,0.37333333333333335,0.3828888888888889
25302025,markov,0.5,0.9241075954778172,0.44950185542416105,0.47460574005365613,0.2252506084918786,0.21550127108276756,0.7753581649514393,0.4891666666666667,0.3466666666666667,0.23972222222222223
25302025,markov,0.5,0.9412574170754648,0.4277534523350732,0.5135039647403916,0.26368632180410134,0.1740391297614193,0.7686615270366808,0.45416666666666666,0.26,0.2061111111111111
25302025,markov,0.5,0.9470014661647306,0.49123051576846116,0.4557709503962694,0.20772715922511867,0.2355775767426833,0.7798280952636298,0.5183333333333333,0.26,0.26433333333333336
25302025,markov,0.5,0.9360371028745387,0.4540502988555112,0.4819868040190275,0.23231127924847642,0.22737861102456994,0.7775746354169581,0.5016666666666667,0.28,0.2551666666666667
25302025,markov,0.5,0.9334733123525311,0.39689136773829986,0.5365819446142313,0.28792018328598995,0.217969308375859,0.7821009362014395,0.5133333333333333,0.32,0.26072222222222224
25302025,markov,0.5,0.9302775688687649,0.42383247161455595,0.5064450972542089,0.25648663653282516,0.24477383818284212,0.7750264772634311,0.4970833333333333,0.31333333333333335,0.23950000000000002
25302025,markov,0.5,0.939916626819094,0.45616861421986304,0.483748012599231,0.23401213969370577,0.2798144112484465,0.7846422717163211,0.5233333333333333,0.26,0.2689444444444445
25302025,markov,0.5,0.9430218916881866,0.42317901270606906,0.5198428789821176,0.27023661882841654,0.19671401296015462,0.7601272766558158,0.435,0.20666666666666667,0.18777777777777777
25302025,markov,0.5,0.9457189086136752,0.48490219313029387,0.4608167154833814,0.21235204526889168,0.24139958252032165,0.7805441285399233,0.5225,0.2866666666666667,0.2693888888888889
25302025,markov,0.5,0.9333487007163397,0.3774169230119758,0.5559317777043639,0.3090601414615342,0.16076121582941083,0.7723296012307445,0.48125,0.32666666666666666,0.23394444444444445
25302025,markov,0.5,0.9315040838934258,0.4920921593677937,0.43941192452563205,0.19308283941531976,0.38547921353785397,0.7843043193330584,0.5295833333333333,0.35333333333333333,0.29544444444444445
25302025,markov,0.5,0.9408661959634347,0.4798700591386467,0.46099613682478796,0.21251743816737861,0.28638651718355196,0.7758233124174889,0.5108333333333334,0.34,0.25916666666666666
25302025,markov,0.6,0.9402943946685294,0.3949093761491892,0.5453850185193402,0.29744481842534104,0.14360381610847375,0.7623381188584594,0.4091666666666667,0.18,0.16577777777777775
25302025,markov,0.6,0.935746895401208,0.3882667203921719,0.5474801750090361,0.2997345420279248,0.15114763365112843,0.763420905366519,0.4091666666666667,0.29333333333333333,0.16477777777777777
25302025,markov,0.6,0.9274741955044146,0.3528869170887265,0.574587278415688,0.3301505405171474,0.1734212243583972,0.7604203050394149,0.4025,0.24,0.16294444444444445
25302025,markov,0.6,0.9451950481566086,0.41699370009791187,0.5282013480586967,0.2789966640910244,0.22452875857170576,0.7664398594773328,0.42833333333333334,0.29333333333333333,0.18800000000000003
25302025,markov,0.6,0.9364184144008496,0.4187644134883699,0.5176540009124797,0.26796566466069754,0.19190416821289283,0.7727658926508885,0.44875,0.32666666666666666,0.20422222222222222
25302025,markov,0.6,0.9419507972365723,0.4038049760349912,0.538145821201581,0.28960092487672406,0.1077582243500598,0.7494026852752794,0.35375,0.2,0.12327777777777778
25302025,markov,0.6,0.9383603410952088,0.33043796246436585,0.607922378630843,0.369569618440182,0.12580714145393065,0.7587562917436931,0.40291666666666665,0.22666666666666666,0.16455555555555554
25302025,markov,0.6,0.9462324508202544,0.41273777057820993,0.5334946802420445,0.2846165738465613,0.147759161783738,0.7617705795731031,0.38875,0.22666666666666666,0.1492777777777778
25302025,markov,0.6,0.9383657778967275,0.41457628153395965,0.5237894963627678,0.27435543649996197,0.1384806975943792,0.7484840491455705,0.35291666666666666,0.18,0.12005555555555557
25302025,markov,0.6,0.941794789197506,0.35090821162148017,0.5908865775760259,0.34914694755950887,0.13479548783605252,0.7503525445230615,0.35541666666666666,0.18,0.12255555555555556
25302025,markov,0.6,0.9447581139105187,0.3431330888368786,0.6016250250736401,0.3619526707948581,0.1397078005518185,0.753158000792688,0.36916666666666664,0.21333333333333335,0.13305555555555557
25302025,markov,0.6,0.9379855599638615,0.31664765287367014,0.6213379070901913,0.3860607947872192,0.16108863919249963,0.7608742337681064,0.40041666666666664,0.22666666666666666,0.15527777777777776
25302025,markov,0.7,0.9431391589215792,0.3774107766806311,0.565728382240948,0.3200486024729602,0.1386260052807066,0.749691762005117,0.33,0.15333333333333332,0.11222222222222222
25302025,markov,0.7,0.9343507817891968,0.40460452002914016,0.5297462617600567,0.2806311018487545,0.11083940078794775,0.7464631095792386,0.3154166666666667,0.17333333333333334,0.10177777777777779
25302025,markov,0.7,0.9426222876268763,0.35507191006798516,0.5875503775588911,0.34521544616959543,0.0896471322052605,0.7399841433461143,0.2966666666666667,0.20666666666666667,0.08744444444444446
25302025,markov,0.7,0.9401044394219685,0.43444272479514884,0.5056617146268196,0.25569376963933516,0.09439951594895608,0.7425548680829696,0.2975,0.22666666666666666,0.08877777777777779
25302025,markov,0.7,0.9433671643586095,0.3891051393951539,0.5542620249634556,0.30720639231659025,0.09007908120977513,0.7471413463176714,0.31333333333333335,0.14666666666666667,0.09944444444444445
25302025,markov,0.7,0.9514906053015818,0.35201407170696963,0.5994765335946122,0.35937211433061217,0.08031680947633765,0.7484129314538234,0.31708333333333333,0.23333333333333334,0.10022222222222223
25302025,markov,0.7,0.9350011541020793,0.4226477124636575,0.5123534416384218,0.26250604915873565,0.10525804556826941,0.7461206900048774,0.31583333333333335,0.1,0.09855555555555556
25302025,markov,0.7,0.9367785706287913,0.3398658183239651,0.5969127523048262,0.3563048338641228,0.08275668515830371,0.7471308380144612,0.32375,0.24,0.10722222222222223
25302025,markov,0.7,0.9391826332203884,0.3474027738045153,0.5917798594158732,0.3502034020102706,0.0616840307340649,0.7426338669581023,0.29833333333333334,0.16,0.09094444444444444
25302025,markov,0.7,0.9346896672982284,0.43988188963227026,0.4948077776659582,0.2448347368387243,0.1337484457989156,0.7495409859129125,0.33125,0.16,0.11033333333333334
25302025,markov,0.7,0.9457436362902195,0.4430574437168166,0.502686192573403,0.25269340820394437,0.0889300979658308,0.7412838410973978,0.29583333333333334,0.12666666666666668,0.08294444444444445
25302025,markov,0.7,0.9378926224001346,0.39292653997991966,0.5449660824202149,0.2969880309884365,0.08741019141349572,0.7352197450677606,0.27,0.09333333333333334,0.07044444444444445
25302025,correlated,0.2,0.9367600031583422,0.7220507033162725,0.21470929984206966,0.04610008343867177,0.36873710445487673,0.794270569182325,0.6729166666666667,0.5466666666666666,0.6349444444444445
25302025,correlated,0.2,0.944059080530879,0.6339476714084685,0.3101114091224104,0.09616908606788702,0.7597073176828062,0.840011544504339,0.9033333333333333,0.78,0.8198888888888888
25302025,correlated,0.2,0.9389172989640002,0.5476897469410432,0.391227552022957,0.15305899746187554,0.7823090426738282,0.8310009066717108,0.8558333333333333,0.6466666666666666,0.7313888888888889
25302025,correlated,0.2,0.9302542683851859,0.6226342661107243,0.3076200022744616,0.09463006579933977,0.722636047084519,0.8284479402398727,0.81875,0.6133333333333333,0.7252222222222222
25302025,correlated,0.2,0.9397032246925209,0.5876947808326591,0.35200844385986174,0.12390994454864143,0.7193236685755923,0.8204589740087442,0.765,0.58,0.6705
25302025,correlated,0.2,0.935417237331903,0.5579872626397168,0.3774299746921862,0.1424533857961443,0.5843870668618583,0.8189481607851726,0.7558333333333334,0.52,0.657611111111111
25302025,correlated,0.2,0.9428007586885591,0.5866882615181541,0.35611249717040494,0.12681611064094167,0.8617116489155505,0.8371153870877592,0.895,0.6466666666666666,0.8166666666666667
25302025,correlated,0.2,0.9363077895881579,0.5935633158334356,0.3427444737547223,0.1174737742894015,0.5250785156816741,0.8103264685969233,0.72625,0.5666666666666667,0.6301111111111111
25302025,correlated,0.2,0.9378385010032797,0.5246323448710918,0.4132061561321879,0.17073932746553805,0.7593033287423836,0.8176830310744586,0.7495833333333334,0.5933333333333334,0.6623333333333332
25302025,correlated,0.2,0.9381572791604581,0.631964876696854,0.30619240246360413,0.09375378732643373,0.7977506149961454,0.8397779025019372,0.91375,0.5866666666666667,0.8320555555555555
25302025,correlated,0.2,0.9432576646291142,0.6226066302853597,0.3206510343437545,0.10281708582571965,0.9559761974182118,0.8242114928114628,0.8004166666666667,0.7133333333333334,0.7628333333333334
25302025,correlated,0.2,0.9430715708876364,0.5924045138759542,0.3506670570116822,0.12296738487323439,0.46518248133191453,0.767772140219612,0.4675,0.36666666666666664,0.3902777777777777
25302025,correlated,0.3,0.9365591165318502,0.6465124575269913,0.29004665900485893,0.08412706439988091,0.6264246692739642,0.830738869629335,0.825,0.7,0.7167222222222221
25302025,correlated,0.3,0.9360060911345635,0.5709849938028783,0.3650210973316852,0.1332404014972276,0.4578063147023542,0.818879851180152,0.7375,0.5266666666666666,0.6360555555555555
25302025,correlated,0.3,0.9393878577306165,0.6378343663793136,0.30155349135130294,0.09093450814616033,0.6893542912122609,0.8167052235756428,0.7333333333333333,0.5733333333333334,0.6482777777777777
25302025,correlated,0.3,0.9341378046166029,0.47460836242862436,0.45952944218797853,0.2111673082375947,0.6113065245095706,0.8110567489430537,0.71375,0.5533333333333333,0.5738333333333332
25302025,correlated,0.3,0.9414106018197326,0.5641985274282747,0.3772120743914579,0.14228894906670675,0.5251545262243233,0.7916261799985532,0.5670833333333334,0.41333333333333333,0.5031111111111112
25302025,correlated,0.3,0.9337944794804643,0.5175433935711045,0.4162510859093599,0.1732649665207213,0.5329745450754231,0.815680216032161,0.745,0.6666666666666666,0.6227222222222222
25302025,correlated,0.3,0.9301703268216048,0.47816424872834634,0.4520060780932585,0.2043094946332489,0.45124226825668534,0.7934060476152649,0.6145833333333334,0.35333333333333333,0.4850555555555555
25302025,correlated,0.3,0.9438428653754063,0.4125950057547007,0.5312478596207055,0.28222428835158087,0.7565445330382776,0.7989404970922586,0.7045833333333333,0.4266666666666667,0.5907222222222223
25302025,correlated,0.3,0.9336082738464072,0.5651965902023117,0.3684116836440955,0.1357271686454771,0.6062515191092455,0.7907738279570111,0.6245833333333334,0.3,0.5168333333333334
25302025,correlated,0.3,0.9343651356348974,0.5998996715472563,0.3344654640876411,0.11186714666736114,0.6699534226365891,0.8110448707562392,0.7033333333333334,0.56,0.5884444444444445
25302025,correlated,0.3,0.9446771873686521,0.572277665604056,0.3723995217645961,0.1386814038104999,0.5800669228885309,0.7981552443588242,0.6520833333333333,0.4866666666666667,0.5749444444444445
25302025,correlated,0.3,0.9321062262602322,0.528090069643086,0.4040161566171462,0.1632290548076904,0.556647530852067,0.8059341488030984,0.6804166666666667,0.4533333333333333,0.5639444444444446
25302025,correlated,0.4,0.9362706891754273,0.47617552059323265,0.4600951685821947,0.21168756415267814,0.4004633739323059,0.8026532338404422,0.6508333333333334,0.47333333333333333,0.4935555555555556
25302025,correlated,0.4,0.9352469273368746,0.4754572540409604,0.45978967329591425,0.21140654366956355,0.592611876595853,0.8117748616876628,0.7008333333333333,0.4533333333333333,0.5457777777777778
25302025,correlated,0.4,0.9391399585172432,0.5213512061985875,0.41778875231865564,0.174547441563979,0.48348757054673874,0.8112101768049665,0.7341666666666666,0.38,0.5599444444444444
25302025,correlated,0.4,0.9438072760023993,0.6026670421053654,0.34114023389703396,0.11637665918332304,0.6241254817147532,0.811749039089766,0.71625,0.52,0.5648333333333333
25302025,correlated,0.4,0.9356994995444734,0.5714828237521754,0.364216675792298,0.13265378692519192,0.6360574245197218,0.8045042809613683,0.6554166666666666,0.44666666666666666,0.5371111111111112
25302025,correlated,0.4,0.9356607910401306,0.543534629762012,0.3921261612781186,0.15376292635871308,0.398368578307616,0.764049262509571,0.45875,0.34,0.35027777777777774
25302025,correlated,0.4,0.9291727441715728,0.4514741425516189,0.4776986016199539,0.22819595398965944,0.25916769121489425,0.7825161261884549,0.56625,0.29333333333333333,0.4155
25302025,correlated,0.4,0.937929794321184,0.5291695962437639,0.40876019807742003,0.16708489953229166,0.3536984421293353,0.7699555561266535,0.48791666666666667,0.31333333333333335,0.35661111111111116
25302025,correlated,0.4,0.9414942038714358,0.48414926881852377,0.457344935052912,0.2091643896185523,0.34763674621442436,0.7913085039058939,0.5891666666666666,0.44,0.4512777777777778
25302025,correlated,0.4,0.9499500825485274,0.49725140650175637,0.45269867604677105,0.20493609129449936,0.4526928228792396,0.7960267081720448,0.62,0.44666666666666666,0.4619444444444445
25302025,correlated,0.4,0.9338286790458153,0.5952997460332994,0.33852893301251596,0.11460183848659253,0.4180061375344233,0.7764398376242581,0.5241666666666667,0.26,0.38888888888888895
25302025,correlated,0.4,0.9365856196867769,0.5140600964858169,0.42252552320096004,0.17852781775624502,0.4753275744350326,0.8006101920177715,0.6770833333333334,0.46,0.4935
25302025,correlated,0.5,0.9444312316938565,0.4684777951470979,0.47595343654675853,0.2265316737606693,0.4036034824132893,0.8052720643513893,0.6629166666666667,0.4666666666666667,0.48394444444444445
25302025,correlated,0.5,0.9347190627529929,0.4561608106535486,0.4785582520994443,0.2290180006524753,0.4769549939423326,0.7998030535513072,0.6208333333333333,0.44666666666666666,0.45877777777777773
25302025,correlated,0.5,0.9425169971041163,0.5276356105037967,0.4148813866003196,0.17212656494740383,0.26212579865167307,0.786042782393609,0.5820833333333333,0.4,0.4022222222222222
25302025,correlated,0.5,0.9386627173769776,0.39798065559392237,0.5406820617830552,0.29233709193397556,0.2038566242426865,0.7810808489584024,0.54625,0.30666666666666664,0.3737222222222222
25302025,correlated,0.5,0.9385729821672705,0.4013805818280199,0.5371924003392505,0.2885756749822456,0.23614526157378873,0.7750745900985895,0.515,0.18666666666666668,0.31688888888888894
25302025,correlated,0.5,0.9432486983616212,0.5066311315818104,0.4366175667798108,0.19063489962072253,0.15968159123174513,0.7475508233268486,0.40458333333333335,0.18666666666666668,0.2932222222222222
25302025,correlated,0.5,0.9468207192296788,0.5709648468539581,0.3758558723757207,0.14126763679931406,0.292284923064323,0.7732694843825099,0.52875,0.28,0.34627777777777774
25302025,correlated,0.5,0.9474222019884634,0.4296194826039821,0.5178027193844813,0.2681196562019639,0.13820650318033714,0.75759438023835,0.4404166666666667,0.09333333333333334,0.2998333333333333
25302025,correlated,0.5,0.9356501933840388,0.4493890679175049,0.4862611254665339,0.2364498821399802,0.3742655498619575,0.7696578187087945,0.49333333333333335,0.38,0.3675555555555556
25302025,correlated,0.5,0.9399076608196248,0.4296253533169352,0.5102823075026897,0.2603880333502695,0.20276399087611965,0.7720370307524563,0.47291666666666665,0.32666666666666666,0.3303333333333333
25302025,correlated,0.5,0.9450824161669759,0.5265378911183413,0.4185445250486346,0.1751795194481871,0.23810136369094406,0.745201945121982,0.39208333333333334,0.22666666666666666,0.2851666666666667
25302025,correlated,0.5,0.9371396801254562,0.48288521744857305,0.4542544626768832,0.20634711686186386,0.44741720629627435,0.7629186074056176,0.47541666666666665,0.29333333333333333,0.3575
25302025,correlated,0.6,0.9421971798023885,0.48151404597159886,0.4606831338307896,0.21222894979615722,0.2569922721585725,0.7595335236098915,0.4245833333333333,0.2866666666666667,0.2598888888888889
25302025,correlated,0.6,0.9403300701776797,0.413631687134411,0.5266983830432687,0.2774111867003938,0.1956030847300015,0.763426188961904,0.4220833333333333,0.24,0.22894444444444445
25302025,correlated,0.6,0.9461231929734787,0.44219902699673286,0.5039241659767458,0.25393956505535886,0.37103292786591235,0.7863669137316777,0.55625,0.3333333333333333,0.3412222222222222
25302025,correlated,0.6,0.9327328281335622,0.6191410879305717,0.3135917402029905,0.09833977952353991,0.05972039562918119,0.6967612284013924,0.15916666666666668,0.04666666666666667,0.10033333333333334
25302025,correlated,0.6,0.936492293386584,0.419663933409777,0.5168283599768071,0.2671115536763161,0.2275317239416978,0.7522180825333604,0.4166666666666667,0.29333333333333333,0.23533333333333334
25302025,correlated,0.6,0.9433910126712823,0.48833472971320957,0.45505628295807277,0.2070762206596176,0.1815270257302263,0.770223525625338,0.47041666666666665,0.2733333333333333,0.26816666666666666
25302025,correlated,0.6,0.9418006601950841,0.4470738480108947,0.4947268121841894,0.24475461869393023,0.2815529004134538,0.7556182123608175,0.3958333333333333,0.25333333333333335,0.2365
25302025,correlated,0.6,0.9450883237862978,0.5226887335428017,0.42239959024349616,0.17842141383787347,0.2244843289682924,0.7666868450204922,0.43583333333333335,0.2866666666666667,0.2875
25302025,correlated,0.6,0.934882251151132,0.4572904648055105,0.4775917863456215,0.22809391438480178,0.2544846769003296,0.7664725654255538,0.43166666666666664,0.21333333333333335,0.23033333333333333
25302025,correlated,0.6,0.9412582708878081,0.45268897623504717,0.48856929465276094,0.23869995567749636,0.2956944113028372,0.7856260567144302,0.51875,0.42,0.3582777777777778
25302025,correlated,0.6,0.939094311062382,0.4132762915060344,0.5258180195563475,0.2764845896901595,0.13986890266260202,0.7308760658495933,0.33791666666666664,0.16,0.20350000000000001
25302025,correlated,0.6,0.9380749951387013,0.48350475787263353,0.45457023726606777,0.20663410060812915,0.27989007527499243,0.7551688745263623,0.4225,0.16,0.23800000000000002
25302025,correlated,0.7,0.9402353176324603,0.42221884806776955,0.5180164695646907,0.26834106274026615,0.09747157919681318,0.7227946045182043,0.2529166666666667,0.08666666666666667,0.1211111111111111
25302025,correlated,0.7,0.9407703974952121,0.3663370817663755,0.5744333157288366,0.32997363421922526,0.15397945414487194,0.734363715128623,0.31166666666666665,0.17333333333333334,0.14372222222222225
25302025,correlated,0.7,0.9392363994866322,0.3425680173149543,0.5966683821716778,0.3560131582833674,0.17002578141206282,0.7475691943720406,0.35291666666666666,0.18666666666666668,0.16066666666666668
25302025,correlated,0.7,0.9361018622330252,0.4372565114217163,0.4988453508113089,0.2488466840260578,0.03705629123175361,0.695759415350358,0.1775,0.05333333333333334,0.07177777777777777
25302025,correlated,0.7,0.938026296812663,0.4740272412830654,0.46399905552959764,0.21529512353235863,0.1924915008820734,0.760860118299316,0.38875,0.22,0.20244444444444445
25302025,correlated,0.7,0.9414538723514465,0.5263023609333374,0.41515151141810913,0.1723507774327404,0.20662619094355733,0.7229601040278802,0.27625,0.10666666666666667,0.14683333333333334
25302025,correlated,0.7,0.9381086082396045,0.39612412263960395,0.5419844856000006,0.2937471826310972,0.06957983725426568,0.7201935026547248,0.25416666666666665,0.12666666666666668,0.12583333333333335
25302025,correlated,0.7,0.9480132504860679,0.5160840367515784,0.43192921373448945,0.18656284567729428,0.049393685777579674,0.7213453715421312,0.24958333333333332,0.15333333333333332,0.13066666666666665
25302025,correlated,0.7,0.9339871803024153,0.4201679953364362,0.5138191849659792,0.2640101548391032,0.15702324276632051,0.747391059742903,0.33666666666666667,0.19333333333333333,0.17816666666666667
25302025,correlated,0.7,0.9420525731678538,0.3597638252941348,0.5822887478737191,0.3390601859003436,0.13835644065361877,0.7206359492900308,0.28125,0.06666666666666667,0.13405555555555554
25302025,correlated,0.7,0.9406739438372214,0.3882086536286484,0.5524652902085729,0.3052178968852427,0.2016327957358459,0.7606222059401196,0.38166666666666665,0.16,0.19050000000000003
25302025,correlated,0.7,0.9347119707302429,0.3032839678187754,0.6314280029114675,0.3987013228607642,0.07625146117802363,0.7266898297417805,0.27541666666666664,0.18,0.13466666666666668
25302025,signal,0.2,0.9339957523491799,0.5526497645645413,0.3813459877846386,0.14542476239944171,0.583417694258152,0.834848711863751,0.7825,0.7,0.6121666666666666
25302025,signal,0.2,0.9392252558159593,0.5474453817433994,0.3917798740725599,0.15349146972831088,0.5816693940267794,0.8339914335707367,0.7725,0.7066666666666667,0.599
25302025,signal,0.2,0.9359707252495472,0.6159800315970743,0.3199906936524729,0.10239404402419076,0.5839519161942391,0.83448142156428,0.77375,0.7333333333333333,0.6003888888888889
25302025,signal,0.2,0.936639384397932,0.6146755423593142,0.32196384203861783,0.10366071558026806,0.5543820275037475,0.8344854217083205,0.7783333333333333,0.7333333333333333,0.6098888888888889
25302025,signal,0.2,0.9361061704328735,0.549453677064181,0.38665249336869245,0.14950015062822675,0.5758422758855729,0.8347911522653094,0.7804166666666666,0.7266666666666667,0.6132222222222222
25302025,signal,0.2,0.9386903579807864,0.5837800240878621,0.35491033389292426,0.125961345103987,0.5948002310160391,0.8341714779118061,0.7725,0.7266666666666667,0.6008888888888889
25302025,signal,0.2,0.9421761412059215,0.6231059109606383,0.31907023024528325,0.10180581182877807,0.5895670840270416,0.8341854168955287,0.7758333333333334,0.72,0.6053333333333335
25302025,signal,0.2,0.9399399416305433,0.5486252067767614,0.3913147348537819,0.15312722171368562,0.579905205717693,0.8346183017824529,0.77875,0.72,0.6079444444444444
25302025,signal,0.2,0.9405016819498478,0.6193880468352174,0.3211136351146304,0.10311396665653201,0.5679423979944419,0.8341931055086341,0.7754166666666666,0.74,0.6034444444444446
25302025,signal,0.2,0.9277964530640839,0.5839091195585147,0.3438873335055692,0.11825849814557059,0.5733768028108323,0.834892089811961,0.78125,0.7133333333333334,0.6106111111111112
25302025,signal,0.2,0.9438259163034544,0.6361728076448759,0.3076531086585784,0.09465043526728706,0.5886967865652692,0.8352875537169228,0.7845833333333333,0.74,0.6167222222222222
25302025,signal,0.2,0.9424740773634059,0.5633279860809757,0.37914609128243026,0.14375175853474495,0.5656114086519994,0.8344086184544308,0.7758333333333334,0.72,0.6060555555555555
25302025,signal,0.3,0.9422317574079583,0.5177770801466928,0.4244546772612655,0.18016177304896508,0.4278123661010873,0.8228705442489155,0.6675,0.62,0.4503888888888889
25302025,signal,0.3,0.9300630420363402,0.4907088746188546,0.43935416741748556,0.19303208442711192,0.43215553447532395,0.8240672165545236,0.6720833333333334,0.6266666666666667,0.4557777777777778
25302025,signal,0.3,0.9413690804557147,0.5730925653256618,0.3682765151300529,0.13562759159633608,0.3915897308345924,0.8214661045420898,0.6529166666666667,0.5866666666666667,0.4303888888888888
25302025,signal,0.3,0.9401896136642176,0.6522953575451214,0.28789425611909625,0.08288310270636778,0.3837461124803617,0.8214243671889183,0.65375,0.5866666666666667,0.43538888888888894
25302025,signal,0.3,0.9434045872807034,0.6662246970844822,0.27717989019622125,0.07682869152918927,0.42067317777608143,0.8221057784285254,0.6570833333333334,0.56,0.4368333333333333
25302025,signal,0.3,0.9340710851859765,0.5168727605851513,0.4171983246008252,0.1740544420497355,0.41735282163996595,0.8243439116211487,0.6754166666666667,0.6133333333333333,0.4582222222222222
25302025,signal,0.3,0.9420206794612763,0.5483536197428435,0.39366705971843285,0.15497375390735618,0.4144522946301718,0.8224778639208047,0.6629166666666667,0.6133333333333333,0.44227777777777777
25302025,signal,0.3,0.9373010712708785,0.5694090467139847,0.36789202455689374,0.1353445417325701,0.4312603295477378,0.8240352315480279,0.6754166666666667,0.6066666666666667,0.46044444444444443
25302025,signal,0.3,0.9378135859963364,0.518190837594064,0.4196227484022723,0.17608325097667674,0.4130736941348935,0.8242631616748427,0.6745833333333333,0.5866666666666667,0.45705555555555555
25302025,signal,0.3,0.9309230701570691,0.47238392680856345,0.45853914334850565,0.21025814598278142,0.43558136552346316,0.8245428068727236,0.6845833333333333,0.6333333333333333,0.47527777777777774
25302025,signal,0.3,0.9437452939421616,0.5648251757744599,0.37892011816770166,0.143580455952225,0.41728032036289486,0.8226069934277415,0.6625,0.62,0.44283333333333336
25302025,signal,0.3,0.9412035194662655,0.5154790028851625,0.425724516581103,0.18124136401821384,0.4424122791130284,0.824168209898475,0.6745833333333333,0.6066666666666667,0.4574999999999999
25302025,signal,0.4,0.9413077798083858,0.3729343925505394,0.5683733872578464,0.3230483073429578,0.31087387441895287,0.8115482097362765,0.5733333333333334,0.5266666666666666,0.3323888888888889
25302025,signal,0.4,0.9274450069263268,0.4679259160799927,0.45951909084633413,0.21115779485224148,0.2550564449159258,0.8059152542302886,0.5358333333333334,0.4866666666666667,0.29861111111111105
25302025,signal,0.4,0.933510946211783,0.4860668660746021,0.4474440801371809,0.20020620484980797,0.2963652183140989,0.8103571294626944,0.56,0.4866666666666667,0.3182777777777777
25302025,signal,0.4,0.9331693915506991,0.47124092133006495,0.46192847022063416,0.2133779116003753,0.2851791943724595,0.8089603083590695,0.55125,0.48,0.3074444444444444
25302025,signal,0.4,0.9414870290826954,0.4140959627931948,0.5273910662895006,0.27814133680197645,0.26767310553475415,0.808409639925279,0.5516666666666666,0.4533333333333333,0.311
25302025,signal,0.4,0.9474964142413004,0.46923869473677715,0.4782577195045232,0.22873044626566721,0.3120476495418892,0.8128665466907339,0.5829166666666666,0.49333333333333335,0.3491111111111111
25302025,signal,0.4,0.9355165977175136,0.5288717309826906,0.40664486673482303,0.16536004764178197,0.26908058501947374,0.8101022368804587,0.5641666666666667,0.49333333333333335,0.32327777777777783
25302025,signal,0.4,0.9382035772153583,0.3644258549949027,0.5737777222204556,0.32922087451649434,0.2980829983757108,0.8099136658912278,0.5654166666666667,0.52,0.32905555555555555
25302025,signal,0.4,0.9364912783953302,0.43561058499989613,0.5008806933954341,0.2508814690162908,0.28890562666832964,0.8110248786687201,0.5629166666666666,0.5133333333333333,0.3168333333333333
25302025,signal,0.4,0.9472892951359142,0.4607399835698873,0.4865493115660269,0.2367302325853747,0.30763242621227443,0.8137301863136404,0.5866666666666667,0.5266666666666666,0.34761111111111115
25302025,signal,0.4,0.9417399974991082,0.466732170250576,0.4750078272485322,0.2256324359473714,0.29593985603605427,0.810109923566653,0.55875,0.4866666666666667,0.3154444444444444
25302025,signal,0.4,0.9350484746786194,0.4124528617003472,0.5225956129782723,0.2731061747041362,0.3289157207086549,0.8110462351532421,0.5670833333333334,0.5066666666666667,0.32788888888888884
25302025,signal,0.5,0.9411138449601064,0.4855940916206171,0.4555197533394893,0.20749824568246916,0.19910759155939123,0.7947597579574261,0.45875,0.37333333333333335,0.21844444444444447
25302025,signal,0.5,0.9358596777474666,0.3850836973650819,0.5507759803823846,0.3033541805661769,0.22182248444236946,0.798348041730063,0.48125,0.37333333333333335,0.23366666666666666
25302025,signal,0.5,0.934345931038839,0.3900202343557915,0.5443256966830475,0.29629046406948506,0.17991718239815085,0.7942766400259561,0.4575,0.36,0.2146111111111111
25302025,signal,0.5,0.9404694092199017,0.4008014242864227,0.5396679849334791,0.29124153396216185,0.1947786496951544,0.7966366972376119,0.47333333333333333,0.41333333333333333,0.23211111111111113
25302025,signal,0.5,0.9437828124198698,0.4645102603565275,0.47927255206334235,0.2297021791613092,0.1867328362738536,0.7959751238174575,0.4625,0.36666666666666664,0.21794444444444444
25302025,signal,0.5,0.9458030272277834,0.45333545133631176,0.49246757589147167,0.2425243133044224,0.21874373297496047,0.7980849064819174,0.4816666666666667,0.4066666666666667,0.23761111111111113
25302025,signal,0.5,0.9527392752175754,0.38365692966679477,0.5690823455507806,0.3238547160175781,0.1929217367290172,0.7932775042875518,0.4504166666666667,0.4,0.2083888888888889
25302025,signal,0.5,0.9449225181210169,0.4371118442003466,0.5078106739206703,0.25787168054776527,0.197797280564707,0.7949878841109309,0.46125,0.3933333333333333,0.21950000000000003
25302025,signal,0.5,0.9414419261811394,0.40492594584662794,0.5365159803345114,0.28784939715430186,0.19306096036418416,0.7969518950918244,0.4820833333333333,0.4066666666666667,0.23950000000000002
25302025,signal,0.5,0.9382602413604888,0.3332376765777172,0.6050225647827716,0.3660523038963231,0.24253761228866136,0.7983625699717072,0.4820833333333333,0.41333333333333333,0.23783333333333337
25302025,signal,0.5,0.9373415581704195,0.3874335113912564,0.549908046779163,0.30239885991247417,0.1772093861413109,0.7950679079190458,0.4633333333333333,0.4066666666666667,0.22077777777777777
25302025,signal,0.5,0.9406454544664433,0.3799988607269684,0.5606465937394749,0.3143246030716758,0.20038201102249978,0.7988804427009903,0.4816666666666667,0.4066666666666667,0.23883333333333331
25302025,signal,0.6,0.9384161679004125,0.3126245281772308,0.6257916397231817,0.3916151763474285,0.1279424097590002,0.7746356920844203,0.365,0.30666666666666664,0.14250000000000002
25302025,signal,0.6,0.9459738049022862,0.37485198348168713,0.5711218214205991,0.3261801349027827,0.1581195306316685,0.7845143287756721,0.3933333333333333,0.32666666666666666,0.15994444444444447
25302025,signal,0.6,0.9341308429921141,0.42681225055349176,0.5073185924386223,0.25737215423390497,0.15431059989742255,0.7866758781169184,0.41041666666666665,0.35333333333333333,0.17722222222222225
25302025,signal,0.6,0.9419790429535343,0.28647861823569953,0.6555004247178348,0.4296808068052618,0.1610457357063913,0.782503546652879,0.39708333333333334,0.30666666666666664,0.16472222222222221
25302025,signal,0.6,0.945643611592153,0.34073937572230184,0.6049042358698512,0.36590913457328855,0.1680096821327553,0.7852176906693199,0.40208333333333335,0.3333333333333333,0.16805555555555557
25302025,signal,0.6,0.9391624799505239,0.33638497619351077,0.6027775037570131,0.36334071903553594,0.1116828359028689,0.782609174516542,0.3954166666666667,0.32666666666666666,0.16411111111111112
25302025,signal,0.6,0.9330468222581746,0.2929419398979124,0.6401048823602622,0.4097342604214451,0.1524452641407035,0.782622772686028,0.38916666666666666,0.30666666666666664,0.16044444444444445
25302025,signal,0.6,0.9393684806446108,0.36241402552624313,0.5769544551183676,0.33287644328093247,0.13993282997271175,0.7852677972520413,0.4033333333333333,0.31333333333333335,0.16611111111111113
25302025,signal,0.6,0.9402918008967178,0.3471617117643357,0.5931300891323821,0.3518033026341875,0.13178538565790193,0.783879417998209,0.39958333333333335,0.3333333333333333,0.16916666666666666
25302025,signal,0.6,0.9487789746357661,0.33862936399419624,0.6101496106415698,0.37228254736605926,0.1474380100477087,0.7837783473832364,0.39375,0.32666666666666666,0.1613888888888889
25302025,signal,0.6,0.9344816062877863,0.32609548178437914,0.6083861245034072,0.37013367648827533,0.1509680661184511,0.7834678251851384,0.3954166666666667,0.32666666666666666,0.162
25302025,signal,0.6,0.9395370937396074,0.3223932735944299,0.6171438201451775,0.38086649474338324,0.130439685879069,0.7826809470964058,0.39375,0.3333333333333333,0.16183333333333336
25302025,signal,0.7,0.9382886847630573,0.33511305665243357,0.6031756281106238,0.36382083834664547,0.10766669849276299,0.7727754312923293,0.3425,0.23333333333333334,0.12116666666666666
25302025,signal,0.7,0.9478307654008264,0.31147629939995636,0.6363544660008701,0.4049470063992525,0.12616275533599516,0.7745072741091424,0.3475,0.3,0.1262777777777778
25302025,signal,0.7,0.9297888098209041,0.30143536149135924,0.6283534483295448,0.3948280560276299,0.11986212430899337,0.7743540400479424,0.34125,0.26666666666666666,0.12127777777777779
25302025,signal,0.7,0.9319833316270459,0.35921902436150166,0.5727643072655443,0.3280589516773788,0.10936592481121687,0.7737958962471112,0.34625,0.3,0.12583333333333332
25302025,signal,0.7,0.9451300914813192,0.3467563803619703,0.5983737111193489,0.358051098158742,0.09274940755027133,0.7687369866411863,0.3233333333333333,0.23333333333333334,0.1118888888888889
25302025,signal,0.7,0.9285846280577049,0.3210131481392434,0.6075714799184615,0.36914310321030946,0.1198944212708586,0.7764679844997329,0.3566666666666667,0.2733333333333333,0.13144444444444445
25302025,signal,0.7,0.9462482857515973,0.3086448237347372,0.63760346201686,0.40653817477588544,0.1092250187282458,0.7756000225762246,0.35625,0.28,0.1297777777777778
25302025,signal,0.7,0.9317799616718057,0.2988633891948138,0.6329165724769918,0.40058338771602325,0.07050632603016416,0.7720438682604975,0.33625,0.26666666666666666,0.11805555555555557
25302025,signal,0.7,0.9363988499548571,0.2883852743250544,0.6480135756298027,0.419921594200522,0.09021908019524769,0.7722922108033347,0.3408333333333333,0.28,0.12255555555555556
25302025,signal,0.7,0.9400979233558485,0.3470840257652863,0.5930138975905622,0.3516654827355498,0.09250230945212164,0.7725718738786715,0.3441666666666667,0.22666666666666666,0.12505555555555556
25302025,signal,0.7,0.9465458851007844,0.3441942995642339,0.6023515855365504,0.3628274325983962,0.11223786322440803,0.7730182583364091,0.34125,0.26,0.1206111111111111
25302025,signal,0.7,0.9432426974439185,0.36758722554138923,0.5756554719025293,0.3313792223313237,0.09956629932319543,0.7723633846252487,0.3329166666666667,0.26666666666666666,0.11633333333333334
25302026,markov,0.2,0.933244038964728,0.6095764847369275,0.32366755422780047,0.10476068565980616,0.7347854290810675,0.829003533403775,0.83625,0.66,0.6955000000000001
25302026,markov,0.2,0.9275050054796354,0.49924488211407814,0.4282601233655573,0.18340673326508236,0.6098342836962742,0.8243717024175338,0.8091666666666667,0.5733333333333334,0.6592777777777779
25302026,markov,0.2,0.9315581550768244,0.5832474242805593,0.34831073079626507,0.12132036518782824,0.6739350888433577,0.8233733454519685,0.79875,0.5,0.636
25302026,markov,0.2,0.9324775997582863,0.4781620971870582,0.45431550257122805,0.2064025758765475,0.6870944402484516,0.8262444411655193,0.8170833333333334,0.5666666666666667,0.6671666666666667
25302026,markov,0.2,0.9115913157883465,0.5162730460422021,0.39531826974614437,0.15627653439508535,0.6599590285622424,0.8187708961289077,0.7683333333333333,0.62,0.5879444444444445
25302026,markov,0.2,0.9236704342475629,0.6143757043597472,0.3092947298878157,0.09566322993637688,0.6664912454888048,0.8242563492814136,0.7983333333333333,0.6866666666666666,0.6373333333333332
25302026,markov,0.2,0.9192489047502451,0.4556628447588641,0.463586059991381,0.21491203501833234,0.6016228878654606,0.8224608468882354,0.795,0.4866666666666667,0.6318888888888889
25302026,markov,0.2,0.9181792545758191,0.5126102075714509,0.40556904700436813,0.16448625188803137,0.645165783312333,0.8282043028746094,0.8270833333333333,0.62,0.682
25302026,markov,0.2,0.9123450371836325,0.4922671325669402,0.42007790461669225,0.1764654459471508,0.6337899972808503,0.8188817684461653,0.7704166666666666,0.5466666666666666,0.5932222222222222
25302026,markov,0.2,0.9155067982876778,0.45116302864672314,0.46434376964095464,0.21561513640437194,0.6568651797385202,0.825621725987396,0.8233333333333334,0.68,0.6801666666666667
25302026,markov,0.2,0.9245095372640583,0.5945446427283019,0.3299648945357564,0.10887683162599283,0.6736261470826996,0.8263803267598504,0.825,0.5066666666666667,0.6758888888888889
25302026,markov,0.2,0.9247741090754127,0.5263173206305246,0.3984567884448881,0.1587678122578143,0.6973289565611793,0.8214228854573992,0.79,0.5733333333333334,0.6308888888888888
25302026,markov,0.3,0.922747744123974,0.5239756339122875,0.39877211021168646,0.1590191958826814,0.5501539426940504,0.8133405241182777,0.7304166666666667,0.4666666666666667,0.5343888888888889
25302026,markov,0.3,0.9188434222332065,0.42456316825125723,0.49428025398194925,0.24431296947646025,0.5062883713928136,0.8016788750751961,0.6870833333333334,0.3333333333333333,0.4718333333333334
25302026,markov,0.3,0.9244068231432658,0.5785781719460846,0.3458286511971812,0.11959745598886162,0.5386373565239567,0.8138302028983726,0.7241666666666666,0.56,0.5189444444444444
25302026,markov,0.3,0.93403700817761,0.5930956937943045,0.34094131438330555,0.11624097985341598,0.5947557022098223,0.8100430478278133,0.7154166666666667,0.54,0.5156111111111111
25302026,markov,0.3,0.9302876057441065,0.4272666592018264,0.5030209465422801,0.2530300726602914,0.5155475542519191,0.8077235456591213,0.7025,0.54,0.48899999999999993
25302026,markov,0.3,0.9141840492415821,0.506175915423308,0.40800813381827417,0.16647063726187072,0.4515237720591438,0.8038014429064154,0.6858333333333333,0.4533333333333333,0.4667777777777778
25302026,markov,0.3,0.9294509190528646,0.5299988698507988,0.3994520492020658,0.1595619396117296,0.5559177755892466,0.8147559523470064,0.74375,0.4666666666666667,0.5558333333333333
25302026,markov,0.3,0.9308564198532404,0.4774042548176282,0.4534521650356122,0.2056188659754841,0.4583200241388008,0.8080120324072473,0.6954166666666667,0.48,0.4802222222222222
25302026,markov,0.3,0.931490996488257,0.5111339716741313,0.4203570248141256,0.17670002831058343,0.477264618309759,0.8075681123908521,0.6941666666666667,0.42,0.47605555555555557
25302026,markov,0.3,0.9297599621337739,0.5286125035398452,0.40114745859392864,0.1609192835363677,0.48464443168195204,0.8008342457416844,0.64875,0.36,0.4211111111111111
25302026,markov,0.3,0.9273640764860529,0.5020478301922321,0.4253162462938208,0.18089390936146604,0.4467903331190891,0.8098651424842065,0.705,0.49333333333333335,0.49577777777777776
25302026,markov,0.3,0.9285816136588794,0.5375569960401124,0.39102461761876695,0.1529002515839029,0.5493807407202261,0.8163188524450256,0.7445833333333334,0.52,0.5508888888888889
25302026,markov,0.4,0.9322727290922526,0.5092037844257136,0.423068944666539,0.17898733194125904,0.3950974308771007,0.790722482089985,0.59125,0.4266666666666667,0.3465555555555556
25302026,markov,0.4,0.9235975171080478,0.5086768883229595,0.4149206287850883,0.17215912819141305,0.3639025371295068,0.7927983090349329,0.5870833333333333,0.24,0.3457222222222222
25302026,markov,0.4,0.9343059386481042,0.4711930905044767,0.46311284814362746,0.21447351011570256,0.3445394680785816,0.7900948236696771,0.575,0.38,0.32988888888888895
25302026,markov,0.4,0.9257834112430251,0.41292107947732615,0.512862331765699,0.26302777134414984,0.2490058175144206,0.785798442173765,0.5720833333333334,0.4,0.32961111111111113
25302026,markov,0.4,0.9311317727938595,0.4806526935005499,0.4504790792933096,0.2029314008809479,0.3799137324903672,0.7959409069182026,0.6166666666666667,0.47333333333333333,0.37950000000000006
25302026,markov,0.4,0.9195341504419712,0.36925697285722325,0.5502771775847479,0.3028049721706362,0.44095184516166674,0.8082750508965226,0.6833333333333333,0.46,0.46361111111111114
25302026,markov,0.4,0.9266194059186518,0.48621080731482663,0.44040859860382514,0.19395973372418518,0.32115720736451003,0.7874205939826451,0.5675,0.34,0.31622222222222224
25302026,markov,0.4,0.9244412073815533,0.49195578541842455,0.4324854219631288,0.18704364021062556,0.3435625030924449,0.7836022240159657,0.5375,0.3,0.29277777777777775
25302026,markov,0.4,0.9295084006538438,0.4418114105031984,0.4876969901506454,0.2378483542019987,0.30295447335241854,0.7892710338919748,0.56875,0.35333333333333333,0.3223333333333334
25302026,markov,0.4,0.9380299539093921,0.4192514691634313,0.5187784847459609,0.26913111623531516,0.2568923859246433,0.7772234525423006,0.5108333333333334,0.22,0.2608888888888889
25302026,markov,0.4,0.9261948506475662,0.46496085329755327,0.46123399735001297,0.21273680031147177,0.37517975654822516,0.7911171595298601,0.5883333333333334,0.31333333333333335,0.35050000000000003
25302026,markov,0.4,0.9322677297284779,0.4566131485810463,0.47565458114743164,0.22624728056653864,0.423262665098416,0.7956414459006202,0.62125,0.28,0.38516666666666666
25302026,markov,0.5,0.9175788393538089,0.4743337860064059,0.443245053347403,0.19646617731694213,0.29533859486487973,0.7852706805500332,0.53,0.3933333333333333,0.28111111111111114
25302026,markov,0.5,0.9307529051354384,0.44496153449081005,0.48579137064462835,0.23599325579278668,0.26089345647858797,0.793254105835521,0.58875,0.42,0.3554444444444444
25302026,markov,0.5,0.9335250975478634,0.4275954151813183,0.5059296823665451,0.25596484349951326,0.3417986552986715,0.7862461148919058,0.5545833333333333,0.16,0.30211111111111116
25302026,markov,0.5,0.9263016808838624,0.4518502090037902,0.47445147188007225,0.225104199169167,0.22697225894428436,0.7757883987995022,0.49416666666666664,0.36666666666666664,0.2413888888888889
25302026,markov,0.5,0.9227011706816737,0.380207684162166,0.5424934865195077,0.29429918291609125,0.21271947795752258,0.7625975792430901,0.43,0.20666666666666667,0.18144444444444444
25302026,markov,0.5,0.9257311364658958,0.4800340069976388,0.44569712946825696,0.19864593121624421,0.2527872523209812,0.7858496034969221,0.5445833333333333,0.36,0.29411111111111116
25302026,markov,0.5,0.9249942083397185,0.4275680168314022,0.49742619150831624,0.24743281599846811,0.29119868928557696,0.7814652081713686,0.5233333333333333,0.3,0.27399999999999997
25302026,markov,0.5,0.9142248595308375,0.38485966351567963,0.529365196015158,0.2802275107521666,0.32663266465486074,0.778678486082022,0.5133333333333333,0.2733333333333333,0.2627777777777778
25302026,markov,0.5,0.9296187199392061,0.5018230438361357,0.42779567610307034,0.18300914049248307,0.28057002482691923,0.7811852957499277,0.51875,0.29333333333333333,0.26711111111111113
25302026,markov,0.5,0.9306696663790908,0.4331794802164764,0.49749018616261437,0.2474964853281127,0.26843538062178673,0.7733227656317445,0.47375,0.26666666666666666,0.22355555555555556
25302026,markov,0.5,0.9295166130751309,0.4907434286185826,0.4387731844565483,0.19252190739814015,0.2084426445011598,0.7727307156180591,0.4945833333333333,0.32,0.24672222222222223
25302026,markov,0.5,0.9357141056487512,0.41684855939723775,0.5188655462515135,0.2692214550868815,0.29106221392153214,0.7794792143389987,0.5241666666666667,0.30666666666666664,0.2695
25302026,markov,0.6,0.9180239182530505,0.3767529275444383,0.5412709907086122,0.29297428538268255,0.14808103086715232,0.7623700034147127,0.42791666666666667,0.19333333333333333,0.18872222222222224
25302026,markov,0.6,0.9238161437414332,0.4014683672791658,0.5223477764622674,0.27284719957507486,0.13655877390369914,0.752469970117824,0.3545833333333333,0.22,0.1206111111111111
25302026,markov,0.6,0.9378490938315426,0.41141886301204905,0.5264302308194935,0.2771287879206652,0.10562986151917435,0.7556971845098469,0.3775,0.18666666666666668,0.1378888888888889
25302026,markov,0.6,0.9232338116667155,0.37018681639456885,0.5530469952721466,0.3058609789795498,0.17346861623073911,0.7707384458486178,0.44208333333333333,0.31333333333333335,0.194
25302026,markov,0.6,0.9291664213880513,0.3616152319447188,0.5675511894433325,0.3221143526385415,0.15014514271955004,0.7577593891061745,0.38166666666666665,0.22,0.14538888888888887
25302026,markov,0.6,0.9326340346578778,0.41291098867626447,0.5197230459816133,0.2701120445244062,0.1582403170143511,0.7599093672860757,0.3879166666666667,0.24,0.1486666666666667
25302026,markov,0.6,0.9176875662328448,0.44814582143848003,0.4695417447943647,0.22046945010453634,0.2166076146564711,0.7645694434857369,0.4175,0.23333333333333334,0.17127777777777778
25302026,markov,0.6,0.929153695126081,0.39547940083045113,0.5336742942956298,0.2848082523919385,0.1519226097230493,0.752229983264425,0.37666666666666665,0.12666666666666668,0.14144444444444446
25302026,markov,0.6,0.9345989794469294,0.424834167606533,0.5097648118403963,0.2598601633906747,0.222328723472219,0.7691097727622888,0.44583333333333336,0.3466666666666667,0.1996111111111111
25302026,markov,0.6,0.9290171408425719,0.39215787948110414,0.5368592613614678,0.28821786650958076,0.1451548318537585,0.761250712359146,0.40166666666666667,0.26,0.16488888888888892
25302026,markov,0.6,0.9201837536095461,0.36371009169774154,0.5564736619118045,0.30966293640153325,0.13222833214730859,0.7518589846660365,0.36375,0.17333333333333334,0.13283333333333333
25302026,markov,0.6,0.9223076299894748,0.3212875028174869,0.6010201271719879,0.3612251932658326,0.14723386477373526,0.7522493507986097,0.3725,0.23333333333333334,0.13522222222222222
25302026,markov,0.7,0.9292887420828202,0.351877490859502,0.5774112512233183,0.33340375303927794,0.09395152976350761,0.7500511481965146,0.31583333333333335,0.21333333333333335,0.09972222222222221
25302026,markov,0.7,0.9223858437763386,0.3894691987024979,0.5329166450738407,0.2840001505967579,0.08772727240094688,0.7452361182370496,0.3070833333333333,0.18,0.0915
25302026,markov,0.7,0.9185561013429798,0.4037430996398448,0.514813001703135,0.26503242672259214,0.08794204328004686,0.742296760580368,0.3129166666666667,0.22,0.09866666666666668
25302026,markov,0.7,0.9282808096908408,0.37535242089052534,0.5529283888003155,0.3057298031413128,0.10397869668023602,0.7468862972327878,0.29791666666666666,0.18666666666666668,0.08605555555555557
25302026,markov,0.7,0.9277285373893732,0.37416049720530775,0.5535680401840655,0.3064375751132271,0.0875736750915955,0.7461753894678145,0.31375,0.14666666666666667,0.10088888888888889
25302026,markov,0.7,0.9215320969476931,0.40300453162595967,0.5185275653217334,0.2688708359984845,0.08961571772849376,0.7451260750121421,0.30541666666666667,0.14666666666666667,0.09288888888888888
25302026,markov,0.7,0.9138208861324776,0.4133105191943388,0.5005103669381388,0.2505106274125503,0.06970946876188959,0.7340761176294458,0.26208333333333333,0.14,0.068
25302026,markov,0.7,0.9257946907445324,0.37132314033127695,0.5544715504132554,0.30743870021767916,0.10483394198367722,0.7408280627539268,0.31125,0.2,0.09594444444444443
25302026,markov,0.7,0.9257081549590221,0.33625624626837475,0.5894519086906473,0.34745355265904726,0.0609815616717465,0.7341434213612046,0.2625,0.12,0.06716666666666667
25302026,markov,0.7,0.9256057791872032,0.3294286258253092,0.596177153361894,0.3554271981906913,0.0815557066881737,0.7450850654400779,0.30583333333333335,0.16666666666666666,0.08761111111111111
25302026,markov,0.7,0.9306206635596244,0.3266229003968802,0.6039977631627442,0.36481329790559847,0.10045335955569205,0.7508846936300447,0.3329166666666667,0.21333333333333335,0.10977777777777778
25302026,markov,0.7,0.9242722088056496,0.35490679272651066,0.569365416079139,0.3241769770269711,0.09765328606054384,0.7414073764298315,0.29375,0.18,0.09311111111111112
25302026,correlated,0.2,0.9276304570720968,0.6391359504006467,0.28849450667145005,0.08322908037960333,0.6907958744568863,0.8175243659672372,0.7658333333333334,0.6066666666666667,0.7076111111111111
25302026,correlated,0.2,0.9235254241712526,0.636836185578541,0.28668923859271156,0.0821907195248687,0.809586263663914,0.8364180116374036,0.885,0.7,0.781611111111111
25302026,correlated,0.2,0.9225331353552579,0.6028546577334241,0.3196784776218339,0.10219432905461334,0.8087093083892841,0.831876779520086,0.85375,0.44666666666666666,0.7441666666666668
25302026,correlated,0.2,0.921504771202341,0.5750727646614395,0.34643200654090145,0.12001513515595519,0.7832162480701014,0.8430700956701702,0.9304166666666667,0.8066666666666666,0.8765555555555555
25302026,correlated,0.2,0.921772669927034,0.5379627625665312,0.3838099073605028,0.14731004498807773,0.4737390019618362,0.7859418610170027,0.6,0.5133333333333333,0.5567777777777778
25302026,correlated,0.2,0.9232484285469497,0.43447380078805525,0.4887746277588944,0.2389006367408458,0.28827953043199095,0.7745644922545849,0.5783333333333334,0.24666666666666667,0.4892777777777778
25302026,correlated,0.2,0.9204816537060729,0.5530518878016918,0.36742976590438114,0.13500463287254832,0.3833478878789938,0.8032699706084856,0.7154166666666667,0.4666666666666667,0.6538888888888889
25302026,correlated,0.2,0.9242173374786563,0.5373842166327892,0.3868331208458671,0.1496398633833532,0.47529321609208697,0.7996986108109555,0.6370833333333333,0.5533333333333333,0.575
25302026,correlated,0.2,0.9250481212994229,0.5179270923600119,0.40712102893941104,0.16574753220468477,0.6179106473879753,0.8055939978222986,0.69875,0.48,0.6032222222222221
25302026,correlated,0.2,0.9289616291958066,0.5972879331074572,0.3316736960883494,0.11000744067690676,0.4982303169510062,0.8065965808047363,0.6783333333333333,0.41333333333333333,0.5892222222222222
25302026,correlated,0.2,0.9321207747202801,0.5876968345106683,0.34442394020961176,0.11862785058951421,0.7488723973977369,0.8297382586778151,0.8295833333333333,0.32,0.717388888888889
25302026,correlated,0.2,0.926514012516664,0.578383146863769,0.34813086565289497,0.121195099620234,0.6707880315784431,0.8311821762658881,0.82875,0.6133333333333333,0.723111111111111
25302026,correlated,0.3,0.9356372907236059,0.567904616793166,0.36773267393043996,0.13522731947603128,0.3721517088648116,0.8028886179323441,0.6904166666666667,0.56,0.5923333333333335
25302026,correlated,0.3,0.9316139406313005,0.5571682789439473,0.37444566168735327,0.14020955355647982,0.6608110966351385,0.8083347129262403,0.68625,0.5466666666666666,0.5708333333333333
25302026,correlated,0.3,0.9216982705021152,0.5884764039003793,0.3332218666017359,0.11103681238154509,0.6904580041458545,0.8305316542665477,0.8416666666666667,0.5266666666666666,0.7098333333333334
25302026,correlated,0.3,0.9240645130674484,0.48554939873688113,0.4385151143305673,0.1922955054963505,0.556072664183613,0.8115323307225075,0.69875,0.5066666666666667,0.6002777777777778
25302026,correlated,0.3,0.9228838893024204,0.5056907428535601,0.4171931464488603,0.1740501214439002,0.6930634748524549,0.8205338302734052,0.7608333333333334,0.4666666666666667,0.6570555555555556
25302026,correlated,0.3,0.9194445371208881,0.45244572077439665,0.4669988163464915,0.21808789446902407,0.698005248862022,0.7952081727008506,0.67875,0.32,0.5713333333333334
25302026,correlated,0.3,0.9255146042561178,0.5822789996074371,0.34323560464868064,0.1178106802985454,0.6647292035773447,0.7993269098272637,0.6908333333333333,0.3333333333333333,0.5636111111111112
25302026,correlated,0.3,0.9285287256570612,0.6155184354508352,0.31301029020622606,0.09797544177498586,0.5440120991038234,0.8205002944356156,0.75875,0.6533333333333333,0.6515
25302026,correlated,0.3,0.9219527254083527,0.47573100304277854,0.44622172236557417,0.19911382551089957,0.5690797603245407,0.8192600404210232,0.765,0.49333333333333335,0.657611111111111
25302026,correlated,0.3,0.9279662169415259,0.5738192526239672,0.35414696431755877,0.12542007233534225,0.5621293146313957,0.8205133346726001,0.7779166666666667,0.62,0.6705555555555556
25302026,correlated,0.3,0.935377514265656,0.6167510460815873,0.3186264681840687,0.10152282622745334,0.5554070821462439,0.8105561623859154,0.7008333333333333,0.47333333333333333,0.6116111111111111
25302026,correlated,0.3,0.9333340936397765,0.48788692442491677,0.4454471692148597,0.19842318056153185,0.6217818362353923,0.8282393279007735,0.8166666666666667,0.62,0.7022777777777779
25302026,correlated,0.4,0.9223349178063363,0.564164148516691,0.3581707692896452,0.12828629997353624,0.47110384517786386,0.8139059916898524,0.7145833333333333,0.44,0.5554444444444445
25302026,correlated,0.4,0.9222758709003746,0.42602051303510197,0.4962553578652726,0.24626938020998976,0.33769943130966396,0.793745180564175,0.5966666666666667,0.41333333333333333,0.4471111111111111
25302026,correlated,0.4,0.936497517099529,0.5938893394372339,0.3426081776622951,0.11738036340107878,0.3359942448325017,0.7820529641619955,0.5495833333333333,0.4266666666666667,0.4028333333333333
25302026,correlated,0.4,0.924572518287533,0.42135064291956636,0.5032218753679666,0.2532322558488533,0.3201701230360444,0.76784544453047,0.4625,0.31333333333333335,0.32605555555555554
25302026,correlated,0.4,0.9220866902718055,0.3608326222317993,0.5612540680400062,0.3150061288914559,0.2612274869015705,0.7900890883109438,0.58,0.43333333333333335,0.4442222222222222
25302026,correlated,0.4,0.9220155630317827,0.47373567485909396,0.4482798881726887,0.2009548581401183,0.18264975243339776,0.7695953457664655,0.5104166666666666,0.28,0.3853333333333333
25302026,correlated,0.4,0.9319364495539527,0.5377950599079765,0.3941413896459762,0.15534743503206125,0.5607598784368029,0.8098288666410328,0.6954166666666667,0.5533333333333333,0.5443333333333332
25302026,correlated,0.4,0.932052799845452,0.5850900185252356,0.3469627813202164,0.12038317162146031,0.555654447252866,0.8186022332490717,0.73375,0.6066666666666667,0.6146666666666666
25302026,correlated,0.4,0.922423885390898,0.48495048060275303,0.437473404788145,0.19138297989693218,0.39230340324125523,0.7802912513905805,0.5366666666666666,0.36666666666666664,0.4071666666666667
25302026,correlated,0.4,0.9292900052324807,0.5202798978148069,0.40901010741767385,0.1672892679698171,0.4670222863766799,0.7715139248502468,0.52625,0.3,0.4018333333333333
25302026,correlated,0.4,0.9180195614859225,0.5602597559481097,0.3577598055378127,0.1279920784584536,0.5919586215684042,0.7949624510896165,0.5941666666666666,0.48,0.4602777777777778
25302026,correlated,0.4,0.9265330305748879,0.47931951326037137,0.44721351731451653,0.19999993006882139,0.3782163015654669,0.8041748652571549,0.6695833333333333,0.4066666666666667,0.5276111111111111
25302026,correlated,0.5,0.9310316357378327,0.4374103286212359,0.49362130711659674,0.24366199483949752,0.36698877867878993,0.7874244509151107,0.5920833333333333,0.44666666666666666,0.4035
25302026,correlated,0.5,0.9319759912559054,0.47013862616884206,0.4618373650870633,0.2132937517905614,0.4413356651606459,0.7926392520412114,0.5908333333333333,0.38666666666666666,0.3807777777777777
25302026,correlated,0.5,0.9174721345953576,0.5000245468897472,0.4174475877056104,0.1742624884812333,0.1938263467623066,0.7847874021794361,0.5425,0.36,0.4197222222222222
25302026,correlated,0.5,0.9287180156437796,0.4499408428012949,0.4787771728424847,0.2292275812350425,0.09871450044313128,0.7162678698130875,0.3,0.16,0.20638888888888887
25302026,correlated,0.5,0.9202155041148028,0.43225891762088414,0.48795658649391865,0.23810163030279713,0.5261076239543769,0.800222014565293,0.66875,0.31333333333333335,0.4563888888888889
25302026,correlated,0.5,0.926353203873732,0.41313030635534154,0.5132228975183905,0.2633977425371723,0.2544294475740181,0.7591156404830823,0.46041666666666664,0.21333333333333335,0.26466666666666666
25302026,correlated,0.5,0.9285779532309514,0.49975431587105673,0.42882363735989465,0.18388971195857043,0.227767984987352,0.7726103784095888,0.5058333333333334,0.28,0.33561111111111114
25302026,correlated,0.5,0.9168225341842035,0.5057950611807717,0.4110274730034318,0.16894358356358685,0.35788061819698763,0.7946569893406016,0.6145833333333334,0.26666666666666666,0.41444444444444445
25302026,correlated,0.5,0.9241137490601409,0.5265627137663692,0.39755103529377167,0.15804682566314968,0.3388744821376019,0.7529021429986987,0.39958333333333335,0.32666666666666666,0.27755555555555556
25302026,correlated,0.5,0.9187816339114961,0.5258124566127889,0.3929691772987073,0.15442477430682283,0.35227120511879356,0.8014385905398592,0.6391666666666667,0.42,0.44966666666666666
25302026,correlated,0.5,0.9217977951602531,0.527644360014103,0.3941534351461501,0.15535693043751034,0.148298038616481,0.7527265903418596,0.42875,0.31333333333333335,0.30361111111111116
25302026,correlated,0.5,0.9305764353913369,0.5316839489227304,0.39889248646860653,0.15911521576110746,0.4036563779332811,0.7954059873618048,0.5929166666666666,0.4066666666666667,0.431
25302026,correlated,0.6,0.9238010359154489,0.47635849714088313,0.4474425387745658,0.20020482550502883,0.3587325386161575,0.7588467031460052,0.425,0.24666666666666667,0.2563888888888889
25302026,correlated,0.6,0.9214762021508189,0.38180530192278217,0.5396709002280368,0.2912446805529396,0.3531876923697189,0.7613020030906481,0.42291666666666666,0.26666666666666666,0.26455555555555554
25302026,correlated,0.6,0.9327909727774483,0.3493555760014161,0.5834353967760322,0.3403968622112061,0.10514435522817205,0.7019168059687187,0.20666666666666667,0.11333333333333333,0.10644444444444444
25302026,correlated,0.6,0.9282256879060264,0.4931858846267342,0.43503980327929226,0.1892596304372853,0.25471187089285124,0.7394374900037599,0.3675,0.22666666666666666,0.2053888888888889
25302026,correlated,0.6,0.9249418557799218,0.44627411641523557,0.47866773936468626,0.22912280470849922,0.29482545433359636,0.7321660866295459,0.32666666666666666,0.19333333333333333,0.21694444444444444
25302026,correlated,0.6,0.9207705309604399,0.41619127817451257,0.5045792527859274,0.25460022234200486,0.03352097112669529,0.7170482105588745,0.2725,0.15333333333333332,0.1368888888888889
25302026,correlated,0.6,0.9284743886166884,0.43686825321449313,0.4916061354021953,0.24167659236508154,0.3568432940307693,0.7541947194722042,0.4275,0.24666666666666667,0.26316666666666666
25302026,correlated,0.6,0.9167899205018046,0.3278489124400599,0.5889410080617448,0.3468515109767841,0.053060140824597646,0.7219312953305205,0.26125,0.08666666666666667,0.12511111111111112
25302026,correlated,0.6,0.9276241365190276,0.3747617416243814,0.5528623948946463,0.30565682768864383,0.3269095652345654,0.7709512456140896,0.47333333333333333,0.3,0.2916111111111111
25302026,correlated,0.6,0.9275797491324418,0.3981770261747908,0.529402722957651,0.28026724307497536,0.22813328800756066,0.772452249798755,0.46458333333333335,0.2866666666666667,0.25816666666666666
25302026,correlated,0.6,0.9271290165670375,0.3840712891471312,0.5430577274199063,0.2949116953104733,0.13906800558850238,0.7387048519159555,0.32708333333333334,0.18666666666666668,0.2055
25302026,correlated,0.6,0.9298928076016504,0.4682253624280642,0.4616674451735862,0.21313682993310623,0.1931476431728085,0.7602726816037944,0.4170833333333333,0.2,0.24594444444444447
25302026,correlated,0.7,0.9228711975832564,0.3353722543630087,0.5874989432202478,0.3451550082849079,0.10881738341245233,0.7154597901475984,0.22333333333333333,0.04666666666666667,0.10905555555555554
25302026,correlated,0.7,0.9296415901779258,0.45002629090654606,0.47961529927137975,0.23003083529517515,0.12108100581411087,0.7344857485961699,0.2966666666666667,0.08666666666666667,0.14288888888888887
25302026,correlated,0.7,0.9241693617960627,0.35737489176534304,0.5667944700307197,0.3212559712574044,0.09485397228967271,0.7350514170417289,0.3120833333333333,0.15333333333333332,0.14644444444444443
25302026,correlated,0.7,0.915256319249932,0.3221699656778556,0.5930863535720764,0.35175142279342203,0.13067829558066668,0.7408629205157976,0.32208333333333333,0.22,0.15205555555555558
25302026,correlated,0.7,0.9279446408654507,0.4567115437753893,0.4712330970900614,0.22206063179309124,0.024511952223147917,0.7183765464193387,0.25583333333333336,0.06666666666666667,0.12816666666666665
25302026,correlated,0.7,0.9188005214773062,0.4009479200962421,0.517852601381064,0.2681713167571352,0.04542377159334108,0.7139143083195283,0.22,0.10666666666666667,0.09127777777777778
25302026,correlated,0.7,0.9250265799789736,0.48372110485945496,0.4413054751195187,0.1947505223704641,0.15885567385886853,0.7179208102809129,0.24291666666666667,0.12,0.10944444444444444
25302026,correlated,0.7,0.9158426052492555,0.39787542304227913,0.5179671822069765,0.26829000184343516,0.15861024108028912,0.7599856143347712,0.40708333333333335,0.17333333333333334,0.2131111111111111
25302026,correlated,0.7,0.9229284793409689,0.47257065246073915,0.45035782688022974,0.202822172232283,0.11490211911541623,0.7341481089110006,0.32708333333333334,0.17333333333333334,0.16966666666666666
25302026,correlated,0.7,0.9284356693522274,0.3979648201641786,0.5304708491880488,0.2813993218382896,0.1272378952731458,0.7474524259424488,0.35791666666666666,0.18,0.19494444444444442
25302026,correlated,0.7,0.9270560005858405,0.38303503466328076,0.5440209659225597,0.2959588113633148,0.08455194642404405,0.7292190246176428,0.29041666666666666,0.17333333333333334,0.1297777777777778
25302026,correlated,0.7,0.924586251107861,0.4009662175811089,0.523620033526752,0.2741779395105569,0.10037551087166931,0.7314211090434205,0.30041666666666667,0.17333333333333334,0.15377777777777776
25302026,signal,0.2,0.9336817213934054,0.6826088477414738,0.25107287365193165,0.06303758788383883,0.5680745069374517,0.8336993451779529,0.7683333333333333,0.74,0.5953333333333333
25302026,signal,0.2,0.9207032732173106,0.5599854790499081,0.36071779416740246,0.13011732702899653,0.5923459029537984,0.8358886661981091,0.7945833333333333,0.7333333333333333,0.6332222222222222
25302026,signal,0.2,0.9226800022692307,0.6036842090276877,0.31899579324154304,0.10175831610580127,0.5873987118035859,0.8346975944338484,0.7825,0.74,0.6145
25302026,signal,0.2,0.9257137248782755,0.570670907827812,0.3550428170504635,0.12605540193912887,0.5834403597430492,0.8345286188893452,0.7766666666666666,0.74,0.6054999999999999
25302026,signal,0.2,0.9300257963637384,0.6163654458339718,0.3136603505297666,0.09838281549445606,0.5679429595104669,0.833319418638979,0.7670833333333333,0.6933333333333334,0.5897222222222223
25302026,signal,0.2,0.9270416936134985,0.5363573937585508,0.3906842998549477,0.15263422215315067,0.5861693295939492,0.8342137347863172,0.7741666666666667,0.72,0.6014444444444444
25302026,signal,0.2,0.9180084556315267,0.4855803568203874,0.43242809881113925,0.1869940606414164,0.6208268452900946,0.8352558978812539,0.78375,0.7533333333333333,0.6152222222222223
25302026,signal,0.2,0.9285689116884184,0.5315882587463083,0.39698065294211005,0.15759363881034402,0.5321251721506154,0.832979635334029,0.7645833333333333,0.6933333333333334,0.5878333333333333
25302026,signal,0.2,0.9175253724240527,0.5170800952271977,0.4004452771968551,0.1603564200292661,0.6023936966805589,0.836056370542484,0.7945833333333333,0.7466666666666667,0.6323333333333333
25302026,signal,0.2,0.927958611073608,0.5456039859836935,0.38235462508991447,0.14619505932764906,0.5994435599451028,0.8352034361053354,0.7820833333333334,0.7133333333333334,0.6136666666666666
25302026,signal,0.2,0.9272257217000723,0.6081533297546841,0.3190723919453883,0.10180719130175148,0.5526465139151924,0.8336727130178981,0.77125,0.7133333333333334,0.5977777777777777
25302026,signal,0.2,0.9257043750918151,0.5683376921706143,0.3573666829212009,0.12771094606210212,0.603122070486896,0.8354645203477485,0.7866666666666666,0.7333333333333333,0.6220555555555556
25302026,signal,0.3,0.9355847500730942,0.5116214984527181,0.42396325162037607,0.17974483872452232,0.41365357088295956,0.8226686379454055,0.6641666666666667,0.6,0.4459444444444445
25302026,signal,0.3,0.9323703560211298,0.4580468919566417,0.4743234640644881,0.22498274856213574,0.4029805162381927,0.8218787194815905,0.6533333333333333,0.58,0.4277222222222222
25302026,signal,0.3,0.9232225117848587,0.547940078736321,0.3752824330485377,0.1408369045548302,0.4147127007490788,0.8226954275297785,0.6658333333333334,0.5466666666666666,0.44411111111111107
25302026,signal,0.3,0.923626661376624,0.4963603687519629,0.4272662926246611,0.1825564848132225,0.37296727812941627,0.8202345529606127,0.6425,0.5533333333333333,0.4147222222222222
25302026,signal,0.3,0.9237084308248025,0.526952853597302,0.39675557722750043,0.15741498806112705,0.4230340566333482,0.8228341405333818,0.6616666666666666,0.6066666666666667,0.44072222222222224
25302026,signal,0.3,0.9208099017744371,0.5089022417901017,0.41190765998433543,0.16966792035377087,0.3735760146397021,0.8202846841287154,0.6470833333333333,0.58,0.4260555555555555
25302026,signal,0.3,0.9293016979730405,0.5695790365082202,0.35972266146482035,0.12940039317133376,0.44250940763951613,0.8252037521832861,0.6829166666666666,0.6333333333333333,0.4701111111111112
25302026,signal,0.3,0.9228489962872427,0.5564456375498026,0.3664033587374401,0.13425142129407724,0.4168978593986023,0.8228319536747679,0.6608333333333334,0.6133333333333333,0.43744444444444447
25302026,signal,0.3,0.928043904461581,0.5167499776763076,0.41129392678527343,0.16916269421044985,0.4416942518818726,0.8244456915986152,0.6770833333333334,0.62,0.4627777777777778
25302026,signal,0.3,0.9319111739383009,0.4228665807152182,0.5090445932230827,0.25912639788965375,0.41779722189585927,0.8238937849649924,0.6745833333333333,0.6333333333333333,0.45827777777777784
25302026,signal,0.3,0.9200506116599437,0.49612297973050157,0.42392763192944216,0.1797146371133046,0.42108222182632865,0.8231052980920557,0.6633333333333333,0.58,0.4453888888888889
25302026,signal,0.3,0.9222212674615076,0.5348281754174163,0.3873930920440912,0.15007340776348174,0.4242784669127538,0.8231013648559434,0.6658333333333334,0.6133333333333333,0.44338888888888894
25302026,signal,0.4,0.9273515203789792,0.42020456267189815,0.5071469577070811,0.2571980367115479,0.3050673060496971,0.8112274498411787,0.5679166666666666,0.5133333333333333,0.32738888888888884
25302026,signal,0.4,0.932496362753702,0.431806997201737,0.500689365551965,0.2506898407768292,0.2823736584816654,0.8079266226119054,0.54625,0.47333333333333333,0.3032222222222222
25302026,signal,0.4,0.9218870828724214,0.3955770375106142,0.5263100453618073,0.2770022638487476,0.3002213717444192,0.8105007595040041,0.5683333333333334,0.5333333333333333,0.3305555555555556
25302026,signal,0.4,0.9203858914467017,0.39608057816764414,0.5243053132790576,0.2748960615326507,0.24387605365848591,0.8083714713595052,0.5504166666666667,0.47333333333333333,0.3065
25302026,signal,0.4,0.93639710030026,0.44879545138093774,0.4876016489193223,0.23775536802884203,0.29325352732546717,0.8103763767124949,0.5620833333333334,0.44666666666666666,0.31877777777777777
25302026,signal,0.4,0.9301713499402716,0.4811402822886517,0.44903106765161993,0.20162889971635367,0.31182266480290344,0.811329248086137,0.57125,0.46,0.33383333333333337
25302026,signal,0.4,0.9288067428438922,0.4190004895230601,0.5098062533208321,0.2599024159250244,0.2759001899832631,0.8083738511006373,0.54625,0.4866666666666667,0.30794444444444447
25302026,signal,0.4,0.9246440826465125,0.37540609947620307,0.5492379831703095,0.30166236215698916,0.2900328183992484,0.8103055701248983,0.5625,0.5066666666666667,0.32511111111111113
25302026,signal,0.4,0.9344526984692269,0.5061855943545677,0.4282671041146592,0.18341271246675633,0.30205610216737855,0.8108231422430999,0.5591666666666667,0.5133333333333333,0.3172222222222222
25302026,signal,0.4,0.9237988855154948,0.4342180979198437,0.4895807875956511,0.23968934758277805,0.3155783123543449,0.8120814193125344,0.5770833333333333,0.5,0.3372777777777778
25302026,signal,0.4,0.9274277548199497,0.43522584935645653,0.49220190546349313,0.24226271574189343,0.27191552520065165,0.80981191686255,0.5604166666666667,0.5,0.3193333333333333
25302026,signal,0.4,0.9279418843580164,0.46626405714521885,0.46167782721279754,0.21314641613992974,0.2953955287899586,0.8108294420207343,0.565,0.5133333333333333,0.3238333333333333
25302026,signal,0.5,0.9248160742746919,0.4153223949072557,0.5094936793674363,0.25958380931536795,0.20952443922017452,0.7965520959510833,0.46625,0.3933333333333333,0.22494444444444445
25302026,signal,0.5,0.9357930513796092,0.4373074477185962,0.498485603661013,0.24848789705728455,0.22465153299451124,0.7966535015419255,0.4795833333333333,0.41333333333333333,0.2431111111111111
25302026,signal,0.5,0.9255195484196215,0.4138488354084531,0.5116707130111684,0.26180691855335747,0.23553688882837426,0.8004827149247535,0.48791666666666667,0.43333333333333335,0.24483333333333335
25302026,signal,0.5,0.9129055083783004,0.3652903686466848,0.5476151397316156,0.29988234126327684,0.18429779565743007,0.7969746221510569,0.46708333333333335,0.38666666666666666,0.2238888888888889
25302026,signal,0.5,0.9293392511305801,0.4219501360925789,0.5073891150380012,0.25744371405904604,0.19274982385495812,0.7954594435989274,0.46541666666666665,0.4,0.2235
25302026,signal,0.5,0.9226741912746526,0.4053315712437873,0.5173426200308653,0.26764338650040026,0.20030585513033483,0.7964090784445994,0.4716666666666667,0.38666666666666666,0.2303888888888889
25302026,signal,0.5,0.9334080241223369,0.39476531680152616,0.5386427073208108,0.2901359661498926,0.19044379792549554,0.7942521727304446,0.45458333333333334,0.3933333333333333,0.2147222222222222
25302026,signal,0.5,0.9271852304542426,0.34114801426520286,0.5860372161890397,0.34343961875859924,0.16643693859601275,0.7949287882603309,0.46708333333333335,0.4266666666666667,0.2283888888888889
25302026,signal,0.5,0.9216432375919698,0.4070643393611985,0.5145788982307713,0.26479144250439446,0.20168302868637936,0.7970123461821915,0.47458333333333336,0.38,0.2356111111111111
25302026,signal,0.5,0.9331320292492215,0.3571963603972842,0.5759356688519373,0.3317018946559283,0.20134578803612532,0.7975078921975913,0.47333333333333333,0.42,0.23005555555555557
25302026,signal,0.5,0.9258023539711473,0.3813011775990581,0.5445011763720892,0.29648153107058894,0.20442024593569658,0.7954311226830213,0.46791666666666665,0.36,0.22716666666666668
25302026,signal,0.5,0.9216059265641915,0.3822158875033056,0.5393900390608859,0.290941614238104,0.23100692197723063,0.79942530980658,0.4870833333333333,0.38,0.24338888888888893
25302026,signal,0.6,0.9242121717679739,0.3881561303879794,0.5360560413799944,0.28735607949999026,0.15681808063679978,0.7837104795952563,0.3929166666666667,0.2733333333333333,0.15955555555555553
25302026,signal,0.6,0.928264069606013,0.29865685184334545,0.6296072177626676,0.39640524865884713,0.1538278360897265,0.7862519094551049,0.4058333333333333,0.35333333333333333,0.17138888888888892
25302026,signal,0.6,0.9268317166874263,0.29042895802663016,0.6364027586607961,0.4050084712310715,0.15304238261819042,0.7862917210733281,0.4075,0.35333333333333333,0.16794444444444448
25302026,signal,0.6,0.924367685088655,0.26592180367741913,0.6584458814112358,0.43355097874741927,0.13532831865378994,0.7858928969241632,0.40041666666666664,0.32,0.16155555555555554
25302026,signal,0.6,0.9243495979240782,0.31269627666263566,0.6116533212614426,0.37411978541015345,0.15275557505747137,0.7882049718793991,0.41541666666666666,0.36666666666666664,0.17672222222222222
25302026,signal,0.6,0.9176768762315995,0.37010376638416115,0.5475731098474383,0.29983631062799476,0.14245216559200183,0.7848874409902038,0.4025,0.35333333333333333,0.16816666666666666
25302026,signal,0.6,0.9270941967661672,0.3228776745835436,0.6042165221826237,0.365077605678465,0.13999944320334431,0.7812007537140784,0.3933333333333333,0.28,0.1607222222222222
25302026,signal,0.6,0.9259409609125272,0.30849377177845605,0.6174471891340712,0.38124103136956544,0.1935687032730482,0.7857223942163237,0.4141666666666667,0.31333333333333335,0.1817222222222222
25302026,signal,0.6,0.9296858747952887,0.3713582980277066,0.5583275767675822,0.31172968297916037,0.1415988012558403,0.784359467580122,0.40458333333333335,0.32666666666666666,0.17194444444444443
25302026,signal,0.6,0.9316665260663624,0.362189770304265,0.5694767557620973,0.32430377535332344,0.1503738400916895,0.7845661210146978,0.3954166666666667,0.3333333333333333,0.16094444444444445
25302026,signal,0.6,0.9191840686481043,0.36018968944288454,0.5589943792052198,0.31247471598302906,0.1588150382949413,0.7849648259263075,0.4025,0.36666666666666664,0.16677777777777777
25302026,signal,0.6,0.925345597424862,0.3223618793804962,0.6029837180443658,0.3635893642266072,0.14817437051242727,0.7825908250202631,0.39208333333333334,0.34,0.16238888888888894
25302026,signal,0.7,0.925733126208671,0.31351438669937337,0.6122187395092976,0.3748117850063532,0.10882933091556758,0.7746552995248394,0.35333333333333333,0.29333333333333333,0.13105555555555556
25302026,signal,0.7,0.9196082491705814,0.32833740152609603,0.5912708476444853,0.3496012152742282,0.09166448554710215,0.7730746485972827,0.33958333333333335,0.2733333333333333,0.11611111111111111
25302026,signal,0.7,0.9292103177052612,0.27556471014946615,0.653645607555795,0.42725258027698443,0.1178525490935972,0.772127220568423,0.3308333333333333,0.28,0.11233333333333334
25302026,signal,0.7,0.9326057636001732,0.29450260977230197,0.6381031538278712,0.40717563492507586,0.1058980881652432,0.7752530478679048,0.345,0.2866666666666667,0.12200000000000001
25302026,signal,0.7,0.9330475559550471,0.27657816076118996,0.6564693951938572,0.43095206682618864,0.10142550287774238,0.7730252873420157,0.345,0.2866666666666667,0.12194444444444444
25302026,signal,0.7,0.9274508629188374,0.3129435242899725,0.6145073386288649,0.3776192692287304,0.11356528020788552,0.7768813402431877,0.36291666666666667,0.28,0.13605555555555557
25302026,signal,0.7,0.9231897125602883,0.29267287000871683,0.6305168425515715,0.39755148874120316,0.11260690067484778,0.7764661217370644,0.3491666666666667,0.30666666666666664,0.12533333333333335
25302026,signal,0.7,0.930806873795244,0.3231467462612538,0.6076601275339901,0.36925083059462516,0.09160953561052311,0.7694784727444173,0.32958333333333334,0.2733333333333333,0.11638888888888888
25302026,signal,0.7,0.9291475578002191,0.2772027353111232,0.6519448224890958,0.42503205157033863,0.12348084868697454,0.772998761440114,0.3516666666666667,0.2733333333333333,0.13105555555555556
25302026,signal,0.7,0.9182931665144944,0.2900276075625822,0.6282655589519122,0.39471761256515864,0.10222221123611884,0.7732930996757316,0.34458333333333335,0.26666666666666666,0.12422222222222223
25302026,signal,0.7,0.9212729676217867,0.3363877527611965,0.5848852148605902,0.34209071456251877,0.10790466940939634,0.7751086040746833,0.35041666666666665,0.24666666666666667,0.12805555555555556
25302026,signal,0.7,0.9301404440678271,0.35068041180511783,0.5794600322627093,0.33577392898990005,0.07187988634387704,0.7703754353125299,0.33958333333333335,0.3,0.12466666666666668
25302027,markov,0.2,0.9348836244625526,0.6029022930987532,0.33198133136379937,0.11021160437408076,0.7092225925907942,0.835297568430646,0.86375,0.74,0.7468333333333333
25302027,markov,0.2,0.9330564465877279,0.5310492223049343,0.40200722428279356,0.16160980837555627,0.64542534002252,0.8222022488524917,0.7854166666666667,0.5266666666666666,0.6176111111111112
25302027,markov,0.2,0.9322711309677116,0.5417765245572476,0.3904946064104641,0.15248603763566326,0.5837515288086609,0.825358986689652,0.7975,0.5733333333333334,0.6375555555555555
25302027,markov,0.2,0.9385616964252619,0.4717061506799084,0.4668555457453535,0.21795410059319184,0.5098725815576309,0.8096778702473506,0.7454166666666666,0.49333333333333335,0.5515000000000001
25302027,markov,0.2,0.9320604335525354,0.4443292456119605,0.4877311879405749,0.2378817116899244,0.5970523274064842,0.8173170085517851,0.7541666666666667,0.5,0.5675555555555556
25302027,markov,0.2,0.9288606959430117,0.44279475660341894,0.48606593933959275,0.23626009738608064,0.5453915142247329,0.8192721770600973,0.7908333333333334,0.31333333333333335,0.6245555555555556
25302027,markov,0.2,0.9355933633208111,0.6016926787093725,0.3339006846114386,0.11148966718398741,0.7062239700832671,0.8316613297420904,0.8475,0.7066666666666667,0.7146666666666667
25302027,markov,0.2,0.9345806857822188,0.5879654654954012,0.34661522028681757,0.12014211093447907,0.5656243133080736,0.8195401536577995,0.7654166666666666,0.58,0.583
25302027,markov,0.2,0.929482799528927,0.5964548001196289,0.33302799940929806,0.11090764839055943,0.735561134544571,0.8303114270996338,0.8529166666666667,0.5666666666666667,0.7267777777777779
25302027,markov,0.2,0.9391160409610617,0.5513414944031466,0.3877745465579151,0.15036909895819667,0.5961986703979172,0.8202596840364975,0.7795833333333333,0.5666666666666667,0.6075
25302027,markov,0.2,0.9321515567820617,0.5144297823224365,0.4177217744596252,0.174491480857698,0.6118004074952552,0.8129752473735633,0.7491666666666666,0.48,0.5582777777777779
25302027,markov,0.2,0.9397207300916511,0.543866841720212,0.3958538883714391,0.15670030093878776,0.6603116602516902,0.8222882660986768,0.7866666666666666,0.6466666666666666,0.6183888888888889
25302027,markov,0.3,0.9317627649171601,0.5088223519635545,0.4229404129536056,0.17887859290936645,0.4615016302847593,0.8032390111274257,0.6783333333333333,0.35333333333333333,0.46483333333333327
25302027,markov,0.3,0.928340507150563,0.49879655164007974,0.4295439555104833,0.18450800971559206,0.39412586515705283,0.7950445204272547,0.6304166666666666,0.32,0.39361111111111113
25302027,markov,0.3,0.9277994710770412,0.4885953946560688,0.43920407642097237,0.19290022074479934,0.40916009894483346,0.8026707070559596,0.6591666666666667,0.4866666666666667,0.43516666666666665
25302027,markov,0.3,0.928108616772193,0.5128053053449451,0.41530331142724797,0.17247684048243772,0.6183165060666448,0.8184762408228787,0.75125,0.5666666666666667,0.5636111111111111
25302027,markov,0.3,0.9320246380784034,0.49523762195030985,0.43678701612809356,0.19078289745808347,0.4496305363634111,0.8048978668681102,0.6854166666666667,0.46,0.4701666666666667
25302027,markov,0.3,0.9353018911847824,0.44907300273913686,0.4862288884456455,0.23641853195908796,0.4963978164657706,0.8139608600814185,0.7408333333333333,0.48,0.5537222222222222
25302027,markov,0.3,0.9382258761401292,0.4923365753179547,0.4458893008221745,0.1988172685876876,0.5277595846826293,0.8168021823743422,0.7408333333333333,0.5266666666666666,0.5494444444444445
25302027,markov,0.3,0.9304024840039542,0.5105042462062096,0.4198982377977446,0.17631453010565126,0.5747302838536249,0.8147176148584817,0.7391666666666666,0.5333333333333333,0.5487222222222222
25302027,markov,0.3,0.932860015332412,0.5319024556424625,0.4009575596899495,0.1607669646725194,0.39507027313172416,0.8052269602037477,0.6895833333333333,0.46,0.48005555555555557
25302027,markov,0.3,0.9281042817432535,0.43786299299546017,0.4902412887477934,0.2403365211930973,0.40939998627697977,0.8065581484560144,0.6795833333333333,0.44666666666666666,0.46038888888888885
25302027,markov,0.3,0.9323451731223479,0.46859778218705567,0.4637473909352922,0.21506164259929075,0.42832612668602604,0.8076575787146646,0.6916666666666667,0.41333333333333333,0.47688888888888886
25302027,markov,0.3,0.9360323841846989,0.563727915538358,0.3723044686463409,0.13861061737403424,0.563665571898181,0.8137050104768815,0.7279166666666667,0.5333333333333333,0.5293333333333333
25302027,markov,0.4,0.928356787246703,0.45672069237654617,0.47163609487015684,0.2224406059843716,0.34387742791996684,0.7852808777520386,0.5670833333333334,0.36666666666666664,0.32255555555555554
25302027,markov,0.4,0.9352017556218096,0.44706467685219603,0.4881370787696136,0.23827780766973194,0.2600891691610641,0.7852928464302007,0.5541666666666667,0.37333333333333335,0.3109444444444444
25302027,markov,0.4,0.9310044876217126,0.5082514767272488,0.4227530108944638,0.17872010822033466,0.4136632627653776,0.7956954760775001,0.61,0.3333333333333333,0.3717222222222222
25302027,markov,0.4,0.9329945091658548,0.5782690391740886,0.35472546999176624,0.12583015906087947,0.4059579197319325,0.7981872243365878,0.6183333333333333,0.36666666666666664,0.3847777777777778
25302027,markov,0.4,0.9299711710001722,0.45569159617261557,0.47427957482755667,0.22494111509860792,0.38507829236383373,0.7965951496730785,0.62625,0.16666666666666666,0.3923333333333333
25302027,markov,0.4,0.9212062472647712,0.49688133337749824,0.42432491388727295,0.1800516325454416,0.39455687199312484,0.7897680277754529,0.5816666666666667,0.2866666666666667,0.3396111111111111
25302027,markov,0.4,0.9282988630106153,0.40156130333548673,0.5267375596751285,0.2774524567725095,0.30076956057030235,0.7849816510410066,0.5545833333333333,0.24666666666666667,0.30666666666666664
25302027,markov,0.4,0.9320860017887139,0.4854352915003252,0.4466507102883887,0.19949685700112213,0.30271048418013535,0.7954508677770424,0.6166666666666667,0.35333333333333333,0.3795
25302027,markov,0.4,0.93085095972792,0.477842322044936,0.453008637682984,0.20521682581539308,0.3936660535505113,0.7937927512945249,0.5975,0.3,0.3572777777777778
25302027,markov,0.4,0.932733850076155,0.5064969652404737,0.42623688483568123,0.18167788199442578,0.3457110782537729,0.79952971588086,0.625,0.38666666666666666,0.38988888888888884
25302027,markov,0.4,0.9249014777406906,0.48874692972611505,0.4361545480145756,0.19023078975379873,0.36678628879012215,0.7983337086344136,0.6166666666666667,0.2866666666666667,0.3759444444444444
25302027,markov,0.4,0.9355738733300055,0.43401286955425195,0.5015610037757536,0.25156344050854157,0.38705251201768504,0.7922125034721443,0.5929166666666666,0.30666666666666664,0.3501666666666666
25302027,markov,0.5,0.931280472007732,0.4472851728984051,0.4839952991093269,0.23425144955992683,0.21805539324743173,0.7656007770356104,0.43375,0.25333333333333335,0.1847777777777778
25302027,markov,0.5,0.924214772447551,0.5038471466221558,0.4203676258253952,0.17670894084207947,0.3108467894446825,0.7863794039036279,0.5395833333333333,0.25333333333333335,0.2862222222222222
25302027,markov,0.5,0.9332608815088399,0.5067428029941808,0.42651807851465906,0.18191767129983688,0.3382183631296973,0.7848891045811395,0.5404166666666667,0.35333333333333333,0.29372222222222216
25302027,markov,0.5,0.9273276102047543,0.3646063698048204,0.5627212403999339,0.31665519439724016,0.23886509031153663,0.7702662429380618,0.47208333333333335,0.28,0.22211111111111112
25302027,markov,0.5,0.9184587411389629,0.4204261473855479,0.49803259375341496,0.24803646444075406,0.3154878005749404,0.7835144039911474,0.5279166666666667,0.26666666666666666,0.2776666666666667
25302027,markov,0.5,0.9289354083238845,0.35650754393512785,0.5724278643887567,0.3276736599286728,0.23650880029726623,0.7673643351103724,0.475,0.16666666666666666,0.22683333333333333
25302027,markov,0.5,0.9421387609010395,0.45969518107095275,0.4824435798300868,0.23275180771926932,0.2278413789769344,0.7753317861421398,0.49666666666666665,0.3333333333333333,0.2393888888888889
25302027,markov,0.5,0.9286646894565098,0.4346312087321668,0.494033480724343,0.2440690800766098,0.2824280233335698,0.7907100061230244,0.5725,0.3466666666666667,0.3229444444444444
25302027,markov,0.5,0.925475032904127,0.4970194900229261,0.4284555428812009,0.1835741522256246,0.24077157245733094,0.7738820825855331,0.48875,0.3,0.2378333333333333
25302027,markov,0.5,0.9308371931230041,0.3865615645187186,0.5442756286042855,0.2962359598925901,0.1970740087539152,0.7716125978155103,0.47833333333333333,0.3,0.2256111111111111
25302027,markov,0.5,0.9296356790337691,0.45054974211852633,0.47908593691524276,0.22952333494995597,0.21214694560264777,0.7771811565869965,0.49083333333333334,0.26,0.23716666666666666
25302027,markov,0.5,0.925752814750647,0.367502160210915,0.558250654539732,0.3116437932940392,0.2663046761149312,0.7726226723002408,0.485,0.3,0.2306111111111111
25302027,markov,0.6,0.9306468791497106,0.41103454817488966,0.5196123309748208,0.2699969745010868,0.1621672983027118,0.7614571539034618,0.40166666666666667,0.22,0.15766666666666668
25302027,markov,0.6,0.9167287516091682,0.4641370058722379,0.45259174573693034,0.2048392883092022,0.1817831439236715,0.7597984241797708,0.4083333333333333,0.30666666666666664,0.16677777777777777
25302027,markov,0.6,0.9368340820589032,0.4068407260873293,0.5299933559715739,0.2808929573740115,0.1686439271460473,0.7635448376846433,0.41125,0.25333333333333335,0.16366666666666668
25302027,markov,0.6,0.9172979643192495,0.36865555781839265,0.5486424065008568,0.3010084902110514,0.1253051353013828,0.7531433267437285,0.38125,0.24666666666666667,0.14166666666666666
25302027,markov,0.6,0.9278882695189613,0.45539691823445017,0.47249135128451114,0.2232480770386633,0.17699503774877526,0.7568400740881113,0.3883333333333333,0.16,0.15133333333333338
25302027,markov,0.6,0.9362927002844956,0.3262310992386531,0.6100616010458425,0.3721751570706167,0.16386652441605254,0.7503675032180511,0.3595833333333333,0.15333333333333332,0.13033333333333333
25302027,markov,0.6,0.9301986602584708,0.37876103525433424,0.5514376250041365,0.30408345427020267,0.1804812493369406,0.7592103219894029,0.3983333333333333,0.2,0.16194444444444445
25302027,markov,0.6,0.9316432266291539,0.3978027004872069,0.533840526141947,0.2849857073515108,0.12529963831606075,0.7576409202061609,0.38375,0.20666666666666667,0.14777777777777779
25302027,markov,0.6,0.928800174470096,0.37906962661701205,0.549730547853084,0.3022036752428518,0.14866193079394396,0.7598273618668412,0.39958333333333335,0.25333333333333335,0.15383333333333335
25302027,markov,0.6,0.932505573729028,0.3097492686760141,0.6227563050530138,0.3878254154832824,0.13166905105944296,0.7547211257723151,0.3829166666666667,0.20666666666666667,0.14127777777777778
25302027,markov,0.6,0.9305013776375141,0.4426057034314026,0.48789567420611146,0.23804218890903606,0.1609437207054528,0.7606906272486051,0.40875,0.14666666666666667,0.16494444444444445
25302027,markov,0.6,0.9408712806786335,0.41527836995601425,0.5255929107226192,0.27624790780187514,0.2281793689966607,0.7678446513417565,0.42833333333333334,0.25333333333333335,0.18711111111111112
25302027,markov,0.7,0.9305880741224242,0.3721081759379629,0.5584798981844612,0.31189979667612616,0.09775604731258732,0.74306207349053,0.2975,0.16,0.09100000000000001
25302027,markov,0.7,0.9294220143658328,0.37890676375660387,0.550515250609229,0.3030670411533422,0.09534320158088584,0.7360106788980375,0.27166666666666667,0.12,0.0745
25302027,markov,0.7,0.923774903976433,0.363576492389187,0.560198411587246,0.31382226034487354,0.079959139405488,0.7432392103239158,0.30666666666666664,0.2,0.0937777777777778
25302027,markov,0.7,0.9287251716412277,0.3971032232870348,0.5316219483541929,0.28262189597190807,0.07394207981987225,0.7320921706585769,0.25833333333333336,0.14,0.06299999999999999
25302027,markov,0.7,0.9268140570844823,0.30832162535597823,0.6184924317285041,0.3825328881054383,0.074806459944109,0.7416755500986265,0.30083333333333334,0.13333333333333333,0.0895
25302027,markov,0.7,0.9348488747009277,0.33948666143222855,0.5953622132686991,0.3544561649882039,0.10573139168013256,0.7459585333702101,0.30625,0.12666666666666668,0.08894444444444444
25302027,markov,0.7,0.9263881180635365,0.4246829933271644,0.5017051247363721,0.25170803218673865,0.08529867044286453,0.7366783043996138,0.27791666666666665,0.16,0.07988888888888888
25302027,markov,0.7,0.9315262877923453,0.35824765047005364,0.5732786373222916,0.3286483960101035,0.06500960323326208,0.7414064841822143,0.28708333333333336,0.12,0.08294444444444445
25302027,markov,0.7,0.9267455865533459,0.35487710455208943,0.5718684820012565,0.3270335607064214,0.10738355256071573,0.7476709679302491,0.3254166666666667,0.18666666666666668,0.10594444444444442
25302027,markov,0.7,0.9361914418806959,0.3851772379478336,0.5510142039328623,0.30361665293576595,0.09555435676380629,0.7380813813000499,0.2916666666666667,0.13333333333333333,0.08472222222222223
25302027,markov,0.7,0.9302516093176191,0.4070934518851198,0.5231581574324993,0.2736944576881677,0.08765444419074551,0.7331709592569973,0.27625,0.12666666666666668,0.0761111111111111
25302027,markov,0.7,0.9258268917371961,0.40430221694560026,0.5215246747915958,0.27198798641647975,0.13982017160170432,0.7518531205746665,0.3441666666666667,0.17333333333333334,0.1178888888888889
25302027,correlated,0.2,0.9361035214182091,0.5983969555476959,0.3377065658705132,0.11404572463205526,0.7075356533755028,0.8132214685700357,0.7320833333333333,0.48,0.6637222222222223
25302027,correlated,0.2,0.934050955181481,0.5842282057550446,0.3498227494264363,0.12237595601627126,0.8481417140639855,0.8345030204784896,0.8833333333333333,0.6466666666666666,0.7795555555555556
25302027,correlated,0.2,0.9305778032640696,0.5581966184578097,0.3723811848062599,0.1386677467977139,0.8225979969685435,0.7983360775254973,0.6770833333333334,0.48,0.6031111111111112
25302027,correlated,0.2,0.9311609813233509,0.5744565523544936,0.35670442896885735,0.1272380496459986,0.693605640062025,0.8254398640491681,0.81625,0.5933333333333334,0.7197222222222223
25302027,correlated,0.2,0.929268390063105,0.6008791910803175,0.3283891989827875,0.10783946600855682,0.8179173265660187,0.8378765823687052,0.8870833333333333,0.7,0.7933888888888888
25302027,correlated,0.2,0.9206933993700955,0.58934115290615,0.33135224646394557,0.10979431123670333,0.8622369971684353,0.834182940470287,0.8570833333333333,0.54,0.7700555555555554
25302027,correlated,0.2,0.9322592370543038,0.5427231607184654,0.3895360763358384,0.15173835476712014,0.6125607827523647,0.8298467663073903,0.835,0.6,0.7448333333333333
25302027,correlated,0.2,0.9249509154069341,0.5251112785990034,0.39983963680793067,0.1598717351626979,0.9299218954790492,0.846833987928737,0.95875,0.8333333333333334,0.9184444444444445
25302027,correlated,0.2,0.9345519564470395,0.6468622183023672,0.28768973814467225,0.08276538543375009,0.8676375066833046,0.8397690788235693,0.9045833333333333,0.7133333333333334,0.8154999999999999
25302027,correlated,0.2,0.9255364886947827,0.5596915474286331,0.3658449412661495,0.1338425210500324,0.6111148304836348,0.8037199267285117,0.6854166666666667,0.5733333333333334,0.6058333333333333
25302027,correlated,0.2,0.9225878768014201,0.5483967372350151,0.37419113956640493,0.14001900893000474,0.741169190012418,0.8335431104255092,0.8720833333333333,0.6733333333333333,0.7589444444444445
25302027,correlated,0.2,0.9341862313575057,0.5900456743599992,0.34414055699750645,0.11843272297055399,0.07318263758701947,0.737100203155569,0.43875,0.32666666666666666,0.4086666666666666
25302027,correlated,0.3,0.9310848398146383,0.5471288127916778,0.3839560270229605,0.14742223068725638,0.7056931222143745,0.8267567364521026,0.80625,0.6666666666666666,0.6647222222222222
25302027,correlated,0.3,0.9393551591686613,0.5505489899835276,0.38880616918513367,0.15117023719641878,0.5571179845331709,0.8145370525761834,0.75375,0.5666666666666667,0.6305000000000001
25302027,correlated,0.3,0.9228565137769701,0.41335386095437815,0.5095026528225919,0.2595929532332586,0.42987437196217976,0.8188849434189995,0.74625,0.5466666666666666,0.6393888888888888
25302027,correlated,0.3,0.9327182481146755,0.5509745201473765,0.38174372796729905,0.14572827384237122,0.5830620550896761,0.8282612716761557,0.8104166666666667,0.6533333333333333,0.6755
25302027,correlated,0.3,0.9286927432975889,0.5648780497061004,0.36381469359148844,0.13236113127306862,0.5439092831998115,0.7837306948662878,0.5641666666666667,0.43333333333333335,0.47300000000000003
25302027,correlated,0.3,0.9269605240494447,0.35505132005596685,0.5719092039934779,0.3270801376124535,0.13911442957491996,0.7505051886626692,0.4370833333333333,0.25333333333333335,0.34938888888888886
25302027,correlated,0.3,0.9267413071337346,0.5860403731369902,0.3407009339967444,0.11607712642625398,0.637575906152959,0.799466127069411,0.6258333333333334,0.5533333333333333,0.5302777777777778
25302027,correlated,0.3,0.9285092505861183,0.4931336766290316,0.4353755739570867,0.18955189039846268,0.4404412214312197,0.7952163397020583,0.64125,0.4866666666666667,0.53
25302027,correlated,0.3,0.9348606212845676,0.5476689587414071,0.3871916625431605,0.14991738354293668,0.5531566009999559,0.7922416225505107,0.6329166666666667,0.30666666666666664,0.5106111111111111
25302027,correlated,0.3,0.9282578351422626,0.6029490333462544,0.3253088017960082,0.10582581652595453,0.54581316318886,0.8105869994897947,0.6975,0.4666666666666667,0.5986111111111112
25302027,correlated,0.3,0.9312694662326577,0.4421085882454562,0.48916087798720154,0.23927836455320986,0.5711819166885377,0.7761629438687893,0.5591666666666667,0.4066666666666667,0.455
25302027,correlated,0.3,0.9238078562367311,0.5513079381679286,0.37249991806880256,0.13875618896126463,0.7091417306983111,0.8280036307971943,0.8054166666666667,0.6266666666666667,0.6980000000000001
25302027,correlated,0.4,0.9226812544299442,0.4892001413064117,0.4334811131235325,0.18790587543481677,0.5046188591610906,0.8099680829629854,0.6925,0.2733333333333333,0.5190555555555555
25302027,correlated,0.4,0.9322724627457502,0.5979924636256663,0.3342799991200839,0.11174311781172327,0.47199058359633744,0.7468745034715805,0.42291666666666666,0.30666666666666664,0.3399444444444445
25302027,correlated,0.4,0.9304170853807705,0.5109857382193941,0.4194313471613764,0.17592265498160706,0.48422707577049795,0.7916790062726881,0.60375,0.4066666666666667,0.4524444444444445
25302027,correlated,0.4,0.9371980885735786,0.5188100026111745,0.41838808596240407,0.175048590475284,0.5199441142643816,0.8115587028428389,0.6966666666666667,0.3466666666666667,0.5600555555555555
25302027,correlated,0.4,0.9306905139475572,0.5133628982313003,0.4173276157162569,0.17416233883941576,0.44224908310970257,0.8030410081129656,0.63,0.38,0.4597222222222222
25302027,correlated,0.4,0.9264923291963315,0.5685606103929136,0.3579317188034179,0.12811511532556902,0.602929783867826,0.8132853723342554,0.6983333333333334,0.5266666666666666,0.5387777777777777
25302027,correlated,0.4,0.936384400162825,0.45539132254766457,0.4809930776151604,0.23135434071370373,0.31279182105208186,0.7701162569983313,0.49416666666666664,0.26666666666666666,0.37594444444444447
25302027,correlated,0.4,0.9346353409989722,0.46182264309021837,0.4728126979087538,0.2235518473037545,0.33248136256484806,0.7938754799789326,0.6220833333333333,0.38666666666666666,0.44033333333333335
25302027,correlated,0.4,0.9391988824942111,0.536928577170654,0.4022703053235571,0.16182139854510788,0.6558179769153921,0.7995314062118019,0.6491666666666667,0.34,0.5196111111111111
25302027,correlated,0.4,0.9275132495779924,0.5427008335466599,0.38481241603133254,0.14808059553187136,0.3223656721524827,0.750121125806006,0.41208333333333336,0.25333333333333335,0.2837222222222222
25302027,correlated,0.4,0.9289099764794556,0.5762973497687032,0.35261262671075244,0.12433566451585644,0.5196862597695859,0.8017973938190832,0.6495833333333333,0.49333333333333335,0.5272222222222223
25302027,correlated,0.4,0.9313481030122661,0.5214121464062719,0.40993595660599425,0.1680474885184716,0.507027801195466,0.7801424086704073,0.5591666666666667,0.3466666666666667,0.42066666666666663
25302027,correlated,0.5,0.9190976233717527,0.4219084724407724,0.4971891509309803,0.24719705180346913,0.3096220507398879,0.7824475164647873,0.5033333333333333,0.34,0.35344444444444445
25302027,correlated,0.5,0.9229482929542984,0.5077557851223965,0.41519250783190187,0.17238481855974389,0.3861255101407744,0.79865969463422,0.62125,0.36666666666666664,0.4666111111111111
25302027,correlated,0.5,0.9322551381200508,0.5441603627924093,0.3880947753276415,0.1506175546366125,0.3997127120371403,0.7881059367453046,0.5929166666666666,0.41333333333333333,0.3841111111111111
25302027,correlated,0.5,0.9389320287567249,0.39334457500258335,0.5455874537541415,0.2976656696939275,0.13408677710162076,0.753080658892026,0.41875,0.24,0.27716666666666673
25302027,correlated,0.5,0.9258290052140282,0.4972338146713132,0.428595190542715,0.18369383735634617,0.27298717792490257,0.764116169452603,0.4529166666666667,0.2,0.2898888888888889
25302027,correlated,0.5,0.9408026987081389,0.44449498950817146,0.4963077091999675,0.2463213422113195,0.4881921025673284,0.7997602166241761,0.64875,0.30666666666666664,0.4518333333333333
25302027,correlated,0.5,0.9220458233568221,0.5116028044380602,0.4104430189187619,0.16846347177914714,0.3826324946218872,0.7948083587089868,0.6183333333333333,0.4266666666666667,0.4028888888888889
25302027,correlated,0.5,0.9245271127124887,0.4598615215147797,0.46466559119770895,0.21591411164311639,0.2649026987755182,0.7679332359850015,0.47125,0.2866666666666667,0.3142777777777778
25302027,correlated,0.5,0.9348756271815954,0.5079276400466967,0.4269479871348988,0.1822845837185417,0.3597148437896177,0.7805377260805479,0.535,0.37333333333333335,0.39544444444444443
25302027,correlated,0.5,0.9332494141907549,0.4330498267820005,0.5001995874087544,0.2501996272438881,0.31870050666105904,0.7583255994032382,0.4216666666666667,0.2733333333333333,0.2688888888888889
25302027,correlated,0.5,0.9324950804682082,0.39933547407893016,0.5331596063892781,0.2842591658851699,0.39026869499610134,0.7637908854498353,0.5083333333333333,0.3333333333333333,0.3638333333333333
25302027,correlated,0.5,0.9368677961318118,0.5461839051374339,0.39068389099437795,0.15263390268250698,0.26786566762118935,0.7659274165175731,0.45625,0.26666666666666666,0.2921666666666667
25302027,correlated,0.6,0.9278602880215326,0.4373349814226952,0.4905253065988374,0.24061507641388344,0.24743417121194103,0.7693711031911796,0.45166666666666666,0.25333333333333335,0.2698888888888889
25302027,correlated,0.6,0.9257957050900815,0.3734817514257383,0.5523139536643431,0.30505070341233814,0.03927221694874208,0.7276226777938355,0.31375,0.1,0.16827777777777778
25302027,correlated,0.6,0.9353893760876547,0.4261546454157121,0.5092347306719427,0.259320010922526,0.23877341741100747,0.7798885359630549,0.49833333333333335,0.21333333333333335,0.29111111111111115
25302027,correlated,0.6,0.9333022858317832,0.4232416345818344,0.5100606512499488,0.2601618679535219,0.28455534917495606,0.7449217207783229,0.37583333333333335,0.10666666666666667,0.2492777777777778
25302027,correlated,0.6,0.9346119686213802,0.40671048593978865,0.5279014826815915,0.2786799754174227,0.0633120832082568,0.722494417949865,0.2866666666666667,0.16,0.1766666666666667
25302027,correlated,0.6,0.93245906917869,0.5228640692457323,0.4095949999329578,0.16776806397007968,0.1644372252499785,0.7224038208308566,0.2866666666666667,0.10666666666666667,0.18000000000000002
25302027,correlated,0.6,0.9248264120375257,0.4838256278224547,0.441000784215071,0.19448169167830762,0.284417681721546,0.7698610058329901,0.44,0.26666666666666666,0.25905555555555554
25302027,correlated,0.6,0.9284149526183284,0.43592217565120484,0.49249277696712357,0.24254913536478892,0.27191889088750104,0.7760782129941225,0.485,0.31333333333333335,0.29844444444444446
25302027,correlated,0.6,0.9340082155899568,0.3501214687893336,0.5838867468006232,0.34092373308941515,0.2547457416838497,0.738189986789001,0.35208333333333336,0.2,0.2267777777777778
25302027,correlated,0.6,0.9374098420042977,0.49088671554989577,0.4465231264544019,0.1993829024586138,0.249152287720319,0.7585598552737225,0.41,0.23333333333333334,0.26461111111111113
25302027,correlated,0.6,0.9305362133770306,0.4398833145064918,0.4906528988705388,0.2407402671700632,0.19194197454838163,0.7537209602632333,0.37166666666666665,0.22666666666666666,0.22188888888888889
25302027,correlated,0.6,0.9330152047553131,0.4755252958272317,0.4574899089280814,0.2092970167710242,0.15029498032586502,0.7583770935002162,0.42583333333333334,0.26,0.2592222222222222
25302027,correlated,0.7,0.9295950358791207,0.39559736965552944,0.5339976662235912,0.28515350753224195,0.0985138633758007,0.7049682873972412,0.19458333333333333,0.12666666666666668,0.0901111111111111
25302027,correlated,0.7,0.9288382560966115,0.45941916513142117,0.46941909096519036,0.22035428296258566,0.13927405188273412,0.7515418246872155,0.38416666666666666,0.2866666666666667,0.20377777777777778
25302027,correlated,0.7,0.9312035345842467,0.4203805112904377,0.5108230232938089,0.2609401611270272,0.11206382648645509,0.7053200543345914,0.23166666666666666,0.09333333333333334,0.1238888888888889
25302027,correlated,0.7,0.9356788248995416,0.39979184618897196,0.5358869787105696,0.2871748539515424,0.10205530275503145,0.717677604589758,0.26625,0.07333333333333333,0.13905555555555557
25302027,correlated,0.7,0.9304077654863347,0.4704103773654208,0.45999738812091395,0.21159759707806275,0.11889959325492297,0.7236930395020544,0.25833333333333336,0.08,0.1272222222222222
25302027,correlated,0.7,0.9346712545548184,0.32635733481429874,0.6083139197405196,0.3700458249500754,0.07666714220303744,0.7333987595823157,0.3070833333333333,0.13333333333333333,0.12816666666666665
25302027,correlated,0.7,0.9245319965068102,0.4110955785963075,0.5134364179105027,0.2636169552367683,0.1597133799683771,0.7433875680063444,0.3491666666666667,0.2,0.1811111111111111
25302027,correlated,0.7,0.9306320726908298,0.36933036149736803,0.5613017111934617,0.3150596109887083,0.08819790005351259,0.7038096722406425,0.1975,0.07333333333333333,0.09216666666666666
25302027,correlated,0.7,0.9308756838840565,0.4078969848786701,0.5229786990053864,0.27350671961336653,0.09619099113474364,0.7049263861742256,0.1775,0.08,0.08783333333333333
25302027,correlated,0.7,0.9281886127967123,0.4278044551671856,0.5003841576295267,0.25038430520661104,0.16570915857539095,0.7433763282385174,0.33458333333333334,0.13333333333333333,0.16911111111111107
25302027,correlated,0.7,0.9350553787896758,0.47051576233445525,0.46453961645522057,0.21579705525636345,0.03996450911657014,0.7192817379328214,0.23791666666666667,0.04666666666666667,0.11183333333333331
25302027,correlated,0.7,0.9368401042867256,0.36316535557040647,0.5736747487163192,0.32910271731473195,0.06418872262489039,0.7229125057343389,0.24708333333333332,0.12,0.11011111111111112
25302027,signal,0.2,0.9262372970149602,0.5704192638511896,0.3558180331637706,0.12660647272453415,0.5645278106780288,0.8343598245168535,0.7754166666666666,0.7,0.602
25302027,signal,0.2,0.9306310083809474,0.5489630427645141,0.38166796561643324,0.14567043597778687,0.5971975822811376,0.8339413307596925,0.7683333333333333,0.7333333333333333,0.5905555555555556
25302027,signal,0.2,0.9350528468747177,0.46154526343505947,0.4735075834396582,0.2242094315748649,0.6229632085819606,0.8368424332312715,0.8041666666666667,0.74,0.6462222222222223
25302027,signal,0.2,0.9340451370969399,0.53951837310797,0.3945267639889699,0.15565136750360836,0.5698145121772034,0.8345531516878453,0.7758333333333334,0.74,0.6026666666666666
25302027,signal,0.2,0.9234164469606309,0.4552872339949017,0.4681292129657292,0.21914496003191303,0.5687561006177968,0.8340489109914005,0.77625,0.68,0.6033333333333334
25302027,signal,0.2,0.9400157358658153,0.5506285397319228,0.3893871961338925,0.15162238851301446,0.5661742918886069,0.8342697039472707,0.775,0.72,0.6020000000000001
25302027,signal,0.2,0.9205682887821455,0.5893837892973626,0.3311844994847829,0.10968317269898617,0.5797696680881529,0.8341622769772657,0.77375,0.6866666666666666,0.599888888888889
25302027,signal,0.2,0.9305587367017166,0.559943336563137,0.37061540013857963,0.13735577481987948,0.5370262646383507,0.832413575818368,0.7604166666666666,0.6333333333333333,0.5820555555555555
25302027,signal,0.2,0.9347321963170452,0.6011753291461299,0.33355686717091526,0.1112601836368756,0.5595618519262409,0.8337874394072586,0.7708333333333334,0.7133333333333334,0.5952777777777778
25302027,signal,0.2,0.9365819524420945,0.5133567199969971,0.42322523244509747,0.1791195973782068,0.581042513061019,0.8338504279413924,0.7733333333333333,0.72,0.600111111111111
25302027,signal,0.2,0.9343226240048003,0.5652311826024475,0.3690914414023527,0.13622849211646637,0.5759435771247472,0.8352794926400529,0.78375,0.74,0.6166111111111111
25302027,signal,0.2,0.9331354691074727,0.5505325673054243,0.38260290180204837,0.14638498046734785,0.5631112375284949,0.8343119225435717,0.7758333333333334,0.7333333333333333,0.6027777777777779
25302027,signal,0.3,0.9334162950133921,0.5074360891914608,0.4259802058219313,0.18145913575209496,0.40421739389953976,0.8228610844530863,0.66375,0.6266666666666667,0.4438888888888889
25302027,signal,0.3,0.9309985196983812,0.5004461194594193,0.4305524002389619,0.18537536935153123,0.4038758305111129,0.8226385326905955,0.66,0.6066666666666667,0.4390555555555556
25302027,signal,0.3,0.9289776600504289,0.42049514530082927,0.5084825147495997,0.2585544678060769,0.42021351887952557,0.8219743903949233,0.6558333333333334,0.5666666666666667,0.43777777777777777
25302027,signal,0.3,0.9411160579029961,0.5675949439792181,0.37352111392377807,0.13951802254686,0.4213754604350704,0.8225863906392633,0.6658333333333334,0.6,0.4467222222222222
25302027,signal,0.3,0.9222868760178884,0.6183204398411231,0.30396643617676533,0.09239559432200355,0.4006699922832381,0.8223904207778221,0.6575,0.5933333333333334,0.4358333333333333
25302027,signal,0.3,0.9329624168319129,0.4631335295189759,0.46982888731293704,0.22073918335371248,0.41692507309575194,0.8232185533116759,0.6666666666666666,0.6066666666666667,0.45055555555555554
25302027,signal,0.3,0.9285642807453587,0.4765481161741124,0.45201616457124627,0.2043186130337,0.38647335612444345,0.8227258058163994,0.66375,0.5666666666666667,0.44299999999999995
25302027,signal,0.3,0.930352665393733,0.5178102631787499,0.41254240221498306,0.17019123362530886,0.47824230334231704,0.8238353919458642,0.675,0.5866666666666667,0.4585555555555556
25302027,signal,0.3,0.9304684929807154,0.5850494305967521,0.34541906238396336,0.11931432865821637,0.4112760511418589,0.8239244804975453,0.6745833333333333,0.6266666666666667,0.45883333333333337
25302027,signal,0.3,0.9362896906214377,0.46122435533176476,0.475065335289673,0.22568707279388942,0.4287601158090369,0.8237156513816996,0.6683333333333333,0.6133333333333333,0.4494444444444445
25302027,signal,0.3,0.932588472903455,0.43240542497451284,0.5001830479289422,0.2501830814354865,0.4211391308436154,0.8226585768411241,0.6595833333333333,0.6066666666666667,0.43844444444444447
25302027,signal,0.3,0.9265109352523275,0.4629196072611615,0.46359132799116604,0.21491691938861288,0.4177371722197262,0.8221663943714034,0.6616666666666666,0.6066666666666667,0.44183333333333336
25302027,signal,0.4,0.9207118660551515,0.490951833752369,0.42976003230278254,0.1846936853648887,0.2951195406327578,0.8110311028843656,0.5708333333333333,0.5066666666666667,0.33194444444444443
25302027,signal,0.4,0.9283077922082356,0.3918954053133467,0.5364123868948889,0.28773824881427196,0.2984849925597211,0.8102439931327696,0.5629166666666666,0.5,0.3241111111111111
25302027,signal,0.4,0.9339436221009769,0.4787355291042257,0.45520809299675125,0.20721440792973894,0.3021339654765896,0.8101194330991354,0.565,0.49333333333333335,0.32638888888888895
25302027,signal,0.4,0.934930859980663,0.46606142633732295,0.4688694336433401,0.21983854580502651,0.29715465994097945,0.8109829709178931,0.57125,0.49333333333333335,0.3352777777777778
25302027,signal,0.4,0.9386493893024639,0.5259670747828191,0.41268231451964477,0.17030669271729101,0.2496702690072739,0.8094754806035533,0.5604166666666667,0.4666666666666667,0.32183333333333336
25302027,signal,0.4,0.927282418434437,0.4245376135414698,0.5027448048929672,0.2527523388468677,0.31072265999220117,0.8114463967960113,0.5666666666666667,0.5133333333333333,0.3258888888888889
25302027,signal,0.4,0.9199148278828644,0.42862997895467736,0.491284848928187,0.24136080278639155,0.29358520799925764,0.8105531492393782,0.5683333333333334,0.4866666666666667,0.3280555555555555
25302027,signal,0.4,0.933042765376291,0.4274084726497719,0.5056342927265192,0.25566603798104726,0.2776111800702072,0.8102768425427714,0.5608333333333333,0.48,0.31927777777777777
25302027,signal,0.4,0.9258320421703773,0.44982701541106457,0.4760050267593127,0.22658078550013402,0.30742519787434863,0.8110763177438531,0.5675,0.4866666666666667,0.32800000000000007
25302027,signal,0.4,0.9398596018993843,0.44217548876010937,0.49768411313927496,0.24768947647122663,0.2707847265658111,0.808112670585771,0.54875,0.48,0.3092222222222222
25302027,signal,0.4,0.931611373572045,0.43929104718549694,0.4923203263865481,0.24237930377335726,0.3071106343440793,0.8127155019803869,0.5804166666666667,0.5066666666666667,0.3416666666666667
25302027,signal,0.4,0.9307852001803166,0.5024117945202146,0.42837340566010207,0.18350377467683437,0.2687346843712053,0.8088376528822113,0.55,0.4666666666666667,0.30750000000000005
25302027,signal,0.5,0.9161845502275406,0.38073831344353803,0.5354462367840026,0.28670267248615017,0.1946027179316906,0.7984959005524173,0.4791666666666667,0.41333333333333333,0.2363888888888889
25302027,signal,0.5,0.9375492499878281,0.4233301041521119,0.5142191458357162,0.2644213299440135,0.20339335172700299,0.7968033435783446,0.4725,0.4266666666666667,0.23333333333333334
25302027,signal,0.5,0.9316331867809335,0.34960829587939135,0.5820248909015422,0.33875297362895207,0.20826586198898536,0.7985881643438076,0.4875,0.43333333333333335,0.2456111111111111
25302027,signal,0.5,0.9319323178163633,0.38773901146689804,0.5441933063494653,0.29614635467556294,0.19745265979862955,0.7959357950791163,0.4625,0.4066666666666667,0.21794444444444447
25302027,signal,0.5,0.9275294798267484,0.4525448572571988,0.4749846225695496,0.2256103916775375,0.18632338552003028,0.7956937515277748,0.4708333333333333,0.41333333333333333,0.22816666666666668
25302027,signal,0.5,0.9344274324428299,0.40341763131618086,0.5310098011266491,0.2819714088925634,0.19861186354650903,0.7957014348140903,0.46416666666666667,0.41333333333333333,0.2277777777777778
25302027,signal,0.5,0.9385248092758784,0.3788401189626881,0.5596846903131903,0.3132469525709718,0.19877038260583804,0.7979205933413783,0.4766666666666667,0.38666666666666666,0.23516666666666666
25302027,signal,0.5,0.9253688977523117,0.34932979395281794,0.5760391037994937,0.3318210491061239,0.19338649211293238,0.7946706716065645,0.46208333333333335,0.4066666666666667,0.21844444444444447
25302027,signal,0.5,0.9262658850478477,0.3918165568130395,0.5344493282348082,0.2856360844506377,0.18852918503339167,0.7957737671576217,0.4675,0.36666666666666664,0.22894444444444448
25302027,signal,0.5,0.9299846490375382,0.39078838786746817,0.53919626117007,0.29073260805978235,0.18688600946518968,0.799305748345711,0.48791666666666667,0.38666666666666666,0.24066666666666667
25302027,signal,0.5,0.9336952549277119,0.39135892072650397,0.542336334201208,0.29412869939480435,0.1976199721728858,0.7939844875190918,0.45958333333333334,0.38,0.21761111111111114
25302027,signal,0.5,0.9293145063144856,0.4954797332102507,0.43383477310423496,0.18821261035440304,0.1836919036478354,0.7949128084812399,0.4575,0.37333333333333335,0.2197777777777778
25302027,signal,0.6,0.9320256834270617,0.3697275016664341,0.5622981817606276,0.3161792452113078,0.14052477520501133,0.7841455297576415,0.3929166666666667,0.32666666666666666,0.15944444444444444
25302027,signal,0.6,0.9294742872075185,0.27306494737062825,0.6564093398368902,0.43087322142510204,0.10490801141921523,0.782080557191411,0.3858333333333333,0.30666666666666664,0.153
25302027,signal,0.6,0.9311487900020192,0.3231179631022299,0.6080308268997894,0.36970148646044165,0.11881743706183405,0.7818921739501764,0.39166666666666666,0.31333333333333335,0.15805555555555556
25302027,signal,0.6,0.9218879442169028,0.31446926144297394,0.6074186827739289,0.36895745618281484,0.13689658261526746,0.7830983051781508,0.3954166666666667,0.28,0.16488888888888892
25302027,signal,0.6,0.9260778039308832,0.3307750597601943,0.595302744170689,0.35438535721715275,0.12322261207322976,0.779758592699982,0.37666666666666665,0.32666666666666666,0.15016666666666667
25302027,signal,0.6,0.9312447356051636,0.34951908791186276,0.5817256476933008,0.33840472918419034,0.16645074438342214,0.7887719742290588,0.41875,0.36,0.1816666666666667
25302027,signal,0.6,0.9255920592437477,0.3475389484241572,0.5780531108195904,0.3341453989282057,0.13808580901603296,0.7862210165443754,0.40708333333333335,0.3333333333333333,0.1710555555555556
25302027,signal,0.6,0.929149668068807,0.3457692687323933,0.5833803993364137,0.34033269032991353,0.1320048877842865,0.7828536374726384,0.39625,0.35333333333333333,0.16355555555555554
25302027,signal,0.6,0.9339508070149678,0.32299895266834866,0.6109518543466191,0.37326216832957254,0.13279341562014604,0.7833028439198493,0.3929166666666667,0.32,0.15822222222222224
25302027,signal,0.6,0.9323486824280605,0.30803407271447586,0.6243146097135845,0.38976873190182537,0.1566271728417868,0.7872379215238675,0.41375,0.35333333333333333,0.17511111111111113
25302027,signal,0.6,0.9296815983267394,0.39626473178835364,0.5334168665383857,0.28453355350763,0.13768287818434075,0.783834325488359,0.3975,0.34,0.16366666666666668
25302027,signal,0.6,0.9327551547622722,0.2939398765830935,0.6388152781791787,0.40808495963514146,0.1401161213035042,0.7834698910024516,0.39625,0.32,0.16150000000000003
25302027,signal,0.7,0.9225249744262485,0.31743838079039755,0.6050865936358509,0.3661297857978374,0.13645096105950622,0.7737057713393863,0.34708333333333335,0.24666666666666667,0.126
25302027,signal,0.7,0.9316574158715307,0.3352369162221575,0.5964204996493732,0.35571741240200794,0.10909967263743979,0.7717712629536466,0.34375,0.2866666666666667,0.12722222222222224
25302027,signal,0.7,0.930255694699136,0.322062052379036,0.6081936423201,0.3698995065585897,0.10725840311082918,0.7745757554913285,0.35,0.29333333333333333,0.12627777777777777
25302027,signal,0.7,0.9277907722621649,0.32112447375620917,0.6066662985059557,0.3680439977429173,0.10961121224617738,0.7730955120807272,0.35041666666666665,0.30666666666666664,0.13083333333333333
25302027,signal,0.7,0.9294237143743561,0.28998717802580753,0.6394365363485486,0.4088790840174287,0.09982731607882236,0.7764717351295567,0.35541666666666666,0.2733333333333333,0.1267777777777778
25302027,signal,0.7,0.9258103037274316,0.2842389494942546,0.6415713542331769,0.41161380257259256,0.1011105657889857,0.7718186350063724,0.3358333333333333,0.26666666666666666,0.11672222222222223
25302027,signal,0.7,0.9313605111463743,0.27097424555373806,0.6603862655926362,0.4361100197833879,0.0912238034910255,0.7740322067550424,0.3466666666666667,0.25333333333333335,0.1235
25302027,signal,0.7,0.9186138439683686,0.33203954360714116,0.5865743003612275,0.34406940984426354,0.08821885224324509,0.7703408129749266,0.33,0.26,0.1108888888888889
25302027,signal,0.7,0.9352022226878379,0.3641982087101609,0.5710040139776771,0.32604558397861927,0.15572309050904812,0.7756086281488352,0.35791666666666666,0.31333333333333335,0.13555555555555554
25302027,signal,0.7,0.9337030145852628,0.2733581274485258,0.660344887136737,0.43605536996762995,0.10285658643968958,0.7751630720257556,0.35291666666666666,0.3,0.12883333333333333
25302027,signal,0.7,0.9332740947486109,0.3288059821445464,0.6044681126040645,0.36538169915512003,0.11298816386050833,0.7752930879591193,0.3545833333333333,0.2866666666666667,0.12844444444444444
25302027,signal,0.7,0.9219396788351675,0.306151187156238,0.6157884916789295,0.379195466484211,0.10923032251610994,0.7747183849605098,0.35,0.28,0.126
25302028,markov,0.2,0.925446777476442,0.526480782805699,0.398965994670743,0.15917386490361535,0.6802038136099838,0.829260776136298,0.8391666666666666,0.66,0.7002777777777778
25302028,markov,0.2,0.9184551998319784,0.4967482809662083,0.4217069188657701,0.1778367254192612,0.6539561647119484,0.820314661630073,0.7845833333333333,0.5666666666666667,0.613111111111111
25302028,markov,0.2,0.9145269336997145,0.568906243552392,0.34562069014732244,0.11945366145791146,0.615686947422996,0.8223344743869241,0.7895833333333333,0.5666666666666667,0.6242222222222222
25302028,markov,0.2,0.9302315441173138,0.5801728204756273,0.35005872364168644,0.1225411099976466,0.673105994842917,0.8216919270705898,0.7870833333333334,0.4,0.6187777777777778
25302028,markov,0.2,0.9237738555057518,0.612804092266819,0.3109697632389328,0.0967021936488779,0.6617441588056207,0.8264681959905946,0.8195833333333333,0.4533333333333333,0.6717777777777776
25302028,markov,0.2,0.9203747713848891,0.5054050924778827,0.4149696789070064,0.172199834412184,0.5841666026525123,0.8201834143176479,0.7779166666666667,0.5733333333333334,0.6015555555555555
25302028,markov,0.2,0.9218863256297182,0.5307183294360573,0.3911679961936608,0.15301240124616386,0.6784567369178068,0.8247457291443957,0.8079166666666666,0.56,0.6498333333333334
25302028,markov,0.2,0.9180610412112952,0.5166461624994574,0.4014148787118378,0.16113390485123943,0.6966431235098423,0.8239615031157713,0.8083333333333333,0.48,0.6523333333333333
25302028,markov,0.2,0.9175734679267714,0.4951726746194792,0.4224007933072922,0.1784224301866298,0.7175173518382041,0.8279384606586033,0.8329166666666666,0.6066666666666667,0.6952222222222223
25302028,markov,0.2,0.9256014051405348,0.42867769853956855,0.49692370660096624,0.2469331701820432,0.49391165235173623,0.8155394647831106,0.75375,0.4666666666666667,0.5710000000000001
25302028,markov,0.2,0.924586883268824,0.505408797243084,0.41917808602574,0.1757102678042027,0.539068962732204,0.8127649536895987,0.7379166666666667,0.48,0.5406666666666666
25302028,markov,0.2,0.922284299041164,0.5288956468882079,0.39338865215295615,0.15475463164271952,0.662359639509578,0.8301383604302748,0.8358333333333333,0.6066666666666667,0.6966666666666667
25302028,markov,0.3,0.9211025185696814,0.4152848856883679,0.5058176328813135,0.2558514777336553,0.3260884106197241,0.7909317340669721,0.6158333333333333,0.38,0.3816111111111111
25302028,markov,0.3,0.9207708856164121,0.5409857084246282,0.37978517719178384,0.14423678081459465,0.5781281726880858,0.8126218176258452,0.7141666666666666,0.5133333333333333,0.5098333333333334
25302028,markov,0.3,0.9214206583952765,0.3598137646547487,0.5616068937405279,0.31540230309688455,0.3386544998591441,0.7926184247547733,0.62625,0.3333333333333333,0.39305555555555555
25302028,markov,0.3,0.9264563965923563,0.6131370966944149,0.3133192998979415,0.0981689836885362,0.49659870909834275,0.8123211383590039,0.7125,0.4666666666666667,0.5057222222222222
25302028,markov,0.3,0.9193260804255483,0.5326641593800926,0.3866619210454557,0.14950744118656223,0.5286509619663845,0.81194679195311,0.7120833333333333,0.42,0.5096666666666666
25302028,markov,0.3,0.9221978990233695,0.49205111367878585,0.4301467853445836,0.18502625694227928,0.4661532518319307,0.809980029116917,0.7016666666666667,0.5133333333333333,0.4987777777777778
25302028,markov,0.3,0.914995456842847,0.4840687813405665,0.4309266755022805,0.18569779965944774,0.5008285964009639,0.8081467682949954,0.7079166666666666,0.5,0.4955555555555556
25302028,markov,0.3,0.9296254738741683,0.49111127167108637,0.4385142022030819,0.1922947055338054,0.434761970655574,0.8037618648877006,0.6625,0.5333333333333333,0.43466666666666665
25302028,markov,0.3,0.9236595234174458,0.4959996745947337,0.42765984882271213,0.182892946295065,0.46500934544302,0.7977516723543967,0.6629166666666667,0.32,0.4376111111111111
25302028,markov,0.3,0.9119556594438006,0.4984870475383834,0.4134686119054172,0.17095629303099252,0.5296953531410259,0.8105209047946254,0.71125,0.4533333333333333,0.5011111111111111
25302028,markov,0.3,0.924037036537617,0.5725202337267603,0.35151680281085673,0.12356406265836674,0.508592541210207,0.8109699595260113,0.7183333333333334,0.5333333333333333,0.5150555555555555
25302028,markov,0.3,0.9257703552575375,0.509395105547733,0.41637524970980444,0.173368348570902,0.6260132962739798,0.8105550043180962,0.7241666666666666,0.56,0.5327777777777778
25302028,markov,0.4,0.9149086989095778,0.44387200589005266,0.47103669301952517,0.2218755661707704,0.3843127647569105,0.7945307231213924,0.6066666666666667,0.2866666666666667,0.36933333333333335
25302028,markov,0.4,0.93272289953398,0.4783028044486765,0.4544200950853035,0.20649762281733627,0.48542334191820563,0.8045166471703326,0.6641666666666667,0.4,0.43538888888888894
25302028,markov,0.4,0.911188013029609,0.46411763027702063,0.4470703827525883,0.19987192713454582,0.32906962343640117,0.7863322805019878,0.575,0.32,0.32566666666666666
25302028,markov,0.4,0.9153233460519128,0.501293374621167,0.4140299714307458,0.1714208172429442,0.3920609458863285,0.796062164820513,0.60625,0.36,0.3625555555555556
25302028,markov,0.4,0.9235669112631196,0.4474547714400852,0.4761121398230344,0.22668276968686868,0.33498452127414147,0.7946686651915768,0.6158333333333333,0.3466666666666667,0.3767777777777778
25302028,markov,0.4,0.9270919129158312,0.5305418057236355,0.39655010719219563,0.15725198751414185,0.38420830486480256,0.8023670477955642,0.6266666666666667,0.4866666666666667,0.3893333333333333
25302028,markov,0.4,0.9223108641756017,0.4971488748961449,0.4251619892794568,0.18076271712806494,0.32280390250897106,0.7840308516443978,0.56625,0.2733333333333333,0.3209444444444445
25302028,markov,0.4,0.9287822933115005,0.4597078448057121,0.46907444850578844,0.22003083824100958,0.4025878085243484,0.793801137622969,0.6033333333333334,0.3,0.35988888888888887
25302028,markov,0.4,0.9206334292336259,0.4968792501628622,0.4237541790707637,0.17956760427993684,0.37338128986036817,0.7855450290722998,0.5691666666666667,0.4066666666666667,0.3347777777777778
25302028,markov,0.4,0.9167280263470163,0.5378566539684482,0.37887137237856816,0.14354351680801966,0.3693676927268382,0.7926706844504555,0.5933333333333334,0.36,0.35538888888888887
25302028,markov,0.4,0.9205532284764002,0.5228671070555402,0.39768612142086,0.158154251170767,0.3097668054290514,0.789734218125773,0.5841666666666666,0.34,0.34838888888888886
25302028,markov,0.4,0.9144896887933499,0.45403954282557357,0.46045014596777634,0.21201433692174654,0.2956493141068686,0.790566757439917,0.5870833333333333,0.30666666666666664,0.34711111111111115
25302028,markov,0.5,0.9250715073025072,0.42305702724556893,0.5020144800569383,0.25201853818683806,0.24479644927682565,0.7698364569654065,0.45875,0.2866666666666667,0.21216666666666667
25302028,markov,0.5,0.9231109448349641,0.4904937161026771,0.43261722873228703,0.18715766659600394,0.2695891695662686,0.7762506597833375,0.495,0.32666666666666666,0.25105555555555553
25302028,markov,0.5,0.9209553709101098,0.46526118809843314,0.4556941828116767,0.2076571882484018,0.3471334724885608,0.7829018519441255,0.5308333333333334,0.2866666666666667,0.2833333333333333
25302028,markov,0.5,0.9264420701266143,0.49175992787814776,0.4346821422484665,0.18894856478971608,0.3116605299668249,0.7865151811691664,0.5416666666666666,0.32666666666666666,0.29161111111111115
25302028,markov,0.5,0.9267569463494814,0.5059496954991293,0.4208072508503521,0.17707874236823115,0.30169824998884726,0.7835326603175207,0.5270833333333333,0.32,0.2758888888888889
25302028,markov,0.5,0.9301423532292584,0.3979856300010502,0.5321567232282083,0.2831907780769839,0.18749611067407246,0.7698622266394811,0.46708333333333335,0.16,0.21366666666666667
25302028,markov,0.5,0.9286979735423805,0.4181136935605856,0.5105842799817949,0.26069630696452795,0.2747418526086964,0.780830874106746,0.5283333333333333,0.32666666666666666,0.2757777777777778
25302028,markov,0.5,0.9260965378020697,0.449699114696297,0.4763974231057727,0.22695450474182063,0.31089373604871456,0.7841942554021157,0.5295833333333333,0.26666666666666666,0.2758888888888889
25302028,markov,0.5,0.9303390703076607,0.392655861342877,0.5376832089647837,0.2891032332026673,0.22782241927439165,0.7838719281640578,0.5425,0.3466666666666667,0.29294444444444445
25302028,markov,0.5,0.9213946573736325,0.41548352082064915,0.5059111365529834,0.25594607808833136,0.24671106203811,0.7777733608190285,0.49333333333333335,0.22,0.24344444444444444
25302028,markov,0.5,0.9271005913142274,0.38457517766528915,0.5425254136489382,0.29433382445495154,0.2416832938219007,0.7728760619110128,0.4920833333333333,0.22,0.23427777777777775
25302028,markov,0.5,0.91728810243815,0.42113080963244065,0.4961572928057093,0.24617205920429036,0.3011385183739363,0.7806155024379423,0.5158333333333334,0.30666666666666664,0.2697222222222223
25302028,markov,0.6,0.9190059963382533,0.3959224339951747,0.5230835623430786,0.2736164131935254,0.18421002140342463,0.7629245408950265,0.41125,0.29333333333333333,0.16822222222222222
25302028,markov,0.6,0.9221357037468393,0.3611779368717829,0.5609577668750564,0.3146736162174501,0.1306839918442818,0.7539153628866034,0.37916666666666665,0.14,0.1443888888888889
25302028,markov,0.6,0.92865462461796,0.3841927514630936,0.5444618731548664,0.2964387313193058,0.1291998112511643,0.7569939021122853,0.38458333333333333,0.16,0.14627777777777778
25302028,markov,0.6,0.9240247188464595,0.32003280455299027,0.6039919142934693,0.3648062325318896,0.1641153077288039,0.7516753327291087,0.3566666666666667,0.16,0.13505555555555557
25302028,markov,0.6,0.9301783401362541,0.4374868987397219,0.4926914413965322,0.24274485642539254,0.16790388575468693,0.7604446682176487,0.4008333333333333,0.22,0.1562777777777778
25302028,markov,0.6,0.8929972433745433,0.37784636435124025,0.515150879023303,0.2653804281584818,0.1589782652321163,0.7583200029645785,0.3958333333333333,0.21333333333333335,0.14966666666666667
25302028,markov,0.6,0.9143231105982135,0.38899758665117407,0.5253255239470394,0.2759669061102314,0.15168301522932168,0.7625647874146082,0.3933333333333333,0.26666666666666666,0.15011111111111114
25302028,markov,0.6,0.9203441649682806,0.36471983859408313,0.5556243263741976,0.3087183920587808,0.15614901862376604,0.7539215132133114,0.37333333333333335,0.13333333333333333,0.1403333333333333
25302028,markov,0.6,0.9066620486875367,0.45291742377370503,0.4537446249138317,0.20588418463819383,0.17098910304780604,0.7602545544382338,0.3770833333333333,0.23333333333333334,0.14133333333333334
25302028,markov,0.6,0.9288680179146341,0.33361560294123616,0.595252414973398,0.3543254375316624,0.1747565446866393,0.7651850174615091,0.43375,0.17333333333333334,0.1838888888888889
25302028,markov,0.6,0.9212080965517764,0.379676001677181,0.5415320948745954,0.29325700977926783,0.18025829543762553,0.7649647797309906,0.4225,0.22,0.1778888888888889
25302028,markov,0.6,0.9327183683472389,0.4694833163698884,0.4632350519773505,0.2145867133804586,0.17269629624989402,0.767228708554073,0.4245833333333333,0.28,0.17416666666666666
25302028,markov,0.7,0.920572807175951,0.3297258886233866,0.5908469185525644,0.34910008116306074,0.12665893148272206,0.7511620976939953,0.3258333333333333,0.2,0.10672222222222222
25302028,markov,0.7,0.923810747155156,0.3308435120736794,0.5929672350814765,0.35161014188017103,0.06021479579939452,0.7399252700162818,0.28541666666666665,0.14666666666666667,0.07927777777777777
25302028,markov,0.7,0.9194122244368008,0.39607558089917605,0.5233366435376248,0.27388124246922696,0.08783438904490164,0.7368947624282869,0.2791666666666667,0.18666666666666668,0.0773888888888889
25302028,markov,0.7,0.9247957364798569,0.4942651166689577,0.4305306198108992,0.18535661459475702,0.11175807948272727,0.7503286043470246,0.3225,0.21333333333333335,0.10338888888888889
25302028,markov,0.7,0.9107326808667248,0.3717964694318627,0.5389362114348621,0.2904522399957624,0.12116886002898998,0.750986947678106,0.3258333333333333,0.17333333333333334,0.1078888888888889
25302028,markov,0.7,0.9179519414575317,0.36551335327250223,0.5524385881850294,0.30518839371586853,0.07680578140893572,0.7483578459923116,0.31416666666666665,0.14666666666666667,0.09622222222222222
25302028,markov,0.7,0.9298910148283969,0.3843011433862015,0.5455898714421954,0.2976683078203113,0.07156005375060746,0.7434552419933408,0.29875,0.1,0.09183333333333334
25302028,markov,0.7,0.9147111935186897,0.3611304792781554,0.5535807142405342,0.30645160717906,0.07813695707533812,0.7414796712903885,0.2841666666666667,0.20666666666666667,0.07827777777777777
25302028,markov,0.7,0.9159609483951136,0.31223540994862625,0.6037255384464872,0.36448452577250096,0.08269076676371094,0.7455232757106629,0.3025,0.16666666666666666,0.09127777777777778
25302028,markov,0.7,0.9254320846163953,0.3805326251824364,0.5448994594339589,0.29691542089142064,0.09992945407718155,0.7400198575738225,0.28875,0.08,0.08522222222222223
25302028,markov,0.7,0.918480625341378,0.3440550532256106,0.5744255721157674,0.32996473790052666,0.11153630950635704,0.7416851199453675,0.30833333333333335,0.12,0.0947777777777778
25302028,markov,0.7,0.9198253124151681,0.33751727121304276,0.5823080412021253,0.3390826548486561,0.11487448449840108,0.7441719583412775,0.30583333333333335,0.18,0.09427777777777777
25302028,correlated,0.2,0.9288656890662899,0.6390016431117097,0.28986404595458015,0.08402116513715896,0.5743697706628325,0.8216907612771552,0.7920833333333334,0.6133333333333333,0.7063333333333333
25302028,correlated,0.2,0.925873447845829,0.6292329828826179,0.29664046496321117,0.08799556545359011,0.9286025524449628,0.8473219413022685,0.95625,0.88,0.9138333333333333
25302028,correlated,0.2,0.9112236331210649,0.543451461860612,0.3677721712604529,0.13525636995362791,0.7698950181615287,0.8251106872449041,0.8170833333333334,0.7066666666666667,0.7468888888888888
25302028,correlated,0.2,0.9256959477884774,0.6232625007320859,0.3024334470563915,0.09146598989841118,0.8161467080052857,0.8382023838170835,0.8870833333333333,0.74,0.8079999999999999
25302028,correlated,0.2,0.9117183790318302,0.5837209848554541,0.3279973941763761,0.10758229058649302,0.4766867132212122,0.8098726792875309,0.73875,0.56,0.683
25302028,correlated,0.2,0.9268737981768794,0.5295014534450642,0.39737234473181526,0.15790478035766062,0.6771044586307599,0.8280277419706072,0.83125,0.68,0.7561111111111111
25302028,correlated,0.2,0.9148241578661014,0.5788770974286489,0.3359470604374525,0.11286042741656535,0.8114268088109742,0.8346804248143117,0.8825,0.6466666666666666,0.7861666666666667
25302028,correlated,0.2,0.9215748780493784,0.5757285143971331,0.3458463636522453,0.1196097072514811,0.822998389410125,0.8282904651475093,0.8408333333333333,0.6066666666666667,0.7263888888888889
25302028,correlated,0.2,0.9272706132879025,0.6007359539899922,0.32653465929791026,0.10662488372280234,0.8767190820812985,0.8376433814298639,0.9008333333333334,0.6266666666666667,0.8283888888888888
25302028,correlated,0.2,0.9230599292807515,0.5321114024042527,0.39094852687649884,0.15284075066690453,0.7360962103587025,0.8332896661232061,0.87,0.7066666666666667,0.7666111111111111
25302028,correlated,0.2,0.9063221957409809,0.5539846303856131,0.35233756535536787,0.12414175996054812,0.7948556511005774,0.8249922247056202,0.8070833333333334,0.6533333333333333,0.7177777777777778
25302028,correlated,0.2,0.9149507207566306,0.5527441072544189,0.3622066135022117,0.1311936308647406,0.7492764723271058,0.8292202150620358,0.82625,0.4066666666666667,0.7251666666666666
25302028,correlated,0.3,0.9178979177861276,0.4807387465359429,0.4371591712501847,0.19110814100814832,0.29091490375888257,0.7834509911689899,0.5495833333333333,0.2,0.4373888888888889
25302028,correlated,0.3,0.9187943914612173,0.45655397689898053,0.4622404145622368,0.21366620085466853,0.5885631390345897,0.8119404611673335,0.6995833333333333,0.49333333333333335,0.5726111111111112
25302028,correlated,0.3,0.9166188321396556,0.6234488148545396,0.29317001728511594,0.08594865903495517,0.7758927645027435,0.8173251047845288,0.7408333333333333,0.5466666666666666,0.642
25302028,correlated,0.3,0.9172737065567764,0.5298729084490841,0.38740079810769235,0.15007937837447702,0.5014907452552066,0.8074117136121056,0.6966666666666667,0.5733333333333334,0.5831666666666666
25302028,correlated,0.3,0.9189119456257332,0.5732118852603826,0.3457000603653506,0.11950853173660705,0.5094501375315761,0.7912360521073919,0.6170833333333333,0.42,0.5332777777777777
25302028,correlated,0.3,0.9297535625187565,0.5988894614619915,0.330864101056765,0.1094710533681012,0.6679646050386052,0.8187647083985068,0.7858333333333334,0.43333333333333335,0.6275555555555556
25302028,correlated,0.3,0.930733891709679,0.526655302760615,0.404078588949064,0.16327950604706665,0.4891089704058111,0.8078920228779958,0.70375,0.3466666666666667,0.5387777777777778
25302028,correlated,0.3,0.913404717876715,0.5564917946141675,0.3569129232625474,0.12738683479181706,0.31553100767006387,0.7681501230856259,0.5279166666666667,0.3333333333333333,0.43288888888888893
25302028,correlated,0.3,0.9236595340045347,0.6374576673849243,0.28620186661961045,0.08191150845654929,0.5739484477479756,0.7894692620305045,0.5975,0.36,0.5210555555555556
25302028,correlated,0.3,0.9271128755174598,0.5732973464885666,0.35381552902889324,0.1251854285819956,0.4970386671170547,0.8085509293224146,0.6916666666666667,0.4066666666666667,0.5802222222222222
25302028,correlated,0.3,0.9183004223442405,0.4960200923042368,0.42228033004000365,0.1783206771386944,0.47803651749807574,0.7637109037294607,0.47333333333333333,0.24,0.35855555555555557
25302028,correlated,0.3,0.9172771010854125,0.5456825696380926,0.3715945314473199,0.1380824958015532,0.6518214128969019,0.820890375907405,0.7754166666666666,0.54,0.6206666666666667
25302028,correlated,0.4,0.9205785754369822,0.5000764284598501,0.42050214697713206,0.17682205561237757,0.5380430671696953,0.8029637943358751,0.6216666666666667,0.44,0.47555555555555556
25302028,correlated,0.4,0.9180349673196327,0.589358889445377,0.3286760778742558,0.10802796416680385,0.5854724875531018,0.7916085246613682,0.57375,0.4266666666666667,0.45261111111111113
25302028,correlated,0.4,0.9265351724408539,0.5300989925031753,0.39643617993767866,0.15716164476357952,0.5450389220036876,0.7717116205253974,0.5191666666666667,0.3,0.4022777777777778
25302028,correlated,0.4,0.9172638930119695,0.6206042670113374,0.2966596260006321,0.08800693369883492,0.3151478983474619,0.792312830643986,0.5829166666666666,0.36,0.4666111111111111
25302028,correlated,0.4,0.9227163692173058,0.43969773061187273,0.4830186386054331,0.23330700524024597,0.39807264978031537,0.8042574375406286,0.6783333333333333,0.49333333333333335,0.5354444444444444
25302028,correlated,0.4,0.9238626358990298,0.4703228994965104,0.45353973640251943,0.2056982924960668,0.2628438173381296,0.7614439436052091,0.46708333333333335,0.2866666666666667,0.3425
25302028,correlated,0.4,0.9157720887481333,0.4866296703340922,0.4291424184140411,0.18416321528225194,0.32456350263957545,0.7937819848128349,0.64,0.4266666666666667,0.4855555555555556
25302028,correlated,0.4,0.9227518768737447,0.5052358631904429,0.4175160136833018,0.17431962168199508,0.3575983818699459,0.7921836344292799,0.6016666666666667,0.30666666666666664,0.46755555555555556
25302028,correlated,0.4,0.9162402670587142,0.48191497650686865,0.43432529055184554,0.18863845801294504,0.3625048560911612,0.7867971343319515,0.6029166666666667,0.35333333333333333,0.44805555555555554
25302028,correlated,0.4,0.9084953524389447,0.518932724813979,0.38956262762496574,0.15175904084206773,0.44559769906656077,0.7945970081373146,0.60625,0.48,0.46705555555555556
25302028,correlated,0.4,0.9232678583411607,0.47194166396339887,0.4513261943777618,0.20369533373151322,0.3975539695522466,0.7842146970281927,0.5679166666666666,0.36,0.4556111111111111
25302028,correlated,0.4,0.9135043500944684,0.4963272102766498,0.4171771398178186,0.17403676598657578,0.27189393403680145,0.7442378450228501,0.39916666666666667,0.32666666666666666,0.29038888888888886
25302028,correlated,0.5,0.9259456062763177,0.38295735322965224,0.5429882530466654,0.29483624294666955,0.4097440287917164,0.76101647279373,0.45958333333333334,0.2733333333333333,0.3070555555555555
25302028,correlated,0.5,0.9211725777185625,0.5181401832613973,0.4030323944571652,0.16243511098187602,0.25123979694902415,0.7620872888604585,0.42583333333333334,0.30666666666666664,0.32883333333333326
25302028,correlated,0.5,0.9279631093024212,0.4172485260915874,0.5107145832108337,0.26082938550421564,0.24575520259863648,0.7880733853887257,0.5658333333333333,0.26666666666666666,0.3923333333333333
25302028,correlated,0.5,0.9182386705508954,0.5348022387749957,0.3834364317758997,0.14702349721303418,0.3473645364579311,0.7317411064261334,0.34208333333333335,0.21333333333333335,0.23583333333333334
25302028,correlated,0.5,0.9171376080023071,0.409956706848235,0.5071809011540722,0.2572324664954568,0.31502719132671875,0.7180144540372383,0.3358333333333333,0.19333333333333333,0.21005555555555552
25302028,correlated,0.5,0.9199115525208217,0.4370769313201883,0.48283462120063336,0.2331292714299591,0.32923635082058816,0.790338785692544,0.5816666666666667,0.4266666666666667,0.39194444444444443
25302028,correlated,0.5,0.9194089800079001,0.45640821433250606,0.463000765675394,0.2143697090160011,0.39931310556357247,0.7516534977426566,0.44333333333333336,0.30666666666666664,0.3122777777777778
25302028,correlated,0.5,0.917541360859221,0.43084503355155546,0.48669632730766554,0.2368733150147703,0.34485675050393405,0.7785671851185483,0.5241666666666667,0.3466666666666667,0.31449999999999995
25302028,correlated,0.5,0.9210096189995446,0.4621777015340303,0.45883191746551427,0.2105267284850805,0.35519812694918756,0.7953765053617443,0.5983333333333334,0.4266666666666667,0.4187222222222223
25302028,correlated,0.5,0.9186252241887309,0.4869930871948534,0.43163213699387754,0.18630630168590145,0.3572145849725443,0.7972851922447953,0.5979166666666667,0.3333333333333333,0.44322222222222224
25302028,correlated,0.5,0.9260874885560381,0.5711393479175499,0.3549481406384881,0.12598818254271993,0.35558618231599926,0.779380271170778,0.5158333333333334,0.35333333333333333,0.3439444444444445
25302028,correlated,0.5,0.923527320790091,0.6200274276042184,0.30349989318587267,0.09211218516383612,0.40013665494875905,0.7614140887684316,0.44583333333333336,0.34,0.3239444444444445
25302028,correlated,0.6,0.9284809474051609,0.3823934203572669,0.546087527047894,0.29821158719728436,0.238220554472263,0.779338049385466,0.53125,0.2866666666666667,0.3268333333333333
25302028,correlated,0.6,0.9168942479181704,0.4272059892153181,0.4896882587028523,0.2397945907114316,0.16878756242957138,0.763472198251226,0.4354166666666667,0.26666666666666666,0.26172222222222224
25302028,correlated,0.6,0.9128856396940848,0.43024572035468467,0.4826399193394001,0.23294129173994263,0.15764698081269074,0.7328026916976815,0.3075,0.13333333333333333,0.14933333333333335
25302028,correlated,0.6,0.92094286277755,0.44175292304452773,0.47918993973302226,0.2296229983413375,0.14146799308520777,0.7489530656301476,0.38083333333333336,0.18,0.22055555555555556
25302028,correlated,0.6,0.9225946327128758,0.38240382562153663,0.5401908070913392,0.2918061080659924,0.21248067642419818,0.767979947669948,0.5,0.20666666666666667,0.2673333333333333
25302028,correlated,0.6,0.9225040754133051,0.42303999163640205,0.4994640837769031,0.24946437098310129,0.22041265245885602,0.7441883907104054,0.3675,0.20666666666666667,0.2155
25302028,correlated,0.6,0.9286889346294369,0.3817825739902032,0.5469063606392337,0.29910656730765156,0.059648429438528466,0.6997142705348559,0.21416666666666667,0.08666666666666667,0.11516666666666667
25302028,correlated,0.6,0.917641332591042,0.48738407092266584,0.43025726166837613,0.1851213112183695,0.19515751629223246,0.7428892394252237,0.35333333333333333,0.22,0.20788888888888887
25302028,correlated,0.6,0.9309006693730961,0.3841047528572915,0.5467959165158046,0.29898577431835877,0.05553160004290238,0.7373941297466388,0.34791666666666665,0.23333333333333334,0.18933333333333333
25302028,correlated,0.6,0.9289813776436702,0.5061849010905085,0.42279647655316166,0.17875686058576817,0.24934142583983357,0.7689358273641289,0.4579166666666667,0.20666666666666667,0.2796666666666667
25302028,correlated,0.6,0.9138432408420893,0.44857120308910753,0.4652720377529818,0.21647806911481213,0.2779822036997428,0.7490368571318888,0.39208333333333334,0.19333333333333333,0.2306666666666667
25302028,correlated,0.6,0.9180527952152385,0.40859294004537494,0.5094598551698636,0.25954934402969837,0.20853336317114882,0.7472336347106072,0.39875,0.26,0.23555555555555557
25302028,correlated,0.7,0.9237307230339535,0.4563523757743872,0.46737834725956634,0.2184425194870838,0.2548435732643892,0.7267563326843202,0.2941666666666667,0.22666666666666666,0.15066666666666664
25302028,correlated,0.7,0.9203177257595812,0.3587857254913248,0.5615320002682563,0.31531818732526906,0.18495449592793053,0.7580116560905186,0.38916666666666666,0.29333333333333333,0.19405555555555556
25302028,correlated,0.7,0.9272921919122453,0.3804279902271507,0.5468642016850946,0.2990604550846759,0.06487485055867938,0.7056055923832832,0.18,0.02,0.07744444444444444
25302028,correlated,0.7,0.9257614641476579,0.41995712940090774,0.5058043347467502,0.2558380250486026,0.16397707579949503,0.7426817650070154,0.3308333333333333,0.2,0.1716111111111111
25302028,correlated,0.7,0.9296605509097849,0.38048543936961743,0.5491751115401675,0.3015933031351554,0.14347151995213148,0.7303446400634542,0.28708333333333336,0.08,0.13483333333333333
25302028,correlated,0.7,0.9237870675677189,0.42108442445888317,0.5027026431088357,0.25270994738860947,0.1629780347028849,0.7418352340837311,0.3204166666666667,0.14,0.14444444444444446
25302028,correlated,0.7,0.9237577621067836,0.4693386879529505,0.45441907415383315,0.20649669495482692,0.19672768030647686,0.7564527280145501,0.3858333333333333,0.2,0.18800000000000003
25302028,correlated,0.7,0.9119572991538133,0.3435461703846278,0.5684111287691855,0.32309121130865964,0.05129190206996037,0.725254046103658,0.2725,0.14,0.12200000000000001
25302028,correlated,0.7,0.9146434152510646,0.48632911305469656,0.42831430219636807,0.1834531414659617,0.20489896665323692,0.7354018918946482,0.3175,0.17333333333333334,0.15527777777777776
25302028,correlated,0.7,0.9201483655227879,0.33096629175046755,0.5891820737723203,0.3471355160546519,0.17117726898035848,0.7493820338349665,0.37583333333333335,0.18,0.16833333333333336
25302028,correlated,0.7,0.9288337451449011,0.41225393882916206,0.5165798063157391,0.2668546962932065,0.04047127069280902,0.697974205216794,0.22625,0.11333333333333333,0.11622222222222223
25302028,correlated,0.7,0.9169854232846317,0.43600340441961605,0.4809820188650157,0.2313437024714663,0.15923720470905237,0.7439839169808286,0.3541666666666667,0.16666666666666666,0.18433333333333332
25302028,signal,0.2,0.9217670356918727,0.4909511136616334,0.4308159220302393,0.1856023586747652,0.5691800175182405,0.8345543170570295,0.7791666666666667,0.72,0.6098888888888889
25302028,signal,0.2,0.9207362730380922,0.5974733849214803,0.32326288811661197,0.10449889483349319,0.5890257983392259,0.83484283432489,0.78125,0.7133333333333334,0.6138333333333333
25302028,signal,0.2,0.9152775952581529,0.5749937638956438,0.34028383136250906,0.1157930858867485,0.5891288557739143,0.834279505806573,0.7729166666666667,0.74,0.5972222222222222
25302028,signal,0.2,0.9206636953267368,0.5945249090489978,0.32613878627773896,0.10636650791471669,0.5808198065815235,0.8343843740603669,0.7783333333333333,0.7066666666666667,0.6063888888888889
25302028,signal,0.2,0.925528610872501,0.5946324388189941,0.33089617205350697,0.10949227667966409,0.5752975610661951,0.8349235540010586,0.7820833333333334,0.74,0.614111111111111
25302028,signal,0.2,0.9271783539115908,0.5593068979638457,0.36787145594774506,0.13532940810111374,0.5768212419744126,0.8346192494954404,0.7779166666666667,0.6866666666666666,0.6067222222222223
25302028,signal,0.2,0.911665818705961,0.547951067281455,0.36371475142450593,0.13228842040379013,0.6104377849317085,0.836088860594797,0.7920833333333334,0.7266666666666667,0.6289444444444444
25302028,signal,0.2,0.9203106213838556,0.5849188817671868,0.3353917396166688,0.11248761900309535,0.5750815762457842,0.8339055989985846,0.7725,0.72,0.5997777777777777
25302028,signal,0.2,0.9264267239232985,0.6133532305783781,0.3130734933449204,0.09801501223519192,0.568884465425843,0.8344175531200446,0.77625,0.7133333333333334,0.6024999999999999
25302028,signal,0.2,0.9259727575011754,0.5536504376082709,0.37232231989290443,0.13862390989043427,0.5824829976076098,0.8341757399413282,0.7720833333333333,0.6733333333333333,0.5982222222222223
25302028,signal,0.2,0.9271284564902049,0.608083772143184,0.31904468434702093,0.10178951061009023,0.5782150147004418,0.8339218838412037,0.7695833333333333,0.7133333333333334,0.5948888888888888
25302028,signal,0.2,0.9249019680525012,0.5480774686105171,0.37682449944198415,0.1419967033797019,0.5765671940758507,0.8341839040954714,0.7741666666666667,0.7266666666666667,0.6010000000000001
25302028,signal,0.3,0.9286635517140551,0.5014123508649778,0.4272512008490773,0.1825435886269786,0.43443502617499574,0.8225745618606891,0.66375,0.58,0.4462777777777777
25302028,signal,0.3,0.9191676114424855,0.4806754006141968,0.4384922108282887,0.1922754189570804,0.3935230853490846,0.8217856002892225,0.6541666666666667,0.5733333333333334,0.43161111111111106
25302028,signal,0.3,0.9254685775632362,0.520068179365514,0.4054003981977222,0.16434948285887174,0.467057122462517,0.8253470361444124,0.6825,0.6266666666666667,0.47100000000000003
25302028,signal,0.3,0.9144385339548879,0.540452505442231,0.37398602851265694,0.13986554952266986,0.3988620965316328,0.8220511684571129,0.6566666666666666,0.5533333333333333,0.4357222222222222
25302028,signal,0.3,0.9252523015675918,0.49762479392944337,0.4276275076381484,0.18286528528881466,0.4128436257308961,0.8233550072307545,0.6670833333333334,0.5933333333333334,0.4464444444444445
25302028,signal,0.3,0.9110998180471351,0.5079188900827275,0.40318092796440763,0.16255486067424085,0.4145870577285086,0.823354495828141,0.6666666666666666,0.5866666666666667,0.4471111111111111
25302028,signal,0.3,0.9274134326314414,0.4240281246834006,0.5033853079480408,0.2533967682579439,0.4473969497914394,0.8228781645299654,0.6683333333333333,0.5533333333333333,0.44899999999999995
25302028,signal,0.3,0.9304057532439942,0.5687034064584424,0.3617023467855518,0.13082858767017558,0.4060568161239656,0.8211365601286534,0.6508333333333334,0.5666666666666667,0.4279444444444444
25302028,signal,0.3,0.9248058874155527,0.6033240352817159,0.32148185213383684,0.10335058125140213,0.40362563991248274,0.82395779061882,0.6733333333333333,0.64,0.45777777777777773
25302028,signal,0.3,0.9257577346066309,0.5530939537553831,0.37266378085124785,0.13887829355834688,0.4142670645202549,0.8232536381831407,0.6654166666666667,0.5533333333333333,0.44622222222222224
25302028,signal,0.3,0.9282966375445135,0.5435221747366857,0.3847744628078278,0.14805138722905245,0.4329157879427407,0.8231760582308657,0.6683333333333333,0.5933333333333334,0.4503333333333333
25302028,signal,0.3,0.918562878645841,0.46979476296493694,0.448768115680904,0.20139282165178926,0.42582749203575426,0.8229265755097499,0.665,0.5866666666666667,0.4469444444444444
25302028,signal,0.4,0.911918329106123,0.4388797131193754,0.4730386159867476,0.2237655322146577,0.2894450587465183,0.8079620062443428,0.5445833333333333,0.47333333333333333,0.30183333333333334
25302028,signal,0.4,0.9242806080643868,0.37976494058965815,0.5445156674747287,0.2964973121254493,0.2806933366765543,0.8089925529609754,0.5558333333333333,0.4866666666666667,0.31955555555555554
25302028,signal,0.4,0.9215044092290657,0.4580552041614306,0.46344920506763515,0.21478516567782294,0.30238707568617923,0.8118039518239495,0.5779166666666666,0.5,0.3422777777777778
25302028,signal,0.4,0.9343667145686152,0.34752831027745845,0.5868384042911567,0.34437931275099115,0.3033006106459639,0.8121570697597823,0.57375,0.4866666666666667,0.33611111111111114
25302028,signal,0.4,0.9228161301527005,0.3830131303018811,0.5398029998508194,0.29138727864794367,0.2851287299891196,0.8099838727994859,0.5570833333333334,0.5,0.31466666666666665
25302028,signal,0.4,0.9190448460684553,0.4300559433907756,0.4889889026776797,0.23911014694192131,0.2654479727037097,0.8076647350107333,0.5454166666666667,0.47333333333333333,0.30283333333333334
25302028,signal,0.4,0.9238997267001088,0.5273494461862017,0.39655028051390706,0.15725212497565838,0.29724712688513005,0.8119335038884257,0.5691666666666667,0.49333333333333335,0.3250555555555555
25302028,signal,0.4,0.926571019652412,0.39947361656014374,0.5270974030922682,0.27783167234661305,0.37193905969741686,0.8141076583691063,0.5883333333333334,0.5266666666666666,0.35144444444444445
25302028,signal,0.4,0.925466981246324,0.36025871140816007,0.565208269838164,0.31946038829345075,0.2792609512760802,0.8080781809470781,0.5445833333333333,0.46,0.30416666666666664
25302028,signal,0.4,0.9235337022011221,0.4949080125895361,0.428625689611586,0.18371998179500765,0.30759492009159917,0.8115377865986928,0.57375,0.52,0.3346666666666666
25302028,signal,0.4,0.9142220116316325,0.47889108773148237,0.43533092390015016,0.18951301330375833,0.28323216035184645,0.8098623208872873,0.5583333333333333,0.5,0.3202222222222222
25302028,signal,0.4,0.9177526440956294,0.4829971773489788,0.4347554667466506,0.189012315866098,0.27034303216936983,0.8095971724583202,0.5570833333333334,0.5066666666666667,0.31688888888888894
25302028,signal,0.5,0.9248520666339988,0.41062830042291126,0.5142237662110876,0.26442608173631527,0.20545501636504906,0.7989047496192052,0.48083333333333333,0.38666666666666666,0.23666666666666666
25302028,signal,0.5,0.9227550779260633,0.42089543213265895,0.5018596457934044,0.2518631040758813,0.1949860533051906,0.7942697594408232,0.46291666666666664,0.35333333333333333,0.21855555555555561
25302028,signal,0.5,0.9136414246666622,0.427985064954545,0.4856563597121172,0.23586209972882535,0.2099132556517733,0.7956285038843312,0.46458333333333335,0.38,0.22511111111111112
25302028,signal,0.5,0.9213110621784479,0.33493804167719693,0.586373020501251,0.34383331917176047,0.19938439730786717,0.7965483668338816,0.4658333333333333,0.4,0.2242222222222222
25302028,signal,0.5,0.9153148374835687,0.36444548718977304,0.5508693502937956,0.30345704109310845,0.1848603531201713,0.7972907641615927,0.47458333333333336,0.4,0.2290555555555556
25302028,signal,0.5,0.9202343146164441,0.3658318351583963,0.5544024794580478,0.3073621092292311,0.20339717429869694,0.7972376782668641,0.47125,0.42,0.2253888888888889
25302028,signal,0.5,0.9166691916557865,0.41364936917759887,0.5030198224781877,0.25302894180598745,0.19284331340450497,0.796481607280796,0.46541666666666665,0.42,0.22116666666666665
25302028,signal,0.5,0.9275997787104489,0.3905478493439966,0.5370519293664522,0.28842477483622875,0.21430536929836144,0.798371757770995,0.4775,0.4,0.2326666666666667
25302028,signal,0.5,0.9210579801489336,0.42261086031106654,0.49844711983786705,0.248449531274665,0.22018647619907578,0.7975223194681698,0.47375,0.38666666666666666,0.2257222222222222
25302028,signal,0.5,0.9187607356707206,0.39757339209413733,0.5211873435765833,0.2716362471044154,0.20728797432671603,0.7973505883387191,0.4791666666666667,0.4266666666666667,0.2415
25302028,signal,0.5,0.919572901170821,0.34550493311166525,0.5740679680591558,0.32955403195156796,0.2104328400347115,0.795880753315428,0.47541666666666665,0.4266666666666667,0.2366666666666667
25302028,signal,0.5,0.9233697559657819,0.37798691293977194,0.5453828430260099,0.2974424454671334,0.2206623690616696,0.7980025048554615,0.4795833333333333,0.4,0.239
25302028,signal,0.6,0.9263924804885868,0.44462612059304446,0.48176635989554234,0.23209882552700123,0.14572549785522254,0.785183240380632,0.4116666666666667,0.32,0.17972222222222223
25302028,signal,0.6,0.9184320489749083,0.3421288566734083,0.5763031923015,0.33212536945689963,0.15353625412935037,0.7853789216261136,0.40208333333333335,0.3333333333333333,0.16516666666666666
25302028,signal,0.6,0.9276988807430442,0.35052515866658707,0.5771737220764571,0.3331295054555914,0.14348726513130472,0.785814029441369,0.4041666666666667,0.34,0.1702777777777778
25302028,signal,0.6,0.9187171556168152,0.3588671620812086,0.5598499935356066,0.31343201526181874,0.15353143826106602,0.7828642198759774,0.3904166666666667,0.32666666666666666,0.15916666666666668
25302028,signal,0.6,0.9299662208122004,0.35171745390562886,0.5782487669065715,0.3343716364289704,0.13426601551541237,0.7840859658483654,0.40291666666666665,0.3466666666666667,0.17377777777777778
25302028,signal,0.6,0.9211836335650513,0.3785560543675432,0.5426275791975081,0.294444689705748,0.1363736936379954,0.7822406915721392,0.39375,0.3333333333333333,0.166
25302028,signal,0.6,0.9194010269741356,0.35115761822470765,0.5682434087494279,0.3229005715871694,0.16108356615814032,0.7835239133876815,0.39458333333333334,0.32,0.15838888888888888
25302028,signal,0.6,0.9161409223792581,0.3204034822554311,0.5957374401238271,0.3549030975652905,0.17766846496199953,0.7849993999983261,0.40291666666666665,0.3466666666666667,0.17083333333333334
25302028,signal,0.6,0.9290583810177659,0.3032551604443483,0.6258032205734176,0.3916296708800616,0.1427302184464797,0.7831719537615459,0.3983333333333333,0.29333333333333333,0.16238888888888886
25302028,signal,0.6,0.9198155566068049,0.31698417527396794,0.602831381332837,0.3634056743196563,0.18118764404368087,0.7860882391065769,0.41125,0.3333333333333333,0.1755
25302028,signal,0.6,0.9267928340121302,0.35367041325460746,0.5731224207575227,0.3284693091749629,0.13649698112297853,0.7822263351845976,0.38875,0.31333333333333335,0.15694444444444444
25302028,signal,0.6,0.9212080024549021,0.340528494153123,0.5806795083017791,0.3371886913615959,0.16432364106650013,0.7816782150330799,0.38458333333333333,0.32666666666666666,0.15283333333333335
25302028,signal,0.7,0.9151984550249715,0.27939432373641365,0.6358041312885578,0.4042468933635977,0.09555819560217936,0.7697961528486561,0.33458333333333334,0.25333333333333335,0.11833333333333333
25302028,signal,0.7,0.9235878528286833,0.34702681645446737,0.576561036374216,0.33242262866490996,0.12025152156702221,0.7738529929318111,0.34208333333333335,0.31333333333333335,0.12116666666666666
25302028,signal,0.7,0.9287614419035678,0.3406297468757795,0.5881316950277883,0.34589889069625934,0.10038835511951137,0.7720823586286142,0.3375,0.28,0.11927777777777777
25302028,signal,0.7,0.9207153853370794,0.2916949985455285,0.6290203867915509,0.39566664699939236,0.10266937809003977,0.7729736063150494,0.34291666666666665,0.3,0.12094444444444447
25302028,signal,0.7,0.9177925512236563,0.3035014838225488,0.6142910674011075,0.377353515488792,0.10296477961508137,0.7742890586949186,0.34875,0.29333333333333333,0.12844444444444444
25302028,signal,0.7,0.9146424253296109,0.35752423566568226,0.5571181896639287,0.3103806772544132,0.11646066528369527,0.7773252244447267,0.35583333333333333,0.26,0.1285
25302028,signal,0.7,0.9206519236332836,0.2929967246244774,0.6276551990088062,0.3939510488427841,0.08821755293528195,0.7709696545400356,0.3358333333333333,0.3,0.11755555555555557
25302028,signal,0.7,0.9133093353084842,0.4198785827292345,0.49343075257924973,0.24347390759092477,0.1199426917571105,0.7773884384881855,0.3620833333333333,0.30666666666666664,0.13477777777777777
25302028,signal,0.7,0.9188460185515157,0.3217461022575394,0.5970999162939763,0.3565283100382735,0.12047907252020316,0.7752950034992772,0.34958333333333336,0.3,0.12511111111111112
25302028,signal,0.7,0.9291050157775611,0.3388622988902492,0.5902427168873119,0.34838646483851543,0.09835255984073688,0.7691439110481363,0.32708333333333334,0.25333333333333335,0.11188888888888888
25302028,signal,0.7,0.9134764288477901,0.28357568407259,0.6299007447752001,0.39677494826835175,0.11930937862467857,0.7716023642256098,0.345,0.24,0.12372222222222223
25302028,signal,0.7,0.9259834861074635,0.4081916264534443,0.5177918596540192,0.2681084099239675,0.09138506854613025,0.770440645303457,0.33208333333333334,0.24666666666666667,0.12183333333333334
25302029,markov,0.2,0.8923926018944864,0.49489291640040745,0.397499685494079,0.15800599996789172,0.7455908369265661,0.8293313357707923,0.84,0.6,0.7065555555555555
25302029,markov,0.2,0.8912195615229739,0.4378579343594704,0.4533616271635035,0.20553676498433954,0.6473588126325074,0.8215975048141363,0.7908333333333334,0.62,0.6295
25302029,markov,0.2,0.9041487226359393,0.5020437340583547,0.4021049885775846,0.16168842183897944,0.6834961780027407,0.8235312008670627,0.8029166666666666,0.6,0.6512777777777778
25302029,markov,0.2,0.8937363008516074,0.5998423170731686,0.2938939837784388,0.08637367370116124,0.6221188018207893,0.8144949436744852,0.75125,0.5666666666666667,0.5625
25302029,markov,0.2,0.8922929883660935,0.47039992310669904,0.42189306525939446,0.17799375851396768,0.6298188571193944,0.8131018628979353,0.7529166666666667,0.46,0.5671111111111112
25302029,markov,0.2,0.8886585233806011,0.5387254919439051,0.3499330314366961,0.12245312649047572,0.6411312993680075,0.8279869834392545,0.8329166666666666,0.58,0.6924444444444444
25302029,markov,0.2,0.9039552530727853,0.4587739148232133,0.44518133824957207,0.1981864239256799,0.5679580504113315,0.8218879231911358,0.7929166666666667,0.66,0.6302222222222222
25302029,markov,0.2,0.9022281699815694,0.4888188927355777,0.4134092772459917,0.17090723051305323,0.544226045492394,0.8183460208625921,0.7708333333333334,0.54,0.5877222222222223
25302029,markov,0.2,0.8948494031025575,0.5286241151773338,0.3662252879252237,0.134120961515913,0.6721351087610171,0.82425103151257,0.805,0.6533333333333333,0.6485555555555556
25302029,markov,0.2,0.9056928023177513,0.5490752591401279,0.3566175431776234,0.1271760721020441,0.6489641349225644,0.8237938327730057,0.8075,0.32,0.6494444444444445
25302029,markov,0.2,0.9008655740661883,0.534291697706109,0.3665738763600793,0.1343764068296547,0.6571189567756197,0.821086914492022,0.7916666666666666,0.5733333333333334,0.625
25302029,markov,0.2,0.8991264362229121,0.5261636217119776,0.3729628145109345,0.13910126100791773,0.7044810656561499,0.8266481832595173,0.82375,0.6,0.6753888888888889
25302029,markov,0.3,0.8998542670970118,0.5020132962915665,0.3978409708054452,0.1582774380514191,0.5029808249242272,0.8120813685103941,0.7266666666666667,0.5333333333333333,0.5236111111111111
25302029,markov,0.3,0.907055394728041,0.460608057297013,0.446447337431028,0.19931522509925417,0.47606695877760147,0.8044062511260052,0.67,0.5066666666666667,0.4462777777777778
25302029,markov,0.3,0.8928307732512591,0.4251984419272219,0.46763233132403725,0.21867999729955415,0.49231210625218724,0.8090657310937822,0.7120833333333333,0.29333333333333333,0.5063333333333333
25302029,markov,0.3,0.895377982720825,0.5519520124796117,0.34342597024121335,0.11794139703611876,0.5480813734139268,0.8156471380820967,0.7345833333333334,0.5533333333333333,0.5367777777777777
25302029,markov,0.3,0.8894972120791426,0.46572929627298004,0.4237679158061625,0.17957924646669884,0.4802928425548803,0.80497105771001,0.6725,0.5533333333333333,0.4527777777777777
25302029,markov,0.3,0.904659394721907,0.5227899273113933,0.38186946741051375,0.14582429014038942,0.5117185878509679,0.8086875505935399,0.71375,0.24,0.5093333333333333
25302029,markov,0.3,0.8915946880927784,0.458508138736981,0.43308654935579743,0.18756395923291155,0.5026427937595536,0.811643423891787,0.7254166666666667,0.56,0.5228333333333334
25302029,markov,0.3,0.9017162120741071,0.4647570383769334,0.43695917369717374,0.19093331947811684,0.43038099015882153,0.8007525327937104,0.6608333333333334,0.32,0.4306111111111111
25302029,markov,0.3,0.8996558991926225,0.4879361815296634,0.41171971766295906,0.16951312591246673,0.5223645247944719,0.8124596501972347,0.7158333333333333,0.4,0.5093888888888889
25302029,markov,0.3,0.8904202212028579,0.511379183658854,0.37904103754400387,0.14367210814243495,0.495017696292721,0.812458212733805,0.7279166666666667,0.44666666666666666,0.5287777777777777
25302029,markov,0.3,0.9030212845564316,0.45384616241144693,0.4491751221449847,0.2017582903539619,0.5133086698941135,0.8052717255948385,0.6733333333333333,0.43333333333333335,0.44983333333333336
25302029,markov,0.3,0.908438396477327,0.5601372562847527,0.3483011401925743,0.1213136842594473,0.4913644477066833,0.8100552025451909,0.6966666666666667,0.46,0.4837777777777778
25302029,markov,0.4,0.8916445152748518,0.474978356330296,0.4166661589445558,0.17361068800960983,0.29958225384542747,0.7894460755146995,0.5854166666666667,0.23333333333333334,0.34061111111111114
25302029,markov,0.4,0.9006409147089145,0.41661773865727436,0.48402317605164014,0.23427843495511702,0.37538261952909374,0.7910754998918482,0.5920833333333333,0.44,0.35288888888888886
25302029,markov,0.4,0.9028563726984201,0.47408007424731924,0.4287762984511009,0.18384911411342753,0.30907272429064425,0.7907679943161399,0.5845833333333333,0.42,0.33772222222222226
25302029,markov,0.4,0.8898535094183391,0.4421143175854317,0.4477391918329074,0.20047038390318506,0.41317521054182843,0.7993629341356054,0.6241666666666666,0.42,0.38638888888888895
25302029,markov,0.4,0.8931722446261628,0.40248806384088165,0.4906841807852812,0.24077096527292252,0.30420141193376954,0.7779696266235511,0.5229166666666667,0.24666666666666667,0.27305555555555555
25302029,markov,0.4,0.9001903610631933,0.5475686693235072,0.35262169173968605,0.12434205748535818,0.41883651857970855,0.7960276623022672,0.6191666666666666,0.38,0.38011111111111107
25302029,markov,0.4,0.903590170544566,0.45562431711967677,0.44796585342488926,0.20067340583468937,0.3427260346337641,0.7901060441070993,0.5895833333333333,0.16,0.3473333333333333
25302029,markov,0.4,0.9032218437000263,0.41709955920431363,0.4861222844957127,0.23631487548333063,0.30410872419652457,0.7854190948706175,0.5608333333333333,0.29333333333333333,0.31144444444444447
25302029,markov,0.4,0.899680080911369,0.3740128728980399,0.5256672080133291,0.2763260135805286,0.31399422090023404,0.7926594446870682,0.6033333333333334,0.30666666666666664,0.3603888888888889
25302029,markov,0.4,0.90687862760577,0.47608244377506154,0.43079618383070845,0.18558535200310156,0.3624853496271039,0.7911985059749284,0.5908333333333333,0.4533333333333333,0.3460555555555556
25302029,markov,0.4,0.9025128597119545,0.46754159639658865,0.43497126331536584,0.18919999991016534,0.3490796817216432,0.7929425496035284,0.60375,0.36666666666666664,0.35988888888888887
25302029,markov,0.4,0.9024394414926628,0.4404877611415121,0.46195168035115064,0.21339935497925167,0.2924754525094278,0.7902621922349543,0.5870833333333333,0.31333333333333335,0.3390000000000001
25302029,markov,0.5,0.9029169658394929,0.38877131214797994,0.514145653691513,0.2643457532098732,0.2392982706578312,0.7760871078771253,0.50625,0.18666666666666668,0.25433333333333336
25302029,markov,0.5,0.8972471662330793,0.410792494101104,0.4864546721319753,0.23663814803902758,0.27622825589944056,0.7805073997109824,0.5129166666666667,0.26666666666666666,0.2578888888888889
25302029,markov,0.5,0.8940632269795189,0.38318318530494494,0.510880041674574,0.26099841698141446,0.19716688463399282,0.7687220112669504,0.46208333333333335,0.1,0.2147777777777778
25302029,markov,0.5,0.890028109952289,0.3748935244746378,0.5151345854776512,0.2653636411552316,0.18270732745135496,0.7625679576985608,0.435,0.23333333333333334,0.18644444444444447
25302029,markov,0.5,0.9030622684938437,0.42657268482678873,0.476489583667055,0.22704232334320343,0.22296201710956307,0.7724626673097457,0.47041666666666665,0.30666666666666664,0.21588888888888888
25302029,markov,0.5,0.9019126730868171,0.42185945763343413,0.480053215453383,0.23045108966713213,0.26808965296392484,0.7856915269750336,0.5441666666666667,0.38666666666666666,0.30088888888888893
25302029,markov,0.5,0.902385970087033,0.46274206166007753,0.4396439084269555,0.19328676621692922,0.2511966814853067,0.7807452261028754,0.515,0.31333333333333335,0.26333333333333336
25302029,markov,0.5,0.889691720175158,0.4876469207751319,0.4020447994000261,0.1616400207246072,0.30984887682781687,0.7888311459329539,0.5620833333333334,0.31333333333333335,0.31572222222222224
25302029,markov,0.5,0.9016265938201278,0.40627247363584246,0.4953541201842853,0.2453757043835474,0.3085389611879767,0.787136445868996,0.5420833333333334,0.36,0.29583333333333334
25302029,markov,0.5,0.9033135237582084,0.43993665601448306,0.46337686774372533,0.2147181215599859,0.23785968540959912,0.7766359579626432,0.5020833333333333,0.26,0.25616666666666665
25302029,markov,0.5,0.8992832763273587,0.484747298842576,0.4145359774847827,0.1718400766292643,0.25899335047423344,0.7764569162951998,0.49916666666666665,0.38,0.25227777777777777
25302029,markov,0.5,0.9110252282430668,0.45507666169771066,0.4559485665453561,0.20788909533476502,0.19514875364858178,0.7748085685086636,0.4891666666666667,0.26,0.2411111111111111
25302029,markov,0.6,0.9048809619524271,0.3692057893614168,0.5356751725910103,0.28694789053040864,0.1326753180242141,0.7674720561740297,0.4170833333333333,0.21333333333333335,0.17661111111111114
25302029,markov,0.6,0.9125882343958006,0.4792839554562986,0.433304278939502,0.18775259814728176,0.14949921322387721,0.7669410812085649,0.42833333333333334,0.21333333333333335,0.18572222222222223
25302029,markov,0.6,0.8936616001550877,0.3671545622264906,0.526507037928597,0.27720966098834504,0.13742926697573696,0.7585902673761569,0.3933333333333333,0.20666666666666667,0.1508888888888889
25302029,markov,0.6,0.9044940901008551,0.36549735131033284,0.5389967387905223,0.2905174844268186,0.1409394709144927,0.7601241892470941,0.3925,0.22666666666666666,0.15050000000000002
25302029,markov,0.6,0.9030502708319946,0.32130626338171797,0.5817440074502767,0.33842609020430753,0.17647913087929326,0.7633008001497154,0.38666666666666666,0.22,0.15294444444444444
25302029,markov,0.6,0.894873214224063,0.4202255452790153,0.4746476689450477,0.22529040963496758,0.20687761762764734,0.7671250875038136,0.4220833333333333,0.24666666666666667,0.17766666666666667
25302029,markov,0.6,0.8950527265292031,0.4247015202812362,0.4703512062479669,0.22123025721891748,0.1266815715548218,0.7528788548673406,0.3625,0.15333333333333332,0.1356111111111111
25302029,markov,0.6,0.9085834125857948,0.44669957852906456,0.4618838340567302,0.2133366761629451,0.20723535167929513,0.7656181689625746,0.42083333333333334,0.30666666666666664,0.17766666666666667
25302029,markov,0.6,0.897993310776094,0.3643442618677617,0.5336490489083323,0.2847813074007677,0.12557035518085455,0.7546974198326826,0.37958333333333333,0.24666666666666667,0.14777777777777779
25302029,markov,0.6,0.9015851420128443,0.3716540095045218,0.5299311325083225,0.28082700520155324,0.1758890583144523,0.7575824113816909,0.38708333333333333,0.25333333333333335,0.15055555555555555
25302029,markov,0.6,0.8966518982004184,0.32360501361121347,0.5730468845892049,0.3283827319373936,0.14455208101005662,0.7542606774486125,0.37416666666666665,0.26,0.1408888888888889
25302029,markov,0.6,0.9019439752319581,0.35979736624031455,0.5421466089916436,0.2939229456411381,0.13954734362067367,0.752132975173853,0.37125,0.10666666666666667,0.13472222222222224
25302029,markov,0.7,0.9029065788295414,0.3398446202827882,0.5630619585467531,0.3170387691625055,0.08721850448347723,0.7414595802684166,0.29583333333333334,0.14666666666666667,0.08549999999999998
25302029,markov,0.7,0.8931392135451038,0.35411696733458237,0.5390222462105214,0.29054498190983596,0.07460993289539113,0.7429541962260829,0.29583333333333334,0.20666666666666667,0.08544444444444443
25302029,markov,0.7,0.8948132901522778,0.36103273271628905,0.5337805574359888,0.28492168349667496,0.0769271374714132,0.7422642282938904,0.3025,0.2,0.08944444444444445
25302029,markov,0.7,0.8947844741350283,0.3193231222386223,0.575461351896406,0.3311557675264392,0.12153074058832271,0.7488213628362069,0.3279166666666667,0.18666666666666668,0.107
25302029,markov,0.7,0.8927189562681948,0.355981615905262,0.5367373403629327,0.2880869725398747,0.0679131636104062,0.728042934389691,0.25833333333333336,0.14666666666666667,0.06555555555555555
25302029,markov,0.7,0.913459012741177,0.3179082387177708,0.5955507740234063,0.35468072443987836,0.0867930926417204,0.737456722551275,0.27791666666666665,0.12666666666666668,0.07705555555555556
25302029,markov,0.7,0.9093377028660827,0.38308829981442444,0.5262494030516582,0.27693843421222664,0.11191346881684718,0.7473956968641662,0.315,0.18666666666666668,0.09638888888888889
25302029,markov,0.7,0.8955365223213426,0.32606614407173434,0.5694703782496082,0.32429651170375184,0.07282704004302018,0.7484811903854732,0.32083333333333336,0.20666666666666667,0.10972222222222223
25302029,markov,0.7,0.90392390222776,0.3403420762188463,0.5635818260089136,0.31762447460754134,0.05967597569720455,0.738796280794367,0.28208333333333335,0.10666666666666667,0.07816666666666666
25302029,markov,0.7,0.9006349254098429,0.3595909950041348,0.5410439304057082,0.29272853462885684,0.07586338916952587,0.7409199170309528,0.2758333333333333,0.12666666666666668,0.0735
25302029,markov,0.7,0.9002490510210718,0.3341007379337322,0.5661483130873396,0.3205239124116403,0.0701857091305048,0.7416575227803515,0.29125,0.17333333333333334,0.08105555555555556
25302029,markov,0.7,0.9006421781051916,0.3255773170942887,0.5750648610109029,0.3306995943694891,0.08976907107420962,0.7425134117727888,0.30875,0.19333333333333333,0.09194444444444443
25302029,correlated,0.2,0.8855948672087132,0.5910241691447363,0.29457069806397684,0.08677189615789861,0.8249376765501227,0.841860380880457,0.9170833333333334,0.8,0.8443888888888889
25302029,correlated,0.2,0.8938557844940531,0.5168045315477858,0.3770512529462673,0.14216764734835005,0.4567944692076045,0.7792466400194255,0.5854166666666667,0.36,0.5186111111111111
25302029,correlated,0.2,0.8956586177514575,0.5121007638524513,0.3835578538990062,0.14711662728761138,0.7486886863240766,0.8318553102783914,0.8520833333333333,0.64,0.7385
25302029,correlated,0.2,0.8951378242098099,0.6102833778634262,0.2848544463463837,0.08114205560330479,0.4972622771006413,0.7849419986524522,0.5991666666666666,0.4866666666666667,0.526
25302029,correlated,0.2,0.8986767134431766,0.5738733818377776,0.324803331605399,0.10549720422196678,0.5261828501885586,0.8195956371906453,0.7908333333333334,0.66,0.7256666666666667
25302029,correlated,0.2,0.895926312075121,0.4929338127612035,0.40299249931391745,0.16240295450327777,0.5052449957492035,0.787642051970323,0.5970833333333333,0.35333333333333333,0.5387777777777778
25302029,correlated,0.2,0.8861321729599274,0.5433961302665125,0.34273604269341496,0.11746799496114235,0.7255344153768273,0.8315443496118585,0.85,0.7333333333333333,0.7624444444444445
25302029,correlated,0.2,0.908467754431277,0.5564085419662127,0.35205921246506433,0.1239456890815213,0.6934879960477455,0.814700678601047,0.7545833333333334,0.5466666666666666,0.6719444444444445
25302029,correlated,0.2,0.8994457616147328,0.6151668282500868,0.28427893336464594,0.0808145119549408,0.7708307028369212,0.8392504634194367,0.8925,0.7533333333333333,0.8241111111111112
25302029,correlated,0.2,0.8976096952945758,0.630646831391731,0.26696286390284474,0.0712691707032088,0.8501920172941316,0.8422439627354765,0.9241666666666667,0.8066666666666666,0.8533888888888889
25302029,correlated,0.2,0.8985259866247669,0.5448840701955372,0.3536419164292297,0.1250626050557383,0.6102025042367297,0.8323751315280801,0.83625,0.7066666666666667,0.7718333333333334
25302029,correlated,0.2,0.8963916650854856,0.513125627046519,0.38326603803896664,0.14689285591408663,0.6043942303216134,0.8271143916305754,0.8220833333333334,0.6733333333333333,0.7513333333333333
25302029,correlated,0.3,0.8965470933318143,0.6139648954070274,0.2825821979247869,0.07985269858400343,0.8159026470368622,0.8302886291313835,0.8383333333333334,0.5933333333333334,0.7158333333333334
25302029,correlated,0.3,0.8989698083924388,0.4943086817826379,0.40466112660980086,0.16375062738911328,0.6540287590177951,0.8223412859441824,0.8095833333333333,0.6133333333333333,0.6550555555555556
25302029,correlated,0.3,0.9008204971144375,0.4786669392295483,0.4221535578848892,0.1782136264348705,0.7157733638526866,0.8215670343843754,0.7841666666666667,0.56,0.6662777777777777
25302029,correlated,0.3,0.8979447914271437,0.5259807655743455,0.3719640258527982,0.1383572365286211,0.6177397271507485,0.7819343373567164,0.6004166666666667,0.41333333333333333,0.4938888888888889
25302029,correlated,0.3,0.8911885468034798,0.5948827405166193,0.29630580628686054,0.08779713083930653,0.565506137731035,0.8065697213418269,0.6920833333333334,0.5266666666666666,0.6209444444444444
25302029,correlated,0.3,0.9119445484251929,0.5541575330052855,0.35778701541990743,0.12801154840308507,0.6853961870054254,0.825012865883075,0.7941666666666667,0.49333333333333335,0.6917777777777778
25302029,correlated,0.3,0.8967006900330888,0.4952052628527305,0.40149542718035836,0.16119857804673843,0.6691283721182114,0.8043068271225893,0.6754166666666667,0.43333333333333335,0.5648333333333333
25302029,correlated,0.3,0.9095003532800818,0.6228505358655381,0.28664981741454376,0.08216811782379127,0.7623911443999288,0.8347075938081161,0.8625,0.7333333333333333,0.7481111111111112
25302029,correlated,0.3,0.9005125649895803,0.5150936689739972,0.3854188960155831,0.14854772540587086,0.6962480528044733,0.7998645148560718,0.66125,0.44,0.5352777777777779
25302029,correlated,0.3,0.9002915241390758,0.5200995242995744,0.38019199983950136,0.1445459567419594,0.7360882760985474,0.8108400160266012,0.7091666666666666,0.44,0.603
25302029,correlated,0.3,0.8984647941853796,0.5850403995984456,0.31342439458693405,0.09823485112218613,0.5316632679487977,0.7905934589705581,0.61375,0.4,0.4883333333333334
25302029,correlated,0.3,0.9049460925576185,0.5389495517012773,0.36599654085634115,0.13395346791880738,0.8065009882382389,0.8243026446030839,0.7920833333333334,0.52,0.6846111111111112
25302029,correlated,0.4,0.9074522142655209,0.42386807753573624,0.4835841367297847,0.23385361729669107,0.6311616688903902,0.7898446844466721,0.6158333333333333,0.38666666666666666,0.4731666666666667
25302029,correlated,0.4,0.8848179116333811,0.48577375979883586,0.3990441518345452,0.15923623511335158,0.42212704438504656,0.7922700465889324,0.6045833333333334,0.38,0.4478888888888889
25302029,correlated,0.4,0.8976517527999445,0.5324928349654229,0.3651589178345216,0.1333410352740789,0.5458215329289383,0.8102957100854657,0.7020833333333333,0.46,0.5650555555555556
25302029,correlated,0.4,0.8992779109016648,0.4530583072643367,0.44621960363732804,0.19911193467025415,0.5038151173274173,0.7739131743520806,0.51,0.29333333333333333,0.4091111111111111
25302029,correlated,0.4,0.8810610759664813,0.5042017712205995,0.3768593047458818,0.14202293557354942,0.45431063504552915,0.8066060991316558,0.6854166666666667,0.44,0.5013888888888889
25302029,correlated,0.4,0.8862102166138803,0.518205338686448,0.3680048779274323,0.13542759017838435,0.5184935671666019,0.8101454778925424,0.7,0.5333333333333333,0.5537222222222222
25302029,correlated,0.4,0.8965004093615305,0.4344607511218852,0.4620396582396453,0.21348064578620826,0.3838614374283491,0.7649390068356982,0.46041666666666664,0.19333333333333333,0.32655555555555554
25302029,correlated,0.4,0.9049393192085669,0.5403864355476518,0.3645528836609151,0.1328988049854887,0.5232554550392486,0.7998011846847595,0.6579166666666667,0.56,0.5609999999999999
25302029,correlated,0.4,0.9012900691763784,0.519924688472542,0.3813653807038364,0.14543955359938207,0.3039912690248162,0.7853732700774405,0.5616666666666666,0.3466666666666667,0.42900000000000005
25302029,correlated,0.4,0.9049788334801061,0.4099991806513265,0.4949796528287796,0.24500485671449918,0.4931121950795396,0.8002538535406696,0.65,0.36,0.456
25302029,correlated,0.4,0.9007925522159813,0.437558424948631,0.4632341272673503,0.2145858566651437,0.5057598645150282,0.7746627505658219,0.5041666666666667,0.28,0.37855555555555553
25302029,correlated,0.4,0.8917758110356416,0.46697858685147947,0.42479722418416216,0.18045268167456932,0.5510397176205877,0.814120301098368,0.7283333333333334,0.47333333333333333,0.5712777777777778
25302029,correlated,0.5,0.8872952830396369,0.4636244952597486,0.4236707877798883,0.17949693641803116,0.33617075109355393,0.7656352174070594,0.4766666666666667,0.14,0.3575
25302029,correlated,0.5,0.8999409731356335,0.504703584203272,0.3952373889323615,0.15621259361007078,0.4305206343064126,0.7795590704765454,0.5054166666666666,0.30666666666666664,0.38766666666666666
25302029,correlated,0.5,0.9098521587564061,0.41441185303005273,0.4954403057263534,0.2454610965382225,0.26436277985654827,0.7611859372928155,0.4483333333333333,0.13333333333333333,0.2684444444444445
25302029,correlated,0.5,0.8968969506785622,0.4687628398298551,0.4281341108487071,0.18329881687221303,0.4968169050167178,0.7899311226876724,0.5695833333333333,0.41333333333333333,0.4185555555555555
25302029,correlated,0.5,0.9030229880137948,0.4873062288781143,0.41571675913568046,0.17282042382627336,0.031048661055321138,0.7165023776551844,0.2825,0.2,0.1796666666666667
25302029,correlated,0.5,0.8992052991947079,0.41017025107198074,0.4890350481227272,0.2391552782923981,0.3690042009488697,0.7993066658745579,0.6466666666666666,0.3933333333333333,0.44561111111111107
25302029,correlated,0.5,0.9030066809431755,0.45870226605854975,0.44430441488462574,0.19740641308596965,0.4252931669780279,0.7720456444380543,0.5066666666666667,0.35333333333333333,0.3581666666666667
25302029,correlated,0.5,0.897402246973962,0.5063158669169295,0.39108638005703245,0.15294855666611362,0.35464185003457005,0.7804511301518838,0.5383333333333333,0.34,0.37455555555555553
25302029,correlated,0.5,0.8872105350781438,0.5071486517997847,0.3800618832783591,0.14444703512109305,0.45669430468142924,0.8008234133646129,0.6316666666666667,0.4533333333333333,0.4255555555555555
25302029,correlated,0.5,0.9063063359174769,0.4581314784575522,0.4481748574599247,0.2008607028592238,0.3944420449873528,0.7835397471848233,0.5504166666666667,0.36666666666666664,0.37699999999999995
25302029,correlated,0.5,0.9001529670644691,0.5161067863912111,0.384046180673258,0.14749146888971673,0.27849542151935475,0.7958040639187758,0.6095833333333334,0.42,0.45322222222222225
25302029,correlated,0.5,0.9061118933388188,0.5218628718748661,0.3842490214639527,0.14764731049600516,0.49031121085424056,0.7977173482111278,0.61,0.4,0.44811111111111107
25302029,correlated,0.6,0.8984673133807145,0.4090370841814116,0.4894302291993029,0.23954194925408218,0.12465259598112714,0.7318870116216243,0.315,0.18666666666666668,0.18455555555555556
25302029,correlated,0.6,0.8970071864276449,0.47371375745148764,0.42329342897615724,0.17917732701439307,0.27094347649537787,0.7599597637858432,0.44208333333333333,0.30666666666666664,0.27311111111111114
25302029,correlated,0.6,0.8946959875567795,0.42110590015800003,0.47359008739877945,0.22428757088238355,0.2881862262034186,0.7771847405321841,0.5070833333333333,0.37333333333333335,0.3186111111111111
25302029,correlated,0.6,0.8969848392327517,0.44380487013323616,0.4531799690995156,0.2053720843930379,0.19915681821569822,0.7451071510953311,0.34791666666666665,0.12666666666666668,0.21427777777777776
25302029,correlated,0.6,0.9021905822643603,0.38810472938383317,0.5140858528805272,0.2642842641318991,0.2418917503070586,0.7826307176317476,0.55125,0.26666666666666666,0.32999999999999996
25302029,correlated,0.6,0.9108671160487974,0.4974472813434223,0.41341983470537513,0.1709159597278197,0.03099614659304813,0.6878962595992313,0.17833333333333334,0.04666666666666667,0.10088888888888888
25302029,correlated,0.6,0.8995466961254945,0.4806842867295432,0.4188624093959513,0.17544571800498152,0.3320826541854202,0.7690932689973736,0.49875,0.24,0.3121111111111111
25302029,correlated,0.6,0.9021339727703015,0.5073609717798907,0.3947730009904108,0.15584572231097488,0.2226708977933333,0.7636454552596784,0.46208333333333335,0.26666666666666666,0.3072777777777778
25302029,correlated,0.6,0.8925258095473816,0.39027465180616566,0.5022511577412159,0.2522562254523917,0.07570229273250385,0.7257540502300314,0.2725,0.15333333333333332,0.15822222222222224
25302029,correlated,0.6,0.8974183769053435,0.4273617656278775,0.47005661127746606,0.22095321780565483,0.33640834192314,0.7754131753419822,0.5129166666666667,0.29333333333333333,0.3266666666666667
25302029,correlated,0.6,0.9001899361512714,0.36707257755541317,0.5331173585958582,0.2842141180362248,0.12156929813826013,0.7326645572293486,0.3,0.17333333333333334,0.17927777777777779
25302029,correlated,0.6,0.904633580267677,0.33908825520484287,0.5655453250628342,0.31984151470042677,0.14981842313904847,0.7390423940931438,0.32875,0.19333333333333333,0.17722222222222223
25302029,correlated,0.7,0.9033646202468075,0.3771102947695996,0.5262543254772079,0.27694361508347104,0.09221198543071836,0.7300222720979217,0.3016666666666667,0.14666666666666667,0.13438888888888892
25302029,correlated,0.7,0.9010934843047628,0.3895519771599466,0.5115415071448162,0.26167471353199,0.15533138676900934,0.7498088913862362,0.38416666666666666,0.08,0.18294444444444444
25302029,correlated,0.7,0.885061727374877,0.43860653702654295,0.44645519034833403,0.19932223698896717,0.02796416209461555,0.6695221199448314,0.10375,0.013333333333333334,0.04733333333333333
25302029,correlated,0.7,0.8992704861800751,0.2916797449930908,0.6075907411869843,0.3691665087761489,0.1344275211559471,0.7228057704836192,0.27375,0.11333333333333333,0.13483333333333333
25302029,correlated,0.7,0.8989523477827918,0.3238789480312432,0.5750733997515486,0.3307094151018044,0.08235207453731558,0.73450021631838,0.31166666666666665,0.15333333333333332,0.13727777777777778
25302029,correlated,0.7,0.8973492617204417,0.38530517789038476,0.512044083830057,0.2621891437853624,0.08174088212948322,0.7215593495880578,0.24916666666666668,0.13333333333333333,0.12038888888888889
25302029,correlated,0.7,0.9005778977390535,0.39673396057090227,0.5038439371681512,0.2538587130211039,0.04542090059283974,0.7113341393502493,0.21208333333333335,0.08666666666666667,0.09944444444444445
25302029,correlated,0.7,0.9024620959789368,0.3442043950800799,0.558257700898857,0.31165166061287763,0.028549890524830968,0.6655569187758521,0.09541666666666666,0.02666666666666667,0.04627777777777777
25302029,correlated,0.7,0.9129958076049266,0.43683852527858524,0.47615728232634136,0.22672575751240714,0.09977107299036032,0.7267796571715918,0.2866666666666667,0.14,0.15666666666666665
25302029,correlated,0.7,0.9062984885721675,0.4323627376113534,0.47393575096081414,0.22461509603879085,0.10949315235285025,0.7377153894450706,0.35083333333333333,0.14,0.1762222222222222
25302029,correlated,0.7,0.9005306121902853,0.3973021060207249,0.5032285061695604,0.2532389294216473,0.12358034185358487,0.7539346684826486,0.36625,0.22,0.16649999999999998
25302029,correlated,0.7,0.8982508433850974,0.41534134739577294,0.4829094959893245,0.23320158131666338,0.22840237322464205,0.7161281519968762,0.2683333333333333,0.13333333333333333,0.13944444444444445
25302029,signal,0.2,0.8837781881598662,0.5083209957133558,0.37545719244651043,0.14096810335981597,0.5910375227885974,0.8345854815399054,0.7779166666666667,0.72,0.6078888888888888
25302029,signal,0.2,0.8986732658228918,0.5662306618208854,0.3324426040020063,0.11051808495563478,0.5502718274533234,0.8344746591514569,0.7754166666666666,0.74,0.6030555555555555
25302029,signal,0.2,0.8918543543680968,0.5051886285896107,0.3866657257784861,0.14951038349180343,0.5687668688361197,0.8351467167133073,0.7829166666666667,0.7466666666666667,0.6130555555555556
25302029,signal,0.2,0.8891614566092071,0.5155679862525793,0.3735934703566278,0.13957208109310856,0.5899735368607856,0.8350678737929578,0.7833333333333333,0.7266666666666667,0.6151111111111109
25302029,signal,0.2,0.8944140497985621,0.5322562310590473,0.3621578187395148,0.13115828567416327,0.5736133032838086,0.8346794533830897,0.7825,0.7466666666666667,0.6156666666666666
25302029,signal,0.2,0.8938324462786512,0.6002066274909327,0.29362581878771854,0.08621612145875812,0.5923135257528678,0.8350602278745948,0.7791666666666667,0.74,0.6084444444444445
25302029,signal,0.2,0.8875780461655215,0.4852651698276391,0.4023128763378824,0.16185565046726025,0.5474543767567048,0.8333938191256343,0.7625,0.7066666666666667,0.5844999999999999
25302029,signal,0.2,0.8993796535789471,0.5110214036459905,0.38835824993295665,0.15082213029098882,0.5899678681213562,0.8343484093806806,0.7729166666666667,0.7133333333333334,0.5996666666666667
25302029,signal,0.2,0.8900554435026093,0.5420742672724521,0.34798117623015723,0.12109089901052374,0.5946951749015071,0.8342387104357714,0.775,0.7333333333333333,0.6032222222222222
25302029,signal,0.2,0.8996761483548608,0.6144139878693792,0.2852621604854816,0.08137450020484466,0.5623260576808552,0.8344623809851811,0.77625,0.7133333333333334,0.6042777777777779
25302029,signal,0.2,0.8916506107469544,0.5499120949956774,0.341738515751277,0.1167852131478858,0.5837258147351012,0.8354716181562714,0.78625,0.7266666666666667,0.6189444444444445
25302029,signal,0.2,0.8979107018222532,0.5112920302719581,0.38661867155029506,0.14947399719131493,0.6054448333486327,0.8343279868360403,0.7758333333333334,0.72,0.604111111111111
25302029,signal,0.3,0.906289028981687,0.5207398320223003,0.3855491969593866,0.14864818327602788,0.39686531025653776,0.822832036524135,0.6641666666666667,0.6066666666666667,0.4434444444444444
25302029,signal,0.3,0.8987963347059991,0.5320691805419989,0.36672715416400015,0.13448880560122634,0.43296050615606146,0.8229875595991354,0.6654166666666667,0.5933333333333334,0.4474444444444444
25302029,signal,0.3,0.8995010914433553,0.45570573367670153,0.4437953577666538,0.19695431957523224,0.41023137930483017,0.8228056770405284,0.66875,0.62,0.45494444444444443
25302029,signal,0.3,0.8940669855156506,0.4153980960753197,0.47866888944033087,0.2291239057180397,0.4025324999718967,0.8235578614255672,0.6695833333333333,0.6133333333333333,0.45383333333333337
25302029,signal,0.3,0.8949705023286936,0.46142237566708244,0.43354812666161113,0.18796397813179241,0.3895602506861265,0.8218165102328268,0.6579166666666667,0.5533333333333333,0.438
25302029,signal,0.3,0.906831423681315,0.4359901862941727,0.4708412373871423,0.22169147082425528,0.4070489358591855,0.8236936478135046,0.67,0.62,0.4520555555555556
25302029,signal,0.3,0.8913456070707095,0.5628356007040339,0.3285100063666756,0.10791882428303325,0.41675209245749645,0.8226441104581959,0.6670833333333334,0.6,0.4522222222222222
25302029,signal,0.3,0.8943983498914923,0.49555590057025595,0.3988424493212363,0.15907529938056295,0.3989894082861747,0.8236970816166145,0.6675,0.62,0.44583333333333336
25302029,signal,0.3,0.8993133392814673,0.5090199490962359,0.39029339018523135,0.15232893042228124,0.389101242103716,0.822669774145997,0.6641666666666667,0.6066666666666667,0.4518333333333333
25302029,signal,0.3,0.8985134024477439,0.5304576788921195,0.36805572355562444,0.13546501564205424,0.3928701760821462,0.8218165487787056,0.6570833333333334,0.6066666666666667,0.43572222222222223
25302029,signal,0.3,0.8948945404571325,0.46379674532048115,0.4310977951366513,0.18584530897168217,0.4297571302606357,0.8228991661837136,0.6645833333333333,0.5933333333333334,0.4442222222222222
25302029,signal,0.3,0.8962109501755501,0.5551871324005262,0.3410238177750239,0.11629724428985269,0.35219757389184114,0.8184895788669062,0.6354166666666666,0.5666666666666667,0.4154444444444444
25302029,signal,0.4,0.8962297596154594,0.4332358256006003,0.46299393401485905,0.21436338293455565,0.2950928378070788,0.811546577966263,0.5733333333333334,0.52,0.3342222222222222
25302029,signal,0.4,0.894023996174151,0.3436753040319785,0.5503486921421725,0.30288368294259976,0.3148881040801051,0.8129280427615769,0.5783333333333334,0.52,0.33472222222222225
25302029,signal,0.4,0.8903905568978469,0.38542847611963965,0.5049620807782071,0.2549867030238566,0.3011530681374952,0.8118489861381232,0.5716666666666667,0.5066666666666667,0.33216666666666667
25302029,signal,0.4,0.8817951471294094,0.43334736571808563,0.4484477814113238,0.20110541265273846,0.2909238360160677,0.8097334387370556,0.55875,0.49333333333333335,0.3180555555555556
25302029,signal,0.4,0.9002107679144563,0.41532260079693345,0.48488816711752286,0.2351165346105908,0.2982167549789543,0.81212867211885,0.5779166666666666,0.5,0.3371111111111111
25302029,signal,0.4,0.899004306743157,0.46189052287830296,0.43711378386485406,0.19106846004465033,0.29463004529649667,0.8107580105118116,0.5695833333333333,0.5333333333333333,0.33377777777777773
25302029,signal,0.4,0.896498445866668,0.4829920475087366,0.41350639835793146,0.1709875414829483,0.28976310360441127,0.8095731124543547,0.5579166666666666,0.4866666666666667,0.3146111111111111
25302029,signal,0.4,0.9039429515538675,0.4477567902432234,0.4561861613106441,0.208105813771341,0.3026560723389045,0.81214343835184,0.575,0.5133333333333333,0.33383333333333337
25302029,signal,0.4,0.9051633096162396,0.47380643869533995,0.43135687092089964,0.18606875009066967,0.28527847443641136,0.8094778014622344,0.5570833333333334,0.4866666666666667,0.31705555555555553
25302029,signal,0.4,0.8855373589021058,0.45106066845981974,0.4344766904422861,0.1887699945376821,0.28812926345828827,0.812688001822279,0.5775,0.52,0.3408333333333333
25302029,signal,0.4,0.905478619385065,0.4198590394414067,0.48561957994365834,0.23582637642465518,0.26447367792413223,0.8101223688769206,0.5654166666666667,0.4866666666666667,0.3289444444444445
25302029,signal,0.4,0.8969462762975526,0.44219507309865247,0.45475120319890017,0.2067986568108474,0.2839089027530038,0.8112751092635557,0.5716666666666667,0.5133333333333333,0.33555555555555555
25302029,signal,0.5,0.8882311864886693,0.3111705967828111,0.5770605897058582,0.33299892419167276,0.23113457969786175,0.8008083923627376,0.5004166666666666,0.44666666666666666,0.25577777777777777
25302029,signal,0.5,0.9009790747394987,0.37294789150424745,0.5280311832352512,0.27881693046881945,0.20479135351997624,0.7980250474134052,0.4816666666666667,0.41333333333333333,0.24222222222222226
25302029,signal,0.5,0.9067234412044888,0.38319701877179413,0.5235264224326946,0.27407991498517625,0.19085852669157502,0.7952369042963774,0.46458333333333335,0.38,0.22433333333333336
25302029,signal,0.5,0.8934608406539131,0.40144084975204497,0.4920199909018681,0.24208367144707438,0.20809410595064273,0.7982564770470206,0.48083333333333333,0.42,0.2375
25302029,signal,0.5,0.8942311642683499,0.3242663655179802,0.5699647987503698,0.3248598718145495,0.1982971258500055,0.7981960967696847,0.47708333333333336,0.4266666666666667,0.22900000000000004
25302029,signal,0.5,0.8941095160695284,0.33787465876692496,0.5562348573026035,0.30939721647844765,0.22279052957024825,0.7995228071700573,0.48291666666666666,0.38666666666666666,0.24000000000000005
25302029,signal,0.5,0.9004144442439372,0.3879862867898082,0.5124281574541291,0.2625826165518337,0.19314082405297306,0.793237980320388,0.45166666666666666,0.36,0.21261111111111114
25302029,signal,0.5,0.8967261753237825,0.3812959867722238,0.5154301885515586,0.2656682792702953,0.20894940260175127,0.7977532310853782,0.48,0.3933333333333333,0.23694444444444449
25302029,signal,0.5,0.8887614114511393,0.37163467243693943,0.5171267390141998,0.2674200642034603,0.1952794049671457,0.7966369275813866,0.4766666666666667,0.4066666666666667,0.2356111111111111
25302029,signal,0.5,0.9047548200216126,0.38450335581578654,0.520251464205826,0.27066158600830587,0.18853432757643063,0.7950510137812401,0.46041666666666664,0.4066666666666667,0.21822222222222223
25302029,signal,0.5,0.9003943208049664,0.41252460643819433,0.48786971436677207,0.23801685819631577,0.19978179119021977,0.7971149888033725,0.47333333333333333,0.38666666666666666,0.22894444444444448
25302029,signal,0.5,0.8959042108925962,0.4040136447412041,0.4918905661513921,0.24195632906873704,0.1878465211405796,0.7953645037720352,0.46625,0.3933333333333333,0.226
25302029,signal,0.6,0.892195033159823,0.3456461826412313,0.5465488505185916,0.2987156460031938,0.1401015589454273,0.7859547624375778,0.4075,0.32666666666666666,0.17333333333333334
25302029,signal,0.6,0.8950150083029436,0.32643358956078145,0.5685814187421621,0.3232848297388498,0.13261699602510318,0.7840251241367818,0.3983333333333333,0.3333333333333333,0.16233333333333336
25302029,signal,0.6,0.8904217690810147,0.2876249171198309,0.6027968519611837,0.3633640447343132,0.1703842050716228,0.7840153148967625,0.40166666666666667,0.26666666666666666,0.16800000000000004
25302029,signal,0.6,0.8953240035765807,0.29781218426557754,0.5975118193110032,0.3570203742163449,0.14743222639472248,0.7860617287693564,0.4083333333333333,0.32666666666666666,0.16788888888888887
25302029,signal,0.6,0.8986245042745571,0.37438031777004244,0.5242441865045147,0.2748319670837803,0.14381414352058008,0.7881710799580828,0.41875,0.36666666666666664,0.18205555555555553
25302029,signal,0.6,0.9010570592123401,0.3652756533178435,0.5357814058944966,0.2870617149022833,0.13540139764928458,0.7842713105190665,0.4,0.3466666666666667,0.16644444444444445
25302029,signal,0.6,0.899789753908412,0.3597745952704225,0.5400151586379895,0.29161637155881304,0.15298176353575438,0.7885480684549873,0.4170833333333333,0.36,0.17622222222222222
25302029,signal,0.6,0.8907550505755912,0.3180199837866597,0.5727350667889315,0.32802545672972183,0.18414925853919373,0.7829355285677355,0.39166666666666666,0.32666666666666666,0.16422222222222221
25302029,signal,0.6,0.8950823303687356,0.36228690835602756,0.532795422012708,0.28387096171769965,0.12595492170995257,0.7825888456476704,0.3933333333333333,0.32,0.16461111111111112
25302029,signal,0.6,0.8980129779668569,0.33274106452051533,0.5652719134463415,0.31953233613128823,0.14808789645506812,0.7798994743823572,0.38208333333333333,0.32,0.15033333333333332
25302029,signal,0.6,0.8943718373977891,0.3451519901349863,0.5492198472628028,0.30164244062737644,0.11983902004303489,0.7824874082129046,0.39416666666666667,0.34,0.1601111111111111
25302029,signal,0.6,0.9031028232745623,0.33017391078557295,0.5729289124889894,0.328247538765816,0.1344893707531257,0.7816063620861917,0.3879166666666667,0.31333333333333335,0.15766666666666668
25302029,signal,0.7,0.9059223190424135,0.29145555993516903,0.6144667591072445,0.3775693980477604,0.09516416031290316,0.7686304645834884,0.33125,0.29333333333333333,0.11716666666666668
25302029,signal,0.7,0.9002372628246088,0.3194142091443374,0.5808230536802714,0.3373554196864755,0.1070310357597695,0.7729247516934104,0.3441666666666667,0.26,0.1223888888888889
25302029,signal,0.7,0.9060050501072219,0.30754634459412505,0.5984587055130968,0.35815282220441147,0.10662744402466764,0.7743514381847075,0.35875,0.2866666666666667,0.1333888888888889
25302029,signal,0.7,0.8976290147685222,0.3069342461357118,0.5906947686328103,0.34892030969016935,0.11353037926624546,0.7738448434795532,0.3466666666666667,0.29333333333333333,0.12805555555555556
25302029,signal,0.7,0.9026787952763917,0.2770682965996187,0.625610498676773,0.3913884960546006,0.11057052307822621,0.773934019799719,0.34625,0.2866666666666667,0.12327777777777779
25302029,signal,0.7,0.8919032334529713,0.28686212041667597,0.6050411130362954,0.3660747484641992,0.09396363834504459,0.7717727921171476,0.33791666666666664,0.26666666666666666,0.11838888888888889
25302029,signal,0.7,0.9002454241593892,0.28792018674932324,0.6123252374100661,0.37494219636929377,0.09121817736910381,0.7649289624103107,0.3145833333333333,0.26666666666666666,0.10372222222222223
25302029,signal,0.7,0.9079350706867091,0.2983875892581811,0.609547481428528,0.3715481321158617,0.11059203813004523,0.7756849232306672,0.3595833333333333,0.29333333333333333,0.13588888888888886
25302029,signal,0.7,0.9184923991932988,0.34470938160872433,0.5737830175845745,0.32922695126846013,0.12337276922809369,0.7737738456856071,0.34625,0.25333333333333335,0.12272222222222222
25302029,signal,0.7,0.8995760197701204,0.34700595310987375,0.5525700666602467,0.3053336785689094,0.0883551901105274,0.7706365194142548,0.33666666666666667,0.2733333333333333,0.1235
25302029,signal,0.7,0.8965670870537998,0.3557140496094049,0.540853037444395,0.2925220081128281,0.09229047223927803,0.7693579406821633,0.33166666666666667,0.2866666666666667,0.11788888888888889
25302029,signal,0.7,0.8900348772849779,0.2961146161472176,0.5939202611377603,0.3527412765899454,0.08762534887694708,0.771409168346679,0.3358333333333333,0.26666666666666666,0.116
25302030,markov,0.2,0.9498646787027398,0.6079299769004849,0.34193470180225494,0.11691934029659701,0.57116276169689,0.8174764540871456,0.7820833333333334,0.5066666666666667,0.6059444444444445
25302030,markov,0.2,0.9538334845316653,0.49921164462490447,0.4546218399067608,0.20668101732020844,0.6003883754544826,0.8200394587733479,0.7845833333333333,0.52,0.6126666666666666
25302030,markov,0.2,0.9588294312176873,0.600995959913632,0.3578334713040553,0.12804479318551015,0.5882484435424113,0.8287179030257433,0.8254166666666667,0.66,0.6849999999999999
25302030,markov,0.2,0.9542730036128563,0.5181403423517139,0.43613266126114236,0.19021169821872635,0.566036610498403,0.8177771666085264,0.7783333333333333,0.4866666666666667,0.604388888888889
25302030,markov,0.2,0.9527095652700405,0.493349229443341,0.4593603358266995,0.21101191813081813,0.6256059946704319,0.8179816407910246,0.7675,0.5066666666666667,0.5874444444444445
25302030,markov,0.2,0.9608191274620401,0.5589482854491468,0.40187084201289336,0.1615001736601519,0.5442676494723162,0.8154716200101956,0.7629166666666667,0.49333333333333335,0.5806666666666668
25302030,markov,0.2,0.9514691938876074,0.548934821683721,0.40253437220388644,0.162033920805577,0.5526764907590758,0.8116050556722102,0.74125,0.36,0.5448888888888889
25302030,markov,0.2,0.9629799228402465,0.5703386927628671,0.3926412300773794,0.15416713555667758,0.4599486339352476,0.8056964849279318,0.7091666666666666,0.3466666666666667,0.5036666666666666
25302030,markov,0.2,0.9549996212311636,0.5833011632047559,0.37169845802640766,0.13815974369920914,0.6460705012156763,0.8256903841128441,0.8154166666666667,0.5,0.6617777777777777
25302030,markov,0.2,0.9538687279422086,0.5993988123665471,0.35446991557566143,0.12564892104821654,0.6379653925763937,0.8251911873345291,0.80625,0.58,0.6489999999999999
25302030,markov,0.2,0.9563501401423854,0.5888637451691277,0.36748639497325775,0.1350462504904412,0.7799846117529825,0.8329631674093109,0.855,0.6333333333333333,0.7296111111111112
25302030,markov,0.2,0.9554542439191628,0.5380730927554745,0.41738115116368824,0.17420702534672558,0.6216723247466802,0.8196694778390973,0.7833333333333333,0.64,0.6111111111111112
25302030,markov,0.3,0.9561646960030755,0.5203335582444631,0.4358311377586124,0.18994878063996656,0.5004216805401536,0.8081936832876293,0.6883333333333334,0.46,0.4706111111111111
25302030,markov,0.3,0.952255976640573,0.5249916143385792,0.4272643623019938,0.18255483529332944,0.574621426006338,0.803097699258172,0.6895833333333333,0.46,0.47683333333333333
25302030,markov,0.3,0.9590654512578601,0.5436551886622725,0.41541026259558766,0.1725656862697351,0.5008748105481102,0.807836687246042,0.6970833333333334,0.4866666666666667,0.4823888888888889
25302030,markov,0.3,0.9539785801365127,0.4739558140364161,0.4800227661000966,0.23042185597438805,0.4588414330470117,0.8057650581145189,0.6820833333333334,0.43333333333333335,0.46505555555555556
25302030,markov,0.3,0.9613008759904168,0.5272106518425969,0.43409022414781995,0.18843432270070457,0.5538202640135471,0.8056642817120655,0.6916666666666667,0.46,0.4832777777777778
25302030,markov,0.3,0.9455007946239489,0.5147652046056065,0.4307355900183424,0.18553314850844954,0.5151361472270605,0.8102573603873876,0.7133333333333334,0.4533333333333333,0.5067222222222223
25302030,markov,0.3,0.9579086490852176,0.41569601287539154,0.5422126362098261,0.29399454286560917,0.3829020612687332,0.8023824173055301,0.6645833333333333,0.5,0.44483333333333336
25302030,markov,0.3,0.9531812876463489,0.5864235852633232,0.36675770238302574,0.13451121225727608,0.6530800999510329,0.8176902954686015,0.7483333333333333,0.47333333333333333,0.5604444444444444
25302030,markov,0.3,0.9604382906326255,0.5183095363137596,0.4421287543188659,0.19547783539555208,0.45947861382381683,0.8052847435913036,0.6895833333333333,0.4533333333333333,0.47488888888888886
25302030,markov,0.3,0.9553856305356488,0.4529166926301889,0.5024689379054599,0.2524750335598409,0.36780227156771494,0.796974297886193,0.6395833333333333,0.2866666666666667,0.4043888888888889
25302030,markov,0.3,0.958867324594532,0.5454238634524834,0.41344346114204855,0.17093549556111662,0.4028032189043921,0.8050976792325566,0.6975,0.5266666666666666,0.48144444444444445
25302030,markov,0.3,0.9538085418183041,0.5630618546710532,0.3907466871472509,0.15268297351655158,0.6053465561057738,0.8155471459061179,0.7229166666666667,0.47333333333333333,0.5238333333333334
25302030,markov,0.4,0.9556319215292386,0.5142713512180439,0.4413605703111947,0.19479915302542303,0.3670008222225828,0.7918359749468893,0.5845833333333333,0.41333333333333333,0.3337777777777778
25302030,markov,0.4,0.945862464776338,0.38450331126358406,0.5613591535127539,0.3151240992325556,0.30487147691840355,0.7868675104109741,0.5745833333333333,0.34,0.328
25302030,markov,0.4,0.950702563132583,0.5891911541467205,0.3615114089858624,0.1306904988269435,0.3619529278055766,0.798485397259473,0.6129166666666667,0.44,0.3760555555555556
25302030,markov,0.4,0.9553798828660575,0.47555740737188296,0.4798224754941745,0.23022960798935768,0.32714530681942644,0.7892590834219235,0.5904166666666667,0.3466666666666667,0.3442777777777778
25302030,markov,0.4,0.9498496896483264,0.47458133091305466,0.47526835873527173,0.22588001281491896,0.3916468156549281,0.7944652562945382,0.6075,0.4266666666666667,0.36966666666666664
25302030,markov,0.4,0.9485697007832886,0.4784109640814882,0.4701587367018004,0.22104923769703289,0.3613363677676505,0.7989527765153712,0.625,0.4,0.3904444444444445
25302030,markov,0.4,0.9580072883209197,0.5115166652760281,0.4464906230448916,0.1993538764670155,0.36311363000648994,0.7814601052008244,0.555,0.32,0.31477777777777777
25302030,markov,0.4,0.9534687368535026,0.4522504910800968,0.5012182457734058,0.2512197298961702,0.3568766506815372,0.7828836714310684,0.5575,0.21333333333333335,0.3128888888888889
25302030,markov,0.4,0.9534527058917317,0.4283123460147444,0.5251403598769873,0.2757723975717317,0.2975588537210026,0.7923199914395728,0.59625,0.23333333333333334,0.35277777777777775
25302030,markov,0.4,0.9521818033994329,0.5301458602713153,0.42203594312811765,0.17811433729203976,0.42333282808847994,0.7973400176421827,0.6254166666666666,0.41333333333333333,0.3877777777777778
25302030,markov,0.4,0.9569337183416419,0.45981329697557755,0.4971204213660643,0.24712871333917336,0.29277508851404993,0.7908311499310673,0.595,0.3933333333333333,0.3537777777777778
25302030,markov,0.4,0.9500071303841499,0.5128493627102498,0.4371577676739,0.19110691383762754,0.4329256034869974,0.8008293526041569,0.6404166666666666,0.37333333333333335,0.4103888888888889
25302030,markov,0.5,0.9497775003334075,0.47040639548635854,0.4793711048470489,0.22979665616228037,0.2414367189350217,0.7770299766203185,0.49666666666666665,0.29333333333333333,0.23955555555555555
25302030,markov,0.5,0.9551798854146349,0.46247160989518754,0.4927082755194474,0.2427614447653477,0.22794811952752922,0.7719221027094014,0.4625,0.2733333333333333,0.21033333333333332
25302030,markov,0.5,0.9530695720976097,0.4433449232605766,0.5097246488370331,0.2598192176320367,0.27187182611414246,0.7736382334765303,0.47541666666666665,0.3333333333333333,0.23227777777777778
25302030,markov,0.5,0.9562252208252622,0.46770261882344133,0.48852260200182085,0.23865433266662944,0.25730951837880023,0.7773064904086361,0.5029166666666667,0.3,0.2485
25302030,markov,0.5,0.9516631086559354,0.4458717452360577,0.5057913634198776,0.25582490331013874,0.19194718169190342,0.7660336492197735,0.46791666666666665,0.16,0.2167777777777778
25302030,markov,0.5,0.9516332971070125,0.45510524629460164,0.49652805081241086,0.24654010524357206,0.2957196218885914,0.7872064984542699,0.5233333333333333,0.37333333333333335,0.26805555555555555
25302030,markov,0.5,0.9543551897156007,0.46378119398941714,0.4905739957261836,0.2406628452827536,0.26005459556786137,0.7841787984973244,0.5316666666666666,0.3466666666666667,0.2758888888888889
25302030,markov,0.5,0.956877859408645,0.4333756428781468,0.5235022165304982,0.2740545707123446,0.2418959106639792,0.7759657184331471,0.48791666666666667,0.28,0.23911111111111114
25302030,markov,0.5,0.9616816756860225,0.44346902184504355,0.5182126538409789,0.26854435460091025,0.25948809955805335,0.7880970398995563,0.5529166666666666,0.28,0.3078333333333333
25302030,markov,0.5,0.9527052255766804,0.5200669059051256,0.43263831967155475,0.1871759156482264,0.24792045933404303,0.7761081438509093,0.49166666666666664,0.25333333333333335,0.24077777777777776
25302030,markov,0.5,0.9488350288629919,0.46093487509700426,0.4879001537659876,0.23804656004487434,0.2566649521583023,0.7823978684931745,0.5270833333333333,0.2866666666666667,0.2758888888888889
25302030,markov,0.5,0.9457641265613974,0.4233666599998231,0.5223974665615743,0.2728991130699511,0.21546803592253344,0.7708535563770963,0.48,0.21333333333333335,0.23172222222222222
25302030,markov,0.6,0.9562698631433327,0.4306451987400988,0.5256246644032339,0.27628128782901223,0.14730616403731442,0.7511826721381941,0.3545833333333333,0.12666666666666668,0.12699999999999997
25302030,markov,0.6,0.9437451267184129,0.40413754648981076,0.5396075802286022,0.2911763406401674,0.15791724809321936,0.7618495887105015,0.39958333333333335,0.2866666666666667,0.15455555555555556
25302030,markov,0.6,0.9525361287217206,0.4438390541828273,0.5086970745388932,0.2587727136444283,0.1425911966260673,0.7574565575320785,0.37875,0.20666666666666667,0.14033333333333334
25302030,markov,0.6,0.9567602234127532,0.4624498312312555,0.49431039218149775,0.2443427638186261,0.18129675513189783,0.7653097384442543,0.43375,0.15333333333333332,0.1873333333333333
25302030,markov,0.6,0.956025749904456,0.41803792539428397,0.537987824510172,0.28943089932118765,0.12937675504787965,0.7543557383502192,0.3695833333333333,0.22,0.13277777777777777
25302030,markov,0.6,0.9552288583429817,0.5052830446366895,0.44994581370629216,0.20245123527181738,0.19144762592575879,0.7661793992541436,0.425,0.26,0.17383333333333334
25302030,markov,0.6,0.9500691927425874,0.3474684739977987,0.6026007187447887,0.36312762623173594,0.1706971984647612,0.7592245716252192,0.38875,0.19333333333333333,0.14877777777777776
25302030,markov,0.6,0.9570104585414404,0.4715536178780424,0.485456840663398,0.2356683441468878,0.17213353360902264,0.7632074071754543,0.40541666666666665,0.11333333333333333,0.16555555555555557
25302030,markov,0.6,0.9523057997471283,0.4048842564127798,0.5474215433343484,0.29967034610655996,0.15466182092053385,0.760497884394607,0.405,0.1,0.16277777777777777
25302030,markov,0.6,0.9555113077687971,0.39015863033939185,0.5653526774294053,0.3196236498765972,0.17426681982801404,0.7648631412238209,0.4216666666666667,0.19333333333333333,0.1782222222222222
25302030,markov,0.6,0.9613344976804193,0.43269421363656385,0.5286402840438555,0.2794605499139683,0.11419056007180514,0.7610520786130132,0.39875,0.20666666666666667,0.15872222222222224
25302030,markov,0.6,0.9515683171340926,0.4828387356865778,0.4687295814475148,0.21970742052396242,0.21430759255669185,0.7668203672120494,0.42125,0.2866666666666667,0.1761111111111111
25302030,markov,0.7,0.9534872645919936,0.3753968320470756,0.5780904325449181,0.3341885481999705,0.12448334797702149,0.7383317632098945,0.2941666666666667,0.16666666666666666,0.09533333333333334
25302030,markov,0.7,0.9541258944017457,0.4146494143490331,0.5394764800527125,0.29103487253006477,0.11131344283696858,0.7491062303476143,0.3125,0.18666666666666668,0.10272222222222223
25302030,markov,0.7,0.9518745150165627,0.3346575671774451,0.6172169478391176,0.38095676069983603,0.05738633554868924,0.7370420932681825,0.27291666666666664,0.15333333333333332,0.07194444444444444
25302030,markov,0.7,0.9491830625778465,0.3791436560019511,0.5700394065758954,0.3249449250493989,0.07291740596576875,0.7361255917226898,0.27541666666666664,0.12,0.07666666666666666
25302030,markov,0.7,0.9583912507139454,0.38768166164830337,0.570709589065642,0.32570943505147393,0.08493345094614521,0.7396067977908852,0.2875,0.19333333333333333,0.0825
25302030,markov,0.7,0.9561530125352865,0.4356996615186069,0.5204533510166796,0.27087169058449106,0.087044040920348,0.7430847231916634,0.3016666666666667,0.15333333333333332,0.09361111111111112
25302030,markov,0.7,0.9492290906832536,0.3553068642266284,0.5939222264566252,0.3527436110791948,0.06819224028062826,0.739152441639102,0.28583333333333333,0.17333333333333334,0.08444444444444445
25302030,markov,0.7,0.95547855695304,0.3814708053351218,0.5740077516179182,0.32948489891745764,0.06187976611016248,0.7347514297923428,0.27125,0.16,0.06888888888888887
25302030,markov,0.7,0.9503751697166396,0.42990258264524717,0.5204725870713924,0.27089171389278816,0.1296329626698186,0.7535073609702537,0.34791666666666665,0.18666666666666668,0.12083333333333333
25302030,markov,0.7,0.9631792798353109,0.3921881516717317,0.5709911281635792,0.32603086844151696,0.12456512010985689,0.7470931417216942,0.32,0.17333333333333334,0.10222222222222223
25302030,markov,0.7,0.9542046022144334,0.42936576046084585,0.5248388417535875,0.2754558098132473,0.10008460726004266,0.7495256744379052,0.33208333333333334,0.22666666666666666,0.10705555555555554
25302030,markov,0.7,0.9550613298739993,0.3919215573398638,0.5631397725341355,0.31712640340979786,0.10585576616761615,0.7458737468871066,0.3125,0.15333333333333332,0.09477777777777778
25302030,correlated,0.2,0.9488029763519453,0.46266130872670136,0.48614166762524397,0.23633372100145317,0.6376960332390806,0.8297675718002785,0.8533333333333334,0.41333333333333333,0.7358888888888889
25302030,correlated,0.2,0.9608113647724428,0.6413149750806517,0.31949638969179106,0.10207794302608882,0.8577329177377752,0.8420059312150404,0.9258333333333333,0.72,0.8609444444444444
25302030,correlated,0.2,0.9569008481112956,0.5893518362860138,0.36754901182528177,0.1350922760937411,0.7332307935318993,0.8162288833937762,0.765,0.47333333333333333,0.6847777777777778
25302030,correlated,0.2,0.9578579402402421,0.6519981928455545,0.3058597473946876,0.0935501850763421,0.6376049102190886,0.7973877319328011,0.6570833333333334,0.46,0.6042777777777778
25302030,correlated,0.2,0.9526977028248781,0.5275810951460895,0.42511660767878856,0.18072413012432104,0.6993473886040957,0.8243039684239765,0.8266666666666667,0.5,0.6788888888888889
25302030,correlated,0.2,0.9514585911721313,0.6795662244862118,0.27189236668591943,0.07392545906207047,0.6429698901174181,0.828883582541633,0.83,0.7533333333333333,0.7626666666666667
25302030,correlated,0.2,0.9494772377842449,0.4415290808077591,0.5079481569764858,0.25801133017580863,0.7412136618446735,0.7793351839807973,0.6483333333333333,0.41333333333333333,0.5412222222222222
25302030,correlated,0.2,0.9597116144760929,0.5318225203503164,0.42788909412577647,0.18308907687177758,0.3456486689408785,0.7638120492026019,0.4866666666666667,0.38,0.42361111111111105
25302030,correlated,0.2,0.9553244563357025,0.545697625341011,0.40962683099469155,0.1677941406707536,0.601922875786066,0.8296021613543423,0.82875,0.6866666666666666,0.7739444444444444
25302030,correlated,0.2,0.9521501983653823,0.6133264703076545,0.33882372805772776,0.11480151869493706,0.5441941850404806,0.8097244887553281,0.7025,0.4533333333333333,0.615
25302030,correlated,0.2,0.957529137452744,0.6736870423652928,0.2838420950874513,0.08056633494363373,0.9009490713086682,0.8294261984897063,0.8120833333333334,0.7266666666666667,0.7854444444444444
25302030,correlated,0.2,0.9469340761549561,0.5834908221762511,0.3634432539787049,0.1320909988626294,0.76512587165904,0.834621538257797,0.8691666666666666,0.6933333333333334,0.7810555555555555
25302030,correlated,0.3,0.961125917695791,0.529451853818386,0.43167406387740503,0.18634249742443396,0.5296134733020447,0.8012761284397821,0.6816666666666666,0.5,0.5627777777777777
25302030,correlated,0.3,0.9610182228472597,0.5160923502554534,0.44492587259180627,0.19795903210158022,0.6465740793200702,0.8211280851331108,0.7966666666666666,0.5666666666666667,0.6803888888888889
25302030,correlated,0.3,0.953684575169391,0.5408317555636569,0.41285281960573406,0.1704474506564048,0.4747020064474938,0.8069170277252259,0.6925,0.5533333333333333,0.5730555555555555
25302030,correlated,0.3,0.9564335343529382,0.6202101238886344,0.3362234104643038,0.11304618174424773,0.6166710407766655,0.8298969312212314,0.8308333333333333,0.72,0.7378333333333332
25302030,correlated,0.3,0.9604283771905893,0.5560937351477239,0.4043346420428654,0.1634865027559321,0.6886713391116496,0.789671141635895,0.615,0.3933333333333333,0.5339444444444444
25302030,correlated,0.3,0.9508579505475373,0.5639745046748369,0.3868834458727004,0.1496788006903347,0.5821173267589584,0.8074238010757682,0.7095833333333333,0.5666666666666667,0.6012777777777778
25302030,correlated,0.3,0.9483188647282711,0.560389370718919,0.38792949400935206,0.15048929232235192,0.6259503453115156,0.8223101556205152,0.7925,0.5466666666666666,0.6384444444444445
25302030,correlated,0.3,0.9564244514282619,0.5596937253107596,0.3967307261175024,0.15739526904572068,0.5518918276996022,0.7909083788008888,0.6166666666666667,0.46,0.48027777777777786
25302030,correlated,0.3,0.958054431787947,0.6698028415257924,0.28825159026215463,0.08308897928866107,0.7767699294969888,0.8271603148707627,0.8120833333333334,0.6466666666666666,0.7078333333333333
25302030,correlated,0.3,0.9557312353116016,0.5429675580325829,0.41276367727901875,0.17037385328089794,0.6737539535232437,0.8353624144423746,0.8691666666666666,0.6866666666666666,0.7562222222222222
25302030,correlated,0.3,0.9503560317319564,0.5527635927961553,0.3975924389358011,0.15807974749891873,0.739155227461492,0.8269659721225622,0.79625,0.6333333333333333,0.7041666666666667
25302030,correlated,0.3,0.9593118179305641,0.53647713832103,0.42283467960953414,0.17878916628049737,0.3323887068131217,0.7848456369028829,0.535,0.34,0.45761111111111114
25302030,correlated,0.4,0.9632684844082686,0.5223424110996514,0.4409260733086172,0.19441580212335607,0.5835876512130486,0.7856850343637797,0.5983333333333334,0.41333333333333333,0.4743333333333333
25302030,correlated,0.4,0.9520142682143082,0.452300671323293,0.49971359689101524,0.2497136789177561,0.3688793506472247,0.7801174641067387,0.5266666666666666,0.2866666666666667,0.37661111111111106
25302030,correlated,0.4,0.9593275422362936,0.5182804417747141,0.44104710046157947,0.19452254482556658,0.5388852917250984,0.8104324884043475,0.7025,0.5533333333333333,0.5299444444444444
25302030,correlated,0.4,0.9544287401431522,0.5499849102895176,0.4044438298536346,0.16357481150667572,0.3659506939254184,0.7913933987739256,0.5791666666666667,0.31333333333333335,0.41177777777777774
25302030,correlated,0.4,0.9529058975630036,0.4702030185364537,0.4827028790265499,0.23300206942052007,0.5027899162301133,0.7638688295682085,0.46958333333333335,0.2866666666666667,0.36772222222222223
25302030,correlated,0.4,0.9512338640281441,0.458254366565094,0.49297949746305014,0.24302878491892146,0.4103390068270779,0.7835970906764205,0.5675,0.37333333333333335,0.4313888888888889
25302030,correlated,0.4,0.9627192307046548,0.5760988485397301,0.38662038216492467,0.1494753199053524,0.5476248787853533,0.8137725848331225,0.74375,0.62,0.5854999999999999
25302030,correlated,0.4,0.9586236958791764,0.5137222826054709,0.44490141327370547,0.19793726753294047,0.5595085610093323,0.7789540303613993,0.5491666666666667,0.3,0.40105555555555555
25302030,correlated,0.4,0.954070963235521,0.46194427499668816,0.4921266882388328,0.24218867727692137,0.4064281522286512,0.7883003838856962,0.5579166666666666,0.4,0.4417222222222222
25302030,correlated,0.4,0.9557114040914616,0.5142785374841665,0.4414328666072951,0.19486297572113398,0.3845039653206462,0.7966004366645302,0.60375,0.38666666666666666,0.4746111111111111
25302030,correlated,0.4,0.9498581544569066,0.5023943615719576,0.447463792884949,0.2002238459429845,0.3140978504696775,0.7804705930029208,0.5595833333333333,0.44666666666666666,0.4285555555555555
25302030,correlated,0.4,0.9510522739088187,0.4937922605611736,0.45726001334764516,0.20908671980668864,0.23407779558252112,0.768463048983928,0.4845833333333333,0.2866666666666667,0.3558333333333333
25302030,correlated,0.5,0.9575879308793454,0.4314647901853561,0.5261231406939892,0.2768055591737072,0.31649886145841977,0.7798513634043905,0.5433333333333333,0.30666666666666664,0.3700555555555555
25302030,correlated,0.5,0.9558313062216471,0.4212338831791415,0.5345974230425057,0.2857944047236878,0.3611886496986909,0.7790793170059325,0.5383333333333333,0.38666666666666666,0.37072222222222223
25302030,correlated,0.5,0.9458196190619934,0.5011525815052504,0.444667037556743,0.19772877428948987,0.27456676057520796,0.7822256369358053,0.5704166666666667,0.25333333333333335,0.36827777777777776
25302030,correlated,0.5,0.9619647224390628,0.5059355316616057,0.4560291907774572,0.20796262284114245,0.19797064029414158,0.7321242448307038,0.3491666666666667,0.14666666666666667,0.23255555555555554
25302030,correlated,0.5,0.9506906373314739,0.4974402497614923,0.45325038756998154,0.20543591383233847,0.3798133405582615,0.7936698935728359,0.58875,0.35333333333333333,0.39861111111111114
25302030,correlated,0.5,0.9532651729624169,0.4491180900556101,0.5041470829068068,0.2541642812034427,0.321869576323188,0.7829774520396237,0.5529166666666666,0.28,0.3531111111111111
25302030,correlated,0.5,0.957899819443494,0.44009439646677984,0.5178054229767142,0.26812245606409385,0.22251584102521463,0.7472968550954816,0.39875,0.23333333333333334,0.25427777777777777
25302030,correlated,0.5,0.9564509026494737,0.6595893666328275,0.2968615360166462,0.08812677156616254,0.11813935829131418,0.7255252138221734,0.2833333333333333,0.14666666666666667,0.19905555555555557
25302030,correlated,0.5,0.9556149090193105,0.4204286396026496,0.5351862694166609,0.28642434297212277,0.2446681864077427,0.7481730171466469,0.3958333333333333,0.21333333333333335,0.25166666666666665
25302030,correlated,0.5,0.9525419489663033,0.5052457375625733,0.44729621140373,0.20007390073613032,0.25896758245825907,0.7775294717477287,0.4820833333333333,0.29333333333333333,0.341
25302030,correlated,0.5,0.9510924000863754,0.4720236549190737,0.4790687451673017,0.22950686259617303,0.3948522310540524,0.7653200668347491,0.48083333333333333,0.32,0.311
25302030,correlated,0.5,0.9552159856267738,0.43499400753748674,0.520221978089287,0.2706309064871307,0.27501527354937993,0.7412530908861437,0.3616666666666667,0.20666666666666667,0.2485
25302030,correlated,0.6,0.956574879490208,0.49759952294680326,0.45897535654340477,0.21065837791414552,0.3680265843299696,0.7806051310413064,0.49416666666666664,0.36666666666666664,0.33816666666666667
25302030,correlated,0.6,0.9531197106939214,0.4964469808464987,0.45667272984742274,0.20854998218629717,0.3911210366263685,0.7760970424092198,0.4920833333333333,0.28,0.306
25302030,correlated,0.6,0.9572057379115394,0.44853221865595416,0.5086735192555852,0.25874874919186225,0.2987740564246309,0.7887498877272672,0.56875,0.32,0.332
25302030,correlated,0.6,0.9525135218520853,0.42810115154886863,0.5244123703032166,0.275008334127038,0.12947917106178702,0.7317235174126423,0.30583333333333335,0.14,0.17400000000000002
25302030,correlated,0.6,0.9481172729413351,0.49338867796885255,0.4547285949724825,0.20677809508564807,0.20762775373726405,0.7671951844086458,0.4579166666666667,0.16,0.2892777777777778
25302030,correlated,0.6,0.9522438258131156,0.4600755125970696,0.49216831321604604,0.242229648533928,0.13792039914141518,0.7513976299081918,0.4025,0.19333333333333333,0.24061111111111114
25302030,correlated,0.6,0.9562029426640317,0.4191995701975274,0.5370033724665043,0.28837262204039915,0.24710356888842686,0.768059739133867,0.45416666666666666,0.22666666666666666,0.2629444444444445
25302030,correlated,0.6,0.9533792133363301,0.37901150641306935,0.5743677069232608,0.3298982627562848,0.17120960206433816,0.7478673327392235,0.36375,0.18666666666666668,0.20394444444444443
25302030,correlated,0.6,0.9506306252575404,0.4865921332534856,0.4640384920040548,0.21533172206139722,0.3485836200119003,0.7783621863908485,0.49916666666666665,0.2733333333333333,0.30100000000000005
25302030,correlated,0.6,0.9536076104792158,0.48007073604752215,0.4735368744316937,0.22423717144653763,0.293261550706584,0.7615478088849948,0.4483333333333333,0.32666666666666666,0.24138888888888888
25302030,correlated,0.6,0.9475220930260811,0.4239143451362262,0.5236077478898549,0.2741650736502858,0.14154402975863103,0.745898900532639,0.3825,0.22,0.23111111111111113
25302030,correlated,0.6,0.9573625264450829,0.507452619249891,0.44990990719519186,0.20241892459238614,0.19209434805644524,0.7555034361138223,0.41625,0.21333333333333335,0.24266666666666667
25302030,correlated,0.7,0.9521887588399105,0.3546446860356651,0.5975440728042454,0.3570589189434853,0.18129445402196048,0.7452349965588396,0.35041666666666665,0.18,0.16705555555555557
25302030,correlated,0.7,0.9537219565952464,0.4103169365142009,0.5434050200810454,0.29528901584928136,0.15978389056338366,0.7565812003386461,0.405,0.18666666666666668,0.18744444444444447
25302030,correlated,0.7,0.9521142364049204,0.3995956577019689,0.5525185787029515,0.30527677981192963,0.07399438873702603,0.7124776415551552,0.22,0.11333333333333333,0.09705555555555558
25302030,correlated,0.7,0.9590116371185428,0.3741650324006434,0.5848466047178993,0.34204555105005474,0.15294628404672395,0.762082428097081,0.40958333333333335,0.24,0.1956666666666667
25302030,correlated,0.7,0.9574209014898641,0.4225357720963775,0.5348851293934866,0.28610210164628697,0.1395628352932923,0.7430611820134747,0.32125,0.12666666666666668,0.16144444444444445
25302030,correlated,0.7,0.955454580704767,0.46747512808199315,0.4879794526227738,0.23812394618202196,0.1841498723121891,0.7365518443971655,0.3020833333333333,0.16,0.12605555555555553
25302030,correlated,0.7,0.9526043713321031,0.42039353538630986,0.5322108359457932,0.28324837389812,0.12689428327061697,0.7428278585916908,0.35,0.10666666666666667,0.19683333333333336
25302030,correlated,0.7,0.9558665861762714,0.3933433991341084,0.562523187042163,0.31643233596007225,0.08251104700580474,0.721630746633106,0.27291666666666664,0.14666666666666667,0.13094444444444445
25302030,correlated,0.7,0.9560331193042526,0.3772410215302841,0.5787920977739685,0.33500029244559104,0.14222096520388175,0.7649007825684261,0.41875,0.26666666666666666,0.2066666666666667
25302030,correlated,0.7,0.951215226089966,0.47900860653541805,0.47220661955454796,0.2229790915511336,0.166534047618835,0.7669341044382734,0.43291666666666667,0.2,0.2039444444444444
25302030,correlated,0.7,0.9518919548536989,0.37191301927046344,0.5799789355832354,0.3363755657202628,0.0805783464830214,0.7171657573999617,0.22083333333333333,0.14,0.10394444444444444
25302030,correlated,0.7,0.9487385634699513,0.3645247710570597,0.5842137924128916,0.3413057552454532,0.12425501817308723,0.7358278592105729,0.31916666666666665,0.18666666666666668,0.15966666666666668
25302030,signal,0.2,0.9573857083110194,0.563312991108075,0.39407271720294446,0.15529330644371184,0.609267102107228,0.8357941458837311,0.7904166666666667,0.76,0.627
25302030,signal,0.2,0.9493387567352563,0.5890683068565993,0.360270449878657,0.12979479705576988,0.5738992729630501,0.8337458751921336,0.7695833333333333,0.7333333333333333,0.5956111111111112
25302030,signal,0.2,0.9584824017994158,0.5392433273333832,0.4192390744660326,0.1757614015591356,0.5980763641103289,0.8351429967082175,0.7858333333333334,0.7266666666666667,0.6193333333333333
25302030,signal,0.2,0.9541351211312905,0.6111727163028182,0.3429624048284723,0.11762321112572892,0.5893031309912298,0.8340195680983201,0.7745833333333333,0.7133333333333334,0.6050555555555555
25302030,signal,0.2,0.9598629034562163,0.6725473537994269,0.2873155496567894,0.08255022507458301,0.5661483366820078,0.8337512668833649,0.76625,0.7333333333333333,0.5901666666666666
25302030,signal,0.2,0.955280027226016,0.593782388488331,0.36149763873768503,0.13068054281292185,0.5978146529696186,0.8352168084177084,0.79,0.6866666666666666,0.6280000000000001
25302030,signal,0.2,0.9575401367523063,0.5788053133104721,0.3787348234418342,0.1434400664875173,0.5967749549537624,0.8358562994256583,0.7925,0.7333333333333333,0.6301111111111112
25302030,signal,0.2,0.9587103229863699,0.5206521010495435,0.4380582219368264,0.19189500580645388,0.5951305397524629,0.8344956382173992,0.7791666666666667,0.68,0.6041666666666666
25302030,signal,0.2,0.9537633326943854,0.5765790164925847,0.3771843162018007,0.14226800838861997,0.5793834407996724,0.8347428773089347,0.7791666666666667,0.72,0.6103888888888888
25302030,signal,0.2,0.9572309853329584,0.6209636812477625,0.3362673040851959,0.1130756997967256,0.5656105974846052,0.8343220290413075,0.7758333333333334,0.72,0.6040555555555555
25302030,signal,0.2,0.958040201904575,0.6068861081763313,0.3511540937282437,0.12330919754210415,0.5859588839472469,0.8341202407534305,0.7725,0.72,0.5975555555555556
25302030,signal,0.2,0.9487009967846585,0.5244313311459757,0.42426966563868274,0.18000474918115963,0.5428598557082225,0.8337788096593537,0.7679166666666667,0.7333333333333333,0.5924999999999999
25302030,signal,0.3,0.9391151111652906,0.5250574783610753,0.41405763280421526,0.17144372328343035,0.40926139695601443,0.822689530082182,0.66,0.6066666666666667,0.4392222222222222
25302030,signal,0.3,0.9573578546998719,0.5871851807571007,0.3701726739427712,0.1370278085339412,0.40952335888499036,0.8225846011510947,0.66125,0.6333333333333333,0.4433888888888889
25302030,signal,0.3,0.9530295333227659,0.4318212127888105,0.5212083205339553,0.2716581133938263,0.4265219361524289,0.8250098584963574,0.685,0.6066666666666667,0.47694444444444445
25302030,signal,0.3,0.9611307598705617,0.4878872891500795,0.47324347072048223,0.22395938257956793,0.4026826492255631,0.8234265602461384,0.66375,0.6133333333333333,0.44477777777777777
25302030,signal,0.3,0.9533574336068675,0.46257151994643436,0.49078591366043317,0.24087081304750615,0.4289625285186759,0.8238456291063363,0.6695833333333333,0.6333333333333333,0.4502777777777778
25302030,signal,0.3,0.9452189474080689,0.43952575001211075,0.5056931973959582,0.25572560989254756,0.42196879794470127,0.8234489386307701,0.66875,0.58,0.4502222222222222
25302030,signal,0.3,0.9529032995539017,0.5744089404055364,0.3784943591483654,0.1432579799071318,0.42469423424252567,0.8234292730005054,0.6670833333333334,0.6,0.4483888888888889
25302030,signal,0.3,0.9445244286267839,0.5147938183128108,0.4297306103139731,0.18466839744081978,0.402131688475401,0.8236503384274726,0.6704166666666667,0.6133333333333333,0.4506111111111111
25302030,signal,0.3,0.959647914977572,0.5435309720294249,0.41611694294814705,0.17315331020851146,0.38360681371773636,0.8223922666565514,0.65625,0.5733333333333334,0.43694444444444447
25302030,signal,0.3,0.9554837081114915,0.513974535714945,0.4415091723965465,0.19493034931028344,0.41133529786972844,0.8230318615430966,0.66625,0.6,0.44505555555555554
25302030,signal,0.3,0.9538530820823976,0.6154727297755763,0.3383803523068213,0.1145012628272885,0.45315574219899163,0.8252390633928155,0.6825,0.62,0.4694444444444444
25302030,signal,0.3,0.9543689621109612,0.4885279413907502,0.46584102072021105,0.2170078565856481,0.39836276564606055,0.821878570013155,0.6579166666666667,0.5933333333333334,0.4387777777777778
25302030,signal,0.4,0.9607604688179309,0.5065374515113689,0.454223017306562,0.20631854945107733,0.2772060634461387,0.8095420950863553,0.5595833333333333,0.4866666666666667,0.3227777777777778
25302030,signal,0.4,0.9487320959575212,0.45101430671777487,0.4977177892397463,0.24772299772570053,0.30393919185716894,0.8101882154342256,0.5620833333333334,0.44,0.32255555555555554
25302030,signal,0.4,0.9530869397095518,0.41987662586285074,0.533210313846701,0.2843132387924974,0.28037773888752876,0.8114637997527562,0.5725,0.52,0.33888888888888885
25302030,signal,0.4,0.9527136267969869,0.5243916162578875,0.42832201053909935,0.18345974471225635,0.3092915221125839,0.8103642090513578,0.5616666666666666,0.5066666666666667,0.32438888888888884
25302030,signal,0.4,0.9497449949406527,0.43460919628172595,0.5151357986589267,0.26536489105997024,0.28502235714656415,0.8101665899713142,0.5604166666666667,0.5066666666666667,0.3173333333333333
25302030,signal,0.4,0.9560824762856228,0.38716359706809456,0.5689188792175283,0.3236686911301285,0.28355873578027324,0.8100505963090582,0.5654166666666667,0.5266666666666666,0.32483333333333336
25302030,signal,0.4,0.9554374455961664,0.47951650435350546,0.47592094124266093,0.2265007423133003,0.2957183524766204,0.8102104895770188,0.5566666666666666,0.48,0.3126111111111111
25302030,signal,0.4,0.9563709690338978,0.45522410064466895,0.5011468683892288,0.2511481836963311,0.26796543094529507,0.8102925801765675,0.5633333333333334,0.5066666666666667,0.32422222222222224
25302030,signal,0.4,0.9470752005256351,0.44991986738350565,0.49715533314212945,0.2471634252716617,0.2964380054541434,0.8113751166992109,0.57125,0.5,0.33038888888888884
25302030,signal,0.4,0.9521801158061453,0.39160908381252574,0.5605710319936195,0.31423988191039154,0.28071272480541354,0.8107072130430112,0.565,0.49333333333333335,0.32316666666666666
25302030,signal,0.4,0.9564173983119273,0.4731234583010114,0.4832939400109159,0.23357303245127478,0.28564566892889726,0.8111728669177927,0.57125,0.4866666666666667,0.33172222222222225
25302030,signal,0.4,0.9512022343769111,0.4858576077651242,0.4653446266117869,0.21654562151646337,0.2835029026610479,0.8096452167770355,0.56125,0.5066666666666667,0.32588888888888884
25302030,signal,0.5,0.9601344863047815,0.42290555094643273,0.5372289353583488,0.28861492898626495,0.1831803978267414,0.7934223377022328,0.455,0.38666666666666666,0.215
25302030,signal,0.5,0.9533867041192762,0.3823821777751419,0.5710045263441343,0.3260461691054892,0.2088714549746299,0.7972120955191303,0.48583333333333334,0.34,0.24405555555555558
25302030,signal,0.5,0.9616821755611704,0.4430110433402943,0.5186711322208761,0.2690197433992856,0.180259648128931,0.795302290371225,0.46791666666666665,0.3933333333333333,0.229
25302030,signal,0.5,0.9509726694993078,0.3394400583214547,0.6115326111778532,0.37397213453400335,0.20882973142162584,0.7983037200777735,0.48,0.41333333333333333,0.2353888888888889
25302030,signal,0.5,0.9548163837487712,0.37143228691652513,0.5833840968322461,0.3403370044367755,0.19809604637440614,0.7975155072746192,0.4725,0.4066666666666667,0.235
25302030,signal,0.5,0.9538249591034705,0.4259692304809006,0.52785572862257,0.2786316702396643,0.22335069896188062,0.7970511521355937,0.47333333333333333,0.38666666666666666,0.2313888888888889
25302030,signal,0.5,0.9560474513314983,0.4695393271371905,0.4865081241943078,0.236690154907064,0.19838282616042605,0.794690929221609,0.46208333333333335,0.36666666666666664,0.22294444444444447
25302030,signal,0.5,0.9538629088261598,0.3721631532494965,0.5816997555766632,0.3383746056379497,0.21124654028455517,0.797514347516834,0.4775,0.43333333333333335,0.23572222222222225
25302030,signal,0.5,0.9516169902168148,0.4345788723194141,0.5170381178974006,0.26732841535888635,0.2115035476101541,0.8004936100209536,0.4866666666666667,0.4266666666666667,0.2435
25302030,signal,0.5,0.9468945256849584,0.40679900346677256,0.5400955222181858,0.29170317312013483,0.19219965387709395,0.7987633888207245,0.4841666666666667,0.43333333333333335,0.24188888888888888
25302030,signal,0.5,0.9530745802939782,0.40831914022254595,0.5447554400714323,0.29675848948741984,0.1827495974900008,0.7945314575258844,0.4579166666666667,0.36,0.21172222222222223
25302030,signal,0.5,0.9500986529415942,0.46956198482764516,0.4805366681139491,0.23091548940205564,0.20653630906527792,0.7943955425273089,0.4625,0.38,0.2218333333333333
25302030,signal,0.6,0.9612323551572964,0.3516505659682178,0.6095817891890787,0.3715899577109584,0.14564151140307172,0.7837166162644261,0.40375,0.34,0.16905555555555554
25302030,signal,0.6,0.9569353105158657,0.37031334659471277,0.586621963921153,0.34412532855471045,0.13310664473123507,0.7804568412285554,0.38,0.32666666666666666,0.14944444444444444
25302030,signal,0.6,0.955769535664357,0.3935603015455285,0.5622092341188285,0.31607922292847973,0.1655340721669982,0.7878145739717088,0.4195833333333333,0.32,0.18366666666666667
25302030,signal,0.6,0.94919175940992,0.31347839927510035,0.6357133601348196,0.40413147625390283,0.14752838120687542,0.7828921173143244,0.39375,0.3466666666666667,0.16216666666666668
25302030,signal,0.6,0.9496028021272374,0.3498313310049106,0.5997714711223268,0.35972581757224004,0.1311777782859549,0.7831115123772558,0.38916666666666666,0.32666666666666666,0.1568888888888889
25302030,signal,0.6,0.952249626970766,0.3253438842865757,0.6269057426841903,0.39301081021041623,0.15048055996130175,0.7850245200647608,0.40125,0.30666666666666664,0.16105555555555556
25302030,signal,0.6,0.9579954025025912,0.35657586068591784,0.6014195418166733,0.3617054652789773,0.14867880250920043,0.7857504319308368,0.40541666666666665,0.35333333333333333,0.1753333333333333
25302030,signal,0.6,0.9553139519980779,0.34818881221138115,0.6071251397866968,0.3686009353610161,0.13916338263769165,0.7812968702245092,0.3925,0.32666666666666666,0.16411111111111112
25302030,signal,0.6,0.9546224710394059,0.36432410202568044,0.5902983690137255,0.3484521644602644,0.1816076568884505,0.784724017823714,0.4075,0.3466666666666667,0.17633333333333334
25302030,signal,0.6,0.9552319447109298,0.3342564666161449,0.6209754780947849,0.3856105443950467,0.154385773708344,0.7861114126591477,0.40875,0.32666666666666666,0.17583333333333334
25302030,signal,0.6,0.9609652553496588,0.31525498618954867,0.6457102691601102,0.41694175169882197,0.1347837566528174,0.7866714694524995,0.4091666666666667,0.34,0.16883333333333334
25302030,signal,0.6,0.9598575260935409,0.3410806297251682,0.6187768963683726,0.38288484747927576,0.13494732170740184,0.7846473076150976,0.4008333333333333,0.3333333333333333,0.16755555555555557
25302030,signal,0.7,0.9579058449479387,0.30797700656540394,0.6499288383825348,0.422407494961271,0.09324141037554809,0.7695021394329886,0.3279166666666667,0.26666666666666666,0.11144444444444444
25302030,signal,0.7,0.9582854447682805,0.29485615998209846,0.663429284786182,0.440138415911905,0.0961339387495893,0.7717370228703596,0.3458333333333333,0.28,0.1292777777777778
25302030,signal,0.7,0.9637430035463431,0.31890358451640777,0.6448394190299354,0.41581787633486456,0.13491189014246666,0.7787272164976058,0.3675,0.2866666666666667,0.13805555555555554
25302030,signal,0.7,0.954737941633456,0.3271012572986789,0.6276366843347772,0.3939278075227527,0.09403655517289049,0.7701525162350721,0.33541666666666664,0.22666666666666666,0.11583333333333333
25302030,signal,0.7,0.9548578756773973,0.31403981712939677,0.6408180585480006,0.41064778416122866,0.10005081724094061,0.7724530453491115,0.3408333333333333,0.24,0.12083333333333333
25302030,signal,0.7,0.9587110393560122,0.3568341327903562,0.601876906565656,0.3622558106570434,0.09033968073167456,0.7662902003960432,0.31833333333333336,0.24666666666666667,0.1067222222222222
25302030,signal,0.7,0.9573327217248284,0.3171462979968399,0.6401864237279885,0.40983865712563167,0.12738511160771143,0.7726695322287419,0.34208333333333335,0.28,0.1252777777777778
25302030,signal,0.7,0.9577873260587431,0.29467306113114755,0.6631142649275955,0.4397205283504653,0.10937200357111251,0.7718399710355984,0.335,0.29333333333333333,0.11838888888888889
25302030,signal,0.7,0.9524035932535688,0.3155664807147744,0.6368371125387944,0.40556150790674905,0.10354700734441812,0.7710075922147067,0.33375,0.28,0.12144444444444445
25302030,signal,0.7,0.9627200530257418,0.3052112184043839,0.6575088346213579,0.4323178676051362,0.09239883134890074,0.7689756096044259,0.3254166666666667,0.24666666666666667,0.1076111111111111
25302030,signal,0.7,0.951709951682055,0.28297231809298207,0.6687376335890729,0.4472100225783131,0.10200908956816424,0.7735527371888434,0.34708333333333335,0.2866666666666667,0.12766666666666668
25302030,signal,0.7,0.9614262866422979,0.36201776668253566,0.5994085199597623,0.35929057380035273,0.11595880674714026,0.7751664241912116,0.35125,0.2733333333333333,0.13266666666666665
25302031,markov,0.2,0.9445267069267402,0.5728570419259921,0.37166966500074816,0.13813833988176835,0.6329891581769355,0.8198507276035423,0.7795833333333333,0.4,0.6095555555555555
25302031,markov,0.2,0.9462796069016733,0.5369345997307767,0.4093450071708966,0.1675633348957414,0.5705507112008519,0.822047732576578,0.7891666666666667,0.5133333333333333,0.6225555555555555
25302031,markov,0.2,0.9429655003057307,0.6368420538504949,0.3061234464552358,0.09371156446963162,0.7477238902436537,0.8295573648785677,0.84,0.5866666666666667,0.7023888888888888
25302031,markov,0.2,0.9426718882491042,0.5648234872713311,0.37784840097777306,0.14276941412145996,0.6211187244375024,0.8253340136025868,0.8083333333333333,0.5733333333333334,0.6489444444444444
25302031,markov,0.2,0.9416493814447114,0.48658773603818584,0.4550616454065256,0.20708110112009445,0.5685925979051897,0.8174283770603273,0.77625,0.44,0.5974444444444444
25302031,markov,0.2,0.9443580167079397,0.53926973713296,0.4050882795749797,0.16409651424901694,0.6480453569186199,0.8236199326633507,0.8058333333333333,0.4,0.6487222222222222
25302031,markov,0.2,0.9419038305334954,0.4660219545348553,0.47588187599864007,0.22646355990398503,0.6757009597142188,0.8258673128921132,0.8225,0.6533333333333333,0.6788888888888889
25302031,markov,0.2,0.9486320724988256,0.5369763098255179,0.4116557626733077,0.16946046694214265,0.5966353700045016,0.8243003986511755,0.8104166666666667,0.5666666666666667,0.6547777777777778
25302031,markov,0.2,0.9442705428321663,0.530165526983136,0.41410501584903026,0.1714829641513256,0.6455915000659667,0.8235442450694902,0.80875,0.5733333333333334,0.6499444444444445
25302031,markov,0.2,0.9451451655842732,0.6017924653251583,0.3433527002591149,0.1178910767752256,0.6650998864457686,0.8264578307097996,0.8125,0.64,0.6565555555555557
25302031,markov,0.2,0.9451207618180887,0.5070543211522783,0.43806644066581035,0.19190220643761194,0.6174262064965517,0.8173602781702647,0.7575,0.5066666666666667,0.5734999999999999
25302031,markov,0.2,0.9456680778947867,0.49430291300860096,0.4513651648861857,0.20373051207273363,0.6392385949126987,0.8126723745861708,0.7495833333333334,0.49333333333333335,0.5626666666666666
25302031,markov,0.3,0.9433305419883081,0.43964945208106804,0.5036810899072401,0.2536946403301453,0.5256394935415739,0.8043949478209093,0.685,0.4266666666666667,0.47261111111111115
25302031,markov,0.3,0.9354920286950531,0.5117917273697163,0.42370030132533676,0.17952194534318117,0.49041566666893194,0.8092392509004241,0.6975,0.44,0.4820555555555555
25302031,markov,0.3,0.9404272742776018,0.46995329959395604,0.4704739746836457,0.2213457608546277,0.39957728208817406,0.7964370686758994,0.6341666666666667,0.46,0.40144444444444444
25302031,markov,0.3,0.9500555748349194,0.5543167311982515,0.3957388436366679,0.15660923236288707,0.5159213540210258,0.817895282565772,0.7466666666666667,0.5533333333333333,0.5546666666666666
25302031,markov,0.3,0.941792012007103,0.4897529227373545,0.45203908926974856,0.2043393382278237,0.4681774852086793,0.8095891287451467,0.705,0.5466666666666666,0.49272222222222223
25302031,markov,0.3,0.9377165152466078,0.4964077401115618,0.441308775135046,0.1947534350111946,0.5120191730914347,0.8087289246534709,0.69375,0.43333333333333335,0.47961111111111115
25302031,markov,0.3,0.9445241508286583,0.4780993084162425,0.4664248424124158,0.2175521336194469,0.4938609419923589,0.8051514761832489,0.69,0.4066666666666667,0.46888888888888886
25302031,markov,0.3,0.9371175635798731,0.43189642992040767,0.5052211336594654,0.25524839389615545,0.5257677987684939,0.8092429477346188,0.7041666666666667,0.25333333333333335,0.49111111111111116
25302031,markov,0.3,0.9466479952011916,0.47448362743103856,0.472164367770153,0.22293919019178832,0.4481623717871326,0.8059367160560396,0.695,0.42,0.4823888888888889
25302031,markov,0.3,0.9390156855827737,0.47169767978329274,0.46731800579948096,0.21838611854440373,0.4975202455604277,0.8066659373448876,0.6966666666666667,0.48,0.4848333333333334
25302031,markov,0.3,0.9417846708184356,0.47907308263224374,0.4627115881861919,0.21410201384178804,0.5299289810232503,0.8133245890751145,0.72625,0.5,0.5251666666666668
25302031,markov,0.3,0.935602531639506,0.43879451055974716,0.49680802107975885,0.24681820980918612,0.49258667214024787,0.8136871663954468,0.7408333333333333,0.5733333333333334,0.5555555555555555
25302031,markov,0.4,0.9435958223047421,0.4057450438003934,0.5378507785043487,0.28928345993773397,0.36771519244161804,0.7973638788044698,0.6225,0.32666666666666666,0.38383333333333336
25302031,markov,0.4,0.9325256747661369,0.5186987440046034,0.41382693076153354,0.17125272862351107,0.42036523270068604,0.7982081972256193,0.6270833333333333,0.3466666666666667,0.392
25302031,markov,0.4,0.9439948515744928,0.4860065432864971,0.4579883082879957,0.2097532905285002,0.4174163120149713,0.7937129332637706,0.6,0.4,0.3597222222222223
25302031,markov,0.4,0.9430759926677561,0.5444098325920682,0.3986661600756879,0.158934707189494,0.33519438775889493,0.7926726957357146,0.6029166666666667,0.36666666666666664,0.36022222222222217
25302031,markov,0.4,0.940750568280644,0.5138605388956586,0.4268900293849853,0.18223509718831363,0.3614726662176916,0.7946543612036048,0.6004166666666667,0.31333333333333335,0.36644444444444446
25302031,markov,0.4,0.9457439907909958,0.447808993156809,0.4979349976341868,0.24793926186895762,0.3693868838475255,0.7971335600270592,0.6158333333333333,0.3933333333333333,0.375
25302031,markov,0.4,0.9453815504751116,0.4685763353875448,0.47680521508756685,0.22734321313470088,0.3097221253125981,0.7925517586670889,0.5979166666666667,0.3333333333333333,0.3610555555555556
25302031,markov,0.4,0.9464066849670644,0.4602640848977848,0.48614260006927956,0.23633462760211948,0.44207184838415875,0.8006378439607189,0.6275,0.38,0.3992777777777778
25302031,markov,0.4,0.9453868911227656,0.4228906286942047,0.522496262428561,0.27300234425181563,0.33857284334909454,0.7811859154354909,0.5391666666666667,0.3933333333333333,0.2933888888888889
25302031,markov,0.4,0.9449338566406226,0.4788531044322356,0.46608075220838696,0.2172312675791358,0.45458074527449727,0.7984451446624068,0.6225,0.3933333333333333,0.3846111111111111
25302031,markov,0.4,0.9476432586883907,0.4408389677822215,0.5068042909061692,0.256850589280905,0.29959783323096534,0.7868188709142169,0.5816666666666667,0.37333333333333335,0.3349444444444444
25302031,markov,0.4,0.94229801462367,0.46228890189686506,0.48000911272680497,0.23040874830077457,0.34839683213224076,0.7924258733862241,0.6033333333333334,0.46,0.3615555555555556
25302031,markov,0.5,0.942174510592009,0.4290944280528891,0.5130800825391199,0.26325117109835006,0.20520839761418241,0.7727733052774288,0.4775,0.26,0.23238888888888892
25302031,markov,0.5,0.9473439210293191,0.5166725632497727,0.43067135777954635,0.185477818411678,0.25216174878240966,0.7832968869939386,0.5275,0.22666666666666666,0.2732777777777778
25302031,markov,0.5,0.9491423982064416,0.35037270893575506,0.5987696892706866,0.35852514078931463,0.2122500641563842,0.7688812377900772,0.4725,0.19333333333333333,0.22188888888888894
25302031,markov,0.5,0.9387210231315674,0.5153609015189198,0.4233601216126476,0.17923379257187574,0.28630792430144564,0.7714247664045825,0.4925,0.30666666666666664,0.24127777777777779
25302031,markov,0.5,0.9463861086325783,0.3821216375368933,0.564264471095685,0.31839439334089314,0.3195358768389683,0.7861663835496525,0.5341666666666667,0.38,0.28200000000000003
25302031,markov,0.5,0.9475566148835904,0.38041836755870706,0.5671382473248834,0.32164579157874057,0.26063828018936686,0.7756818281398689,0.49166666666666664,0.36666666666666664,0.2384444444444444
25302031,markov,0.5,0.9379670054063808,0.4042366585886537,0.533730346817727,0.28486808311417117,0.27557573031014776,0.7795418494352104,0.51625,0.3333333333333333,0.2582222222222222
25302031,markov,0.5,0.9475894121235884,0.4644676868250507,0.4831217252985377,0.2334066014554357,0.23905786196846687,0.7764248697154043,0.4925,0.37333333333333335,0.23994444444444446
25302031,markov,0.5,0.9418043462063359,0.4594621638334086,0.4823421823729273,0.23265398089627826,0.28459638679934224,0.7850614206444738,0.53375,0.22666666666666666,0.2813333333333333
25302031,markov,0.5,0.9366292599625182,0.4467614133602572,0.489867846602261,0.23997050713473633,0.2713184064068396,0.774531210738926,0.48041666666666666,0.3333333333333333,0.22883333333333333
25302031,markov,0.5,0.9510059461088686,0.4364462911460512,0.5145596549628173,0.2647716385154536,0.29462141910963546,0.7752221978766731,0.50375,0.18,0.2518333333333333
25302031,markov,0.5,0.9411232079268594,0.4213779590359731,0.5197452488908864,0.27013512374464943,0.20478180219436967,0.7717222041519934,0.47458333333333336,0.3,0.22205555555555553
25302031,markov,0.6,0.9463599904176718,0.3756949636149528,0.570665026802719,0.325658572815748,0.09764880597334198,0.7542168616750993,0.37041666666666667,0.22666666666666666,0.13727777777777778
25302031,markov,0.6,0.9428109092303976,0.4569424220083628,0.48586848722203474,0.23606818687542855,0.15303063707778955,0.7627558111806322,0.3883333333333333,0.2733333333333333,0.1482222222222222
25302031,markov,0.6,0.946967063719994,0.45892003148472527,0.4880470322352687,0.2381899056736534,0.18508424837881302,0.7708681904913299,0.42833333333333334,0.32,0.18305555555555558
25302031,markov,0.6,0.9385981531419203,0.37683488708227264,0.5617632660596477,0.3155779670940025,0.1467067448800942,0.7656303294304613,0.41541666666666666,0.24666666666666667,0.17188888888888887
25302031,markov,0.6,0.9374022722952884,0.3717664107985362,0.5656358614967523,0.3199439278111731,0.10724564407680731,0.7442066202331107,0.34,0.15333333333333332,0.11444444444444445
25302031,markov,0.6,0.9291765066225238,0.357476466369042,0.5717000402534818,0.32684093602583264,0.11130662662483708,0.7574456917580865,0.38958333333333334,0.22,0.1492777777777778
25302031,markov,0.6,0.943958808322353,0.3168432292376067,0.6271155790847462,0.39327394953079664,0.16014471788552112,0.7636417054102368,0.4141666666666667,0.20666666666666667,0.1681111111111111
25302031,markov,0.6,0.945282618996437,0.3896403507521141,0.5556422682443228,0.308738330259696,0.19950764797202367,0.7640323065016908,0.42083333333333334,0.13333333333333333,0.1693888888888889
25302031,markov,0.6,0.949959397564976,0.37201481201071396,0.5779445855542621,0.33401994397148776,0.12285355006809587,0.7535435154138813,0.36583333333333334,0.16,0.13266666666666665
25302031,markov,0.6,0.9478896689601767,0.3870108107682851,0.5608788581918915,0.31458509356664,0.1616446196245423,0.7589225760286994,0.39708333333333334,0.20666666666666667,0.15255555555555553
25302031,markov,0.6,0.9379183730171536,0.3885867016654705,0.5493316713516831,0.30176528515003365,0.16290632385772627,0.7613971073530466,0.4033333333333333,0.23333333333333334,0.16594444444444445
25302031,markov,0.6,0.9436304373822364,0.3445258621016177,0.5991045752806188,0.3589262921221706,0.15067556087121667,0.7578546777308278,0.3933333333333333,0.21333333333333335,0.15083333333333335
25302031,markov,0.7,0.9438800947834707,0.47748287388786526,0.4663972208956054,0.21752636765914415,0.07785450060854887,0.7476915385526021,0.30666666666666664,0.14666666666666667,0.09627777777777777
25302031,markov,0.7,0.941066690979345,0.34448563822688744,0.5965810527524575,0.3559089525032305,0.0922276834571745,0.7472243922963479,0.31625,0.2,0.09572222222222224
25302031,markov,0.7,0.9353968316979384,0.3321292056020904,0.603267626095848,0.3639318286953199,0.10838072633581222,0.741825784738407,0.3070833333333333,0.14666666666666667,0.09472222222222222
25302031,markov,0.7,0.9519334635394789,0.3753484989803787,0.5765849645591002,0.33245022135561886,0.07641119272052262,0.7313404529432695,0.26166666666666666,0.14,0.0668888888888889
25302031,markov,0.7,0.9479382054870353,0.4031622346276776,0.5447759708593578,0.29678085842575586,0.1143175531987496,0.7513339612185758,0.3225,0.2,0.10516666666666667
25302031,markov,0.7,0.9487150416470241,0.38275790888714606,0.565957132759878,0.3203074761217822,0.10927310227601075,0.7371378412358244,0.2891666666666667,0.14666666666666667,0.08183333333333334
25302031,markov,0.7,0.9409652485823504,0.3545608074204955,0.586404441161855,0.34387016861434744,0.10220132238091033,0.7403405560792059,0.30333333333333334,0.19333333333333333,0.09372222222222222
25302031,markov,0.7,0.9396874893282128,0.3818913682485582,0.5577961210796546,0.3111365126915087,0.05916604873467397,0.7350394564720889,0.27875,0.09333333333333334,0.07488888888888891
25302031,markov,0.7,0.9405490572863492,0.42772789417490853,0.5128211631114407,0.2629855453349708,0.12218425857462394,0.7482842608487297,0.32208333333333333,0.22666666666666666,0.1013888888888889
25302031,markov,0.7,0.9463374247864432,0.3152352495187867,0.6311021752676566,0.3982899556275679,0.1210805445728614,0.750330783038967,0.33375,0.16,0.1096111111111111
25302031,markov,0.7,0.9379709622053393,0.4154767688342083,0.5224941933711309,0.27300018210654875,0.09111292879148782,0.7468579691151083,0.3179166666666667,0.14666666666666667,0.09922222222222223
25302031,markov,0.7,0.9433013735119586,0.5070254703948738,0.43627590311708486,0.190336663640628,0.08765618080404919,0.7443834255379518,0.3,0.14,0.09066666666666666
25302031,correlated,0.2,0.9400224426658955,0.6172498878947114,0.32277255477118416,0.10418212211351707,0.7247467903367154,0.8371113373748519,0.8783333333333333,0.68,0.8255555555555555
25302031,correlated,0.2,0.9354027238718631,0.5287036779013169,0.4066990459705462,0.16540411399335245,0.6752824039975905,0.8333713853722623,0.875,0.56,0.7854444444444444
25302031,correlated,0.2,0.9383133546535626,0.6750662343447291,0.26324712030883346,0.06929904635089344,0.938218399179734,0.8436903757496662,0.9345833333333333,0.7133333333333334,0.8737222222222222
25302031,correlated,0.2,0.9457217923816295,0.5908149640494111,0.3549068283322183,0.1259588567968347,0.80041585861559,0.8289922671755127,0.81125,0.64,0.7311111111111112
25302031,correlated,0.2,0.9339295498054903,0.5708685682923986,0.36306098151309163,0.13181327629724945,0.6808544865701476,0.8210106796331457,0.79,0.5133333333333333,0.652
25302031,correlated,0.2,0.9420634276481643,0.6214674696744442,0.3205959579737201,0.1027817682690873,0.684555190341068,0.7827538927168727,0.5729166666666666,0.38,0.5068888888888889
25302031,correlated,0.2,0.943106513559004,0.5834468298032668,0.3596596837557372,0.1293550881192769,0.3630367124124882,0.7871694798205524,0.6475,0.3933333333333333,0.5653333333333334
25302031,correlated,0.2,0.9404375510410811,0.6020788192147739,0.33835873182630716,0.11448663140310684,0.8433343716000218,0.8347982037341349,0.8658333333333333,0.5533333333333333,0.7958888888888889
25302031,correlated,0.2,0.9305323216884105,0.5838504487284705,0.34668187295994,0.12018832103901199,0.8762229828787381,0.8410379925086605,0.9279166666666666,0.78,0.8602777777777779
25302031,correlated,0.2,0.9387015294612416,0.5556842667880988,0.38301726267314284,0.1467022235056273,0.6705059359112989,0.8222201122130887,0.765,0.5733333333333334,0.6843333333333332
25302031,correlated,0.2,0.9459725938589175,0.5991357763337698,0.3468368175251477,0.12029577799097262,0.8191525771888633,0.832051505705168,0.85,0.6,0.7840555555555556
25302031,correlated,0.2,0.939552051912561,0.6438845450725778,0.2956675068399832,0.08741927460097153,0.8843220108783455,0.8423072440434745,0.9241666666666667,0.78,0.8544999999999999
25302031,correlated,0.3,0.9484582973105354,0.5186961214084237,0.42976217590211174,0.18469552783611765,0.7298597344997066,0.823870829109869,0.7958333333333333,0.5666666666666667,0.6763333333333333
25302031,correlated,0.3,0.9430254968922052,0.5127509100025853,0.43027458688961984,0.18513622012303302,0.5856950839489196,0.7814597670133588,0.5579166666666666,0.38,0.45622222222222225
25302031,correlated,0.3,0.9306674752552784,0.45198592670714116,0.4786815485481372,0.22913602492044263,0.6512832408236574,0.8244779149409438,0.84,0.7066666666666667,0.7434444444444445
25302031,correlated,0.3,0.943465058374553,0.5616632242488809,0.38180183412567203,0.14577264054172717,0.6716298775901793,0.7936841601795188,0.6525,0.4666666666666667,0.5295555555555556
25302031,correlated,0.3,0.9355426759320069,0.5335583961288219,0.40198427980318496,0.1615913612088853,0.5558189213239261,0.8203175476052896,0.76875,0.58,0.6402777777777778
25302031,correlated,0.3,0.941411185888656,0.5265136237427728,0.41489756214588325,0.17213998707459705,0.711268912194967,0.7861028334311249,0.63,0.4,0.5505555555555556
25302031,correlated,0.3,0.9438872706074686,0.4018079563457708,0.5420793142616978,0.29384998295043246,0.27219860685843467,0.7748460100276899,0.55625,0.4533333333333333,0.47188888888888886
25302031,correlated,0.3,0.9390007606591064,0.5100982806084781,0.42890248005062837,0.18395733739357967,0.028411164098948345,0.7336609218373389,0.3875,0.10666666666666667,0.3258333333333333
25302031,correlated,0.3,0.938476179106929,0.5151948423496054,0.4232813367573236,0.1791670900470668,0.5176155639321197,0.7917843995916294,0.6058333333333333,0.31333333333333335,0.4854444444444444
25302031,correlated,0.3,0.9407119004600027,0.5260101111926128,0.41470178926739,0.17197757402157474,0.6505279128200013,0.8052059640937709,0.6983333333333334,0.42,0.5676666666666667
25302031,correlated,0.3,0.9442833239051628,0.5056678965541196,0.4386154273510432,0.19238349311033826,0.7194345130154256,0.8220890430467498,0.8145833333333333,0.6,0.6651111111111111
25302031,correlated,0.3,0.9416970696156809,0.6818668203307701,0.25983024928491083,0.0675117584434589,0.5585743701474073,0.8254964085370896,0.79125,0.6533333333333333,0.6845
25302031,correlated,0.4,0.942510244116055,0.5334010460838604,0.4091091980321946,0.16737033591454542,0.4730057326288971,0.740501385032731,0.41333333333333333,0.2866666666666667,0.30822222222222223
25302031,correlated,0.4,0.9394468135006695,0.5489912640625311,0.3904555494381384,0.15245553608703857,0.3769948082376804,0.7921320732907802,0.5970833333333333,0.46,0.48738888888888887
25302031,correlated,0.4,0.9486801840468163,0.48718651281083336,0.46149367123598295,0.21297640859086553,0.4166207546635048,0.8122764013485256,0.7183333333333334,0.5266666666666666,0.5820000000000001
25302031,correlated,0.4,0.9443362782162448,0.5403389780047256,0.40399730021151914,0.16321381857819633,0.5314620559456327,0.8064202921707873,0.6779166666666666,0.41333333333333333,0.4891666666666667
25302031,correlated,0.4,0.9375941460044674,0.4886948068214488,0.44889933918301866,0.20151061671895085,0.07364222268311792,0.7406977811713376,0.35083333333333333,0.20666666666666667,0.2750555555555555
25302031,correlated,0.4,0.9475145938105448,0.5352842118346482,0.41223038197589656,0.1699338878239936,0.4764749264224656,0.7867111078811795,0.57375,0.38,0.4418888888888889
25302031,correlated,0.4,0.9418715619673175,0.5569546392015775,0.38491692276573997,0.14816103743144662,0.6117374348846791,0.8149115104139771,0.7333333333333333,0.5666666666666667,0.5606666666666666
25302031,correlated,0.4,0.9451714634131808,0.6287504420102501,0.3164210214029307,0.10012226278567393,0.5669556181399353,0.7973900528782688,0.6341666666666667,0.28,0.49905555555555553
25302031,correlated,0.4,0.9394250333872378,0.5307051813944216,0.40871985199281624,0.1670519174130296,0.39163524774325836,0.7948368533004033,0.58875,0.38,0.43127777777777776
25302031,correlated,0.4,0.942407902445283,0.5148591971746531,0.42754870527062994,0.18279789537859198,0.4318456267605303,0.7985242963036727,0.6133333333333333,0.36666666666666664,0.46911111111111115
25302031,correlated,0.4,0.9477454871611734,0.5799025445874743,0.3678429425736991,0.13530843040127769,0.4465057916053729,0.8056906819761462,0.6808333333333333,0.4533333333333333,0.48005555555555546
25302031,correlated,0.4,0.9469089919168903,0.54566397731769,0.40124501459920026,0.16099756174071242,0.5044045048430313,0.8064417470445939,0.67375,0.36666666666666664,0.5317222222222222
25302031,correlated,0.5,0.9430945667502046,0.43917860908804046,0.5039159576621641,0.25393129238657597,0.29544876646646967,0.7801348488937263,0.5391666666666667,0.34,0.3357222222222222
25302031,correlated,0.5,0.9418524579503518,0.5085024624722593,0.4333499954780925,0.18779221858086279,0.5014703321375988,0.7981953759542,0.6233333333333333,0.36,0.4381111111111112
25302031,correlated,0.5,0.9476016285948754,0.41399761944911917,0.5336040091457562,0.2847332385764243,0.3757772572763527,0.7880450463583992,0.5729166666666666,0.38,0.3922222222222222
25302031,correlated,0.5,0.9428209906382548,0.4193468102200022,0.5234741804182526,0.2740252175645612,0.4138069904000728,0.7929986885204717,0.6166666666666667,0.3933333333333333,0.43511111111111117
25302031,correlated,0.5,0.9540437944279913,0.36307680239669776,0.5909669920312934,0.34924198567051484,0.1865151634745575,0.7353018360973405,0.37375,0.2,0.24861111111111114
25302031,correlated,0.5,0.9483615205236415,0.49663159810523805,0.4517299224184035,0.20405992280813684,0.417119502414821,0.7527697952990459,0.4195833333333333,0.2,0.2797777777777778
25302031,correlated,0.5,0.9393321336284703,0.5501154774302692,0.3892166561982011,0.15148960546210868,0.297891196015079,0.7676690372505084,0.46458333333333335,0.3466666666666667,0.32655555555555554
25302031,correlated,0.5,0.9471784571063935,0.4557321384231473,0.4914463186832462,0.24151948414731475,0.38440110913736664,0.7825527222924035,0.5404166666666667,0.3466666666666667,0.3896111111111111
25302031,correlated,0.5,0.9482454984753896,0.49877301665305696,0.4494724818223327,0.20202551191552717,0.4961462408090391,0.8080202754334076,0.66,0.43333333333333335,0.47877777777777786
25302031,correlated,0.5,0.9419033919783484,0.4657831786429122,0.4761202133354362,0.22669045754658126,0.19084021690725286,0.7619669029180525,0.46041666666666664,0.32666666666666666,0.30833333333333335
25302031,correlated,0.5,0.9503799647246269,0.49827471662420225,0.4521052481004247,0.20439915535994654,0.39452270111357635,0.7876226060557356,0.55375,0.4066666666666667,0.3746666666666666
25302031,correlated,0.5,0.9448044023447327,0.36872158454582227,0.5760828177989105,0.33187141296313266,0.13283423713511838,0.6960139595242157,0.21291666666666667,0.06666666666666667,0.1223888888888889
25302031,correlated,0.6,0.9457140368356441,0.3893683260012873,0.5563457108343568,0.30952054996378575,0.17062100838503141,0.7253611996215902,0.325,0.16,0.17394444444444446
25302031,correlated,0.6,0.9472387329542175,0.3881466905682382,0.5590920423859793,0.3125839118593257,0.41737747764717775,0.777394213356301,0.4970833333333333,0.34,0.3186111111111111
25302031,correlated,0.6,0.9492501858104606,0.4350695275358469,0.5141806582746138,0.26438174934371517,0.2600211599984346,0.755840815595993,0.43083333333333335,0.19333333333333333,0.26872222222222225
25302031,correlated,0.6,0.9406994839958108,0.530252435402381,0.41044704859342984,0.16846677969905735,0.2957538332562914,0.767263293843344,0.46125,0.26,0.26361111111111113
25302031,correlated,0.6,0.934254606582635,0.39281836412199267,0.5414362424606424,0.2931532046498995,0.09198415782064592,0.6901504862941695,0.16958333333333334,0.02,0.08322222222222223
25302031,correlated,0.6,0.9398439609889198,0.5126269746099147,0.42721698637900507,0.182514353450759,0.3459023573029246,0.7702133632979553,0.46875,0.26,0.27133333333333337
25302031,correlated,0.6,0.948538360573193,0.48686513847309504,0.4616732221000979,0.21314216400428634,0.3415953135745091,0.7560668229028855,0.39791666666666664,0.26,0.2554444444444445
25302031,correlated,0.6,0.9410463438224833,0.4342190760621495,0.5068272677603338,0.2568738793454051,0.15395401534986183,0.7426914481314096,0.3720833333333333,0.19333333333333333,0.22561111111111112
25302031,correlated,0.6,0.9421803753500365,0.4842893281215813,0.4578910472284552,0.2096642111319714,0.29917847208013576,0.7761027216870102,0.4841666666666667,0.2866666666666667,0.29677777777777775
25302031,correlated,0.6,0.9491777967742464,0.5396523118536831,0.4095254849205633,0.16771112279942252,0.2283614325279118,0.7609309806315685,0.4191666666666667,0.26666666666666666,0.23366666666666666
25302031,correlated,0.6,0.9429513827310283,0.3651095689238804,0.5778418138071479,0.33390116178393464,0.10782917563748982,0.7301513305294633,0.31,0.16666666666666666,0.16044444444444445
25302031,correlated,0.6,0.9437427038980059,0.34528005767442554,0.5984626462235803,0.3581575389249302,0.22078623307051165,0.7282253178676995,0.32125,0.16,0.17572222222222222
25302031,correlated,0.7,0.9434694911134845,0.4616073275890805,0.48186216352440403,0.2321911446364195,0.19794290753922414,0.7297082403190202,0.30125,0.19333333333333333,0.14883333333333332
25302031,correlated,0.7,0.9493724911957089,0.39932969925892026,0.5500427919367886,0.3025470729616173,0.16999398202914462,0.7454644075355469,0.36625,0.08,0.15944444444444444
25302031,correlated,0.7,0.9416786228217306,0.4124110939791041,0.5292675288426265,0.2801241170871805,0.04296242616988367,0.695548274366467,0.18625,0.08,0.07922222222222224
25302031,correlated,0.7,0.9323135052261496,0.34185519056220254,0.590458314663947,0.3486410213557887,0.08583954280769947,0.7135004261900485,0.23458333333333334,0.1,0.10666666666666666
25302031,correlated,0.7,0.9438737749253638,0.35749795816546237,0.5863758167599015,0.3438365984808415,0.22002126706289923,0.7310504145846857,0.30291666666666667,0.15333333333333332,0.14844444444444443
25302031,correlated,0.7,0.9411665407937175,0.37270835456028256,0.568458186233435,0.3231447094958067,0.16000681294221705,0.7331022130432739,0.28708333333333336,0.16,0.1451111111111111
25302031,correlated,0.7,0.9460069177963085,0.49034463710934695,0.4556622806869616,0.20762811404084336,0.22778477773499486,0.7595405134608877,0.3975,0.24666666666666667,0.211
25302031,correlated,0.7,0.9443281537483001,0.3740301045758117,0.5702980491724885,0.3252398648899461,0.0657544795450488,0.7381195130976729,0.35083333333333333,0.18,0.1753888888888889
25302031,correlated,0.7,0.9531491165051035,0.41334897019264333,0.5398001463124602,0.29138419795895343,0.07892453736053914,0.7153622512747725,0.25666666666666665,0.08666666666666667,0.11005555555555556
25302031,correlated,0.7,0.940305019536374,0.3882543163176805,0.5520507032186935,0.30475997892425405,0.080679940749639,0.7252455432406533,0.2675,0.09333333333333334,0.13022222222222224
25302031,correlated,0.7,0.9421306846787102,0.40511097289155495,0.5370197117871552,0.28839017084795926,0.1900821541194401,0.767128866751674,0.43166666666666664,0.20666666666666667,0.22166666666666665
25302031,correlated,0.7,0.9511411492321031,0.42755869328066076,0.5235824559514424,0.2741385881801441,0.1968509041236736,0.7187133882155377,0.24541666666666667,0.13333333333333333,0.12733333333333335
25302031,signal,0.2,0.9448664207229384,0.71056212992088,0.2343042908020584,0.054898500688255546,0.5537853124490982,0.8342012799954323,0.7725,0.7,0.5998888888888889
25302031,signal,0.2,0.9503746619737233,0.5905127847214813,0.35986187725224206,0.12950057069950774,0.5600573072915488,0.8347376937509748,0.78125,0.7133333333333334,0.613111111111111
25302031,signal,0.2,0.9362122514760414,0.527280104075991,0.40893214740005035,0.16722550117721652,0.5571851481154777,0.8331253651587542,0.7654166666666666,0.72,0.5883333333333333
25302031,signal,0.2,0.9419898924700172,0.5784355393689949,0.36355435310102224,0.13217176765870275,0.6136022628001772,0.8350869047042168,0.7829166666666667,0.7333333333333333,0.6166111111111111
25302031,signal,0.2,0.9466969445043139,0.5843652014023166,0.36233174310199723,0.1312842920593317,0.5691368551718659,0.8335930989867675,0.7675,0.72,0.5928333333333333
25302031,signal,0.2,0.9517668476390393,0.5994639785545185,0.3523028690845208,0.124117311565185,0.58837106646729,0.835395624104055,0.7833333333333333,0.74,0.6130555555555556
25302031,signal,0.2,0.9474866077865979,0.5222449556468054,0.4252416521397925,0.18083046271458028,0.5861970315866091,0.8354021250556894,0.7891666666666667,0.74,0.6220555555555555
25302031,signal,0.2,0.9446909806462837,0.6163659129448191,0.3283250677014645,0.10779735008117126,0.61438096752545,0.8353805443695663,0.7879166666666667,0.74,0.6208888888888888
25302031,signal,0.2,0.9461805210114546,0.5908204353088922,0.3553600857025624,0.12628079051053248,0.6067796415010663,0.8365660261838938,0.7991666666666667,0.7533333333333333,0.6400555555555556
25302031,signal,0.2,0.9383200104824706,0.5960981024744831,0.34222190800798746,0.11711583432062743,0.5601582684886641,0.8339523266223672,0.7733333333333333,0.7133333333333334,0.6014444444444444
25302031,signal,0.2,0.9458637655979683,0.5227917662472358,0.4230719993507325,0.17898991663462618,0.581119197691437,0.8345638926266138,0.7791666666666667,0.7133333333333334,0.6099444444444445
25302031,signal,0.2,0.9453396193485386,0.5479972550663631,0.3973423642821755,0.15788095445334907,0.5508039584604253,0.8336388554663609,0.7691666666666667,0.7133333333333334,0.5970555555555557
25302031,signal,0.3,0.9519921108033865,0.5001309850922264,0.4518611257111601,0.20417847692895683,0.41235640281416924,0.8218373993747644,0.6575,0.6,0.43683333333333335
25302031,signal,0.3,0.9412761030266595,0.5071265365523301,0.43414956647432945,0.1884858460698482,0.4142374636980533,0.8242985995701266,0.6770833333333334,0.58,0.4616666666666667
25302031,signal,0.3,0.9337166060193378,0.5188911432153064,0.41482546280403143,0.17208016459057887,0.411308677160347,0.8223122343172607,0.66125,0.5933333333333334,0.44283333333333336
25302031,signal,0.3,0.9423375198799324,0.4684799193924122,0.47385760048752024,0.22454102553979033,0.42239464378726127,0.8225807341279674,0.6566666666666666,0.5533333333333333,0.4313888888888888
25302031,signal,0.3,0.9385334002949656,0.5244618228730134,0.4140715774219522,0.17145527122870377,0.3895817002272331,0.8226026318856848,0.6616666666666666,0.5866666666666667,0.4424444444444445
25302031,signal,0.3,0.9400138989144031,0.5357386996019535,0.4042751993124496,0.16343843677912084,0.40275621060762695,0.8219262204973236,0.6620833333333334,0.5733333333333334,0.4421111111111111
25302031,signal,0.3,0.9551758710994912,0.5718913026677401,0.38328456843175107,0.14690706039791368,0.41575696186772454,0.8234584265953548,0.6691666666666667,0.6066666666666667,0.45322222222222225
25302031,signal,0.3,0.9423022569562761,0.567799727763463,0.3745025291928131,0.14025214437181385,0.4007820236146789,0.8223346227905151,0.66,0.6,0.4387777777777778
25302031,signal,0.3,0.9461839961996036,0.45117290885172767,0.4950110873478759,0.24503597659732643,0.47363259884086517,0.8226235588563776,0.6654166666666667,0.5866666666666667,0.4454444444444444
25302031,signal,0.3,0.9409931749859223,0.5140618869615797,0.42693128802434255,0.18227032469412413,0.38725284284910894,0.8209204821762764,0.6495833333333333,0.6066666666666667,0.4278888888888889
25302031,signal,0.3,0.9509364213249858,0.5749620058908439,0.3759744154341419,0.14135676106104472,0.4245227863268634,0.8235150091342678,0.6670833333333334,0.6066666666666667,0.44888888888888895
25302031,signal,0.3,0.9393562773767182,0.49078863291435776,0.44856764446236047,0.20121293165851062,0.37770891738901796,0.822501478273014,0.6604166666666667,0.5333333333333333,0.4436666666666667
25302031,signal,0.4,0.945403187014625,0.41722718933008796,0.528175997684537,0.27896988453005606,0.29092930332467654,0.8107897094457153,0.56375,0.4866666666666667,0.3240555555555556
25302031,signal,0.4,0.9471971727533011,0.4046478813590825,0.5425492913942186,0.2943597335923687,0.2852369302004159,0.8106547725742889,0.5625,0.48,0.32166666666666666
25302031,signal,0.4,0.9530950105469809,0.39705752088314455,0.5560374896638363,0.30917768991166084,0.29590131179651863,0.8114097920948117,0.5704166666666667,0.5066666666666667,0.3308888888888889
25302031,signal,0.4,0.9434892611800303,0.39381755815903946,0.5496717030209908,0.3021389811019963,0.29804396747032613,0.8129617146439326,0.5804166666666667,0.52,0.3397222222222222
25302031,signal,0.4,0.9460324092938036,0.43303690566896563,0.5129955036248379,0.2631643867393011,0.28027610513319406,0.8102036138938414,0.5695833333333333,0.5133333333333333,0.33566666666666667
25302031,signal,0.4,0.9501228323235718,0.4063130259653315,0.5438098063582403,0.2957291054913868,0.3468808884017855,0.811510241379055,0.5658333333333333,0.49333333333333335,0.32266666666666666
25302031,signal,0.4,0.9507688331085864,0.5439440903806706,0.4068247427279158,0.1655063712956349,0.276076209045895,0.8092998088472331,0.5595833333333333,0.48,0.32433333333333336
25302031,signal,0.4,0.9413958264852453,0.42837459188358895,0.5130212346016564,0.2631907871522078,0.2662554607413735,0.809226819606688,0.5583333333333333,0.4866666666666667,0.31650000000000006
25302031,signal,0.4,0.9423717947789263,0.5247481214953302,0.41762367328359606,0.1744095324868838,0.2617930636155817,0.8074328446360126,0.54125,0.44666666666666666,0.2956111111111111
25302031,signal,0.4,0.9284168403898779,0.40416807560792606,0.5242487647819518,0.27483676737540225,0.28956320817749626,0.8107476853628367,0.57,0.4866666666666667,0.32855555555555555
25302031,signal,0.4,0.9399936092232896,0.4602705743805746,0.47972303484271495,0.2301341901587047,0.27005888630653063,0.8101042627619035,0.5629166666666666,0.5133333333333333,0.3247777777777777
25302031,signal,0.4,0.9402755154992621,0.4343199077513817,0.5059556077478804,0.255991077011527,0.305352373317764,0.8124039991668521,0.5770833333333333,0.5,0.34077777777777774
25302031,signal,0.5,0.9426004748051382,0.3988625655261857,0.5437379092789525,0.29565091398704635,0.21580404348590881,0.7975801520168831,0.4725,0.41333333333333333,0.23
25302031,signal,0.5,0.9454644314107261,0.42881012326536116,0.516654308145365,0.2669316741251657,0.1984960693014269,0.7972283348850854,0.4716666666666667,0.4,0.22588888888888892
25302031,signal,0.5,0.9465383781427037,0.32752076836509453,0.6190176097776092,0.3831828012147845,0.22881639382315833,0.796511325839495,0.4741666666666667,0.36,0.23144444444444445
25302031,signal,0.5,0.9313404089559281,0.3852834849658394,0.5460569239900886,0.2981781642375175,0.21286658687813656,0.7988669600915124,0.48875,0.4,0.24450000000000002
25302031,signal,0.5,0.9432062547358832,0.4289189982543993,0.5142872564814839,0.26449138217925156,0.21502405830332355,0.7975563529193643,0.4775,0.43333333333333335,0.24016666666666667
25302031,signal,0.5,0.944429821529293,0.32822134256261776,0.6162084789666753,0.37971288955042354,0.18646939966804452,0.7962459121642412,0.47375,0.42,0.23372222222222222
25302031,signal,0.5,0.9415378114730493,0.38875387443634635,0.5527839370367029,0.3055700810457975,0.2434542383778394,0.7937571375358814,0.45375,0.4066666666666667,0.21344444444444444
25302031,signal,0.5,0.9427793434372681,0.4213209206500572,0.5214584227872109,0.27191888669572556,0.2138570513710136,0.798034874124975,0.4825,0.43333333333333335,0.24144444444444446
25302031,signal,0.5,0.9461414863923728,0.43481449481848466,0.5113269915738882,0.2614552923120031,0.20343838912223006,0.7953757279593995,0.4658333333333333,0.41333333333333333,0.227
25302031,signal,0.5,0.9464236949693201,0.40925982431437863,0.5371638706549415,0.28854502393699877,0.19052999046053934,0.7970886488432772,0.47708333333333336,0.42,0.23677777777777778
25302031,signal,0.5,0.9392836603317012,0.41024356102610005,0.5290400993056011,0.2798834266732803,0.18183235430838357,0.7961594136729362,0.46375,0.38,0.22149999999999997
25302031,signal,0.5,0.944169219447087,0.36773858700845313,0.5764306324386339,0.3322722740136035,0.20543857514848754,0.801017164831742,0.4975,0.4266666666666667,0.2562222222222222
25302031,signal,0.6,0.9506523200897712,0.3483858717523118,0.6022664483374593,0.36272487479301757,0.1146351288024186,0.7796001695974205,0.3804166666666667,0.32666666666666666,0.1511111111111111
25302031,signal,0.6,0.942894903404785,0.3687302536294756,0.5741646497753095,0.32966504505160377,0.1351666329534677,0.783722374362698,0.3929166666666667,0.32666666666666666,0.15716666666666665
25302031,signal,0.6,0.9469861187722798,0.35530596676778914,0.5916801520044906,0.35008540227605717,0.14478002495655307,0.7838336662180304,0.39916666666666667,0.3333333333333333,0.17044444444444445
25302031,signal,0.6,0.949936483303651,0.37430204392579897,0.5756344393778521,0.33135500779785404,0.13970929744030852,0.7855658346553767,0.40541666666666665,0.31333333333333335,0.16988888888888892
25302031,signal,0.6,0.9444276769149988,0.34184809725400456,0.6025795796609943,0.3631021498244206,0.1245202136394572,0.7826632523772464,0.39458333333333334,0.32,0.16183333333333336
25302031,signal,0.6,0.9324443094175483,0.3634843092113283,0.5689600002062201,0.3237154818346619,0.12838282007388277,0.7819728171010581,0.38708333333333333,0.31333333333333335,0.15511111111111112
25302031,signal,0.6,0.9396867279689298,0.35519525430087007,0.5844914736680598,0.3416302827906602,0.15633690428736127,0.7823986582472293,0.38916666666666666,0.3333333333333333,0.15894444444444442
25302031,signal,0.6,0.9401984386333674,0.35373190709078545,0.5864665315425819,0.34394299261958616,0.15248813539009418,0.7813322968748004,0.38875,0.3333333333333333,0.15811111111111115
25302031,signal,0.6,0.9402263449571304,0.3740030494022656,0.5662232955548648,0.32060882042901184,0.1440191939065856,0.7835598463309374,0.39791666666666664,0.34,0.16566666666666666
25302031,signal,0.6,0.9524627644346284,0.42955112010199525,0.5229116443326332,0.27343658777865826,0.12355956403245187,0.7806070530676062,0.38458333333333333,0.31333333333333335,0.15538888888888888
25302031,signal,0.6,0.9410221677829561,0.3557132718455657,0.5853088959373904,0.34258650366344695,0.14555554088155262,0.7836213257757578,0.40125,0.3,0.1671111111111111
25302031,signal,0.6,0.9403218171131514,0.3530668314442608,0.5872549856688907,0.344868418192969,0.11679584490947387,0.7827734074465671,0.38708333333333333,0.32666666666666666,0.15722222222222224
25302031,signal,0.7,0.9422371248374829,0.3274903194468343,0.6147468053906486,0.37791363473800804,0.10706821266732333,0.7714845629965951,0.34041666666666665,0.29333333333333333,0.12644444444444444
25302031,signal,0.7,0.9395760923509063,0.3106340505353192,0.6289420418155871,0.39556809196315973,0.09107324172848635,0.7679314062632948,0.32125,0.24666666666666667,0.11116666666666665
25302031,signal,0.7,0.9536837178059748,0.3301107886981846,0.6235729291077903,0.38884319791606925,0.0947843828397016,0.7709353765466521,0.3304166666666667,0.26,0.114
25302031,signal,0.7,0.9499412311410649,0.3067286106642859,0.643212620476779,0.4137224751406049,0.09681484375057477,0.7705064133804734,0.33416666666666667,0.25333333333333335,0.11294444444444446
25302031,signal,0.7,0.9402317259321904,0.30207012312497566,0.6381616028072148,0.4072502312974734,0.092138560476814,0.7705980215844952,0.32916666666666666,0.28,0.11688888888888889
25302031,signal,0.7,0.9420518997005374,0.29527635386559575,0.6467755458349416,0.4183186066900866,0.12356049214420205,0.7738064627671948,0.3491666666666667,0.3,0.12694444444444444
25302031,signal,0.7,0.9472764618116846,0.28359476677143036,0.6636816950402542,0.440473392331505,0.11327187535985998,0.7730326932053111,0.34208333333333335,0.2733333333333333,0.12272222222222222
25302031,signal,0.7,0.9458817942472021,0.31367907141990914,0.632202722827293,0.399680282750243,0.09181454416167174,0.770698622534221,0.3383333333333333,0.26666666666666666,0.11894444444444445
25302031,signal,0.7,0.9458927338201613,0.29157077803462095,0.6543219557855403,0.42813722182301456,0.10336172537420157,0.7745497991672688,0.35541666666666666,0.25333333333333335,0.13288888888888892
25302031,signal,0.7,0.9373143219788946,0.3152183968665067,0.6220959251123879,0.3870033400414377,0.11219935804418775,0.774687540730421,0.35625,0.28,0.13688888888888892
25302031,signal,0.7,0.953966874335221,0.2779842654811454,0.6759826088540756,0.45695248747316214,0.08842012007882344,0.7667253780079147,0.32,0.2733333333333333,0.10944444444444444
25302031,signal,0.7,0.9496021929944609,0.35455494704815277,0.5950472459463081,0.3540812249082861,0.09525838187232753,0.7740504653045966,0.345,0.28,0.1215
25302032,markov,0.2,0.9073268105068042,0.4574267353196295,0.4499000751871747,0.20241007765342542,0.697244963220447,0.8269699179222711,0.8308333333333333,0.5133333333333333,0.6886111111111112
25302032,markov,0.2,0.9110360185447512,0.52504958110804,0.38598643743671124,0.1489855298850842,0.641622978671497,0.8232179957324217,0.8,0.5466666666666666,0.6393333333333333
25302032,markov,0.2,0.8994012048749804,0.5072411271536441,0.3921600777213363,0.15378952655840455,0.7023367188880865,0.8240122793756478,0.8075,0.6066666666666667,0.6539444444444446
25302032,markov,0.2,0.9110621370315375,0.4605651506141254,0.4504969864174121,0.20294753477116997,0.5355026009959881,0.8180455675307285,0.7558333333333334,0.5333333333333333,0.567888888888889
25302032,markov,0.2,0.9038192139694452,0.5419086567697319,0.3619105571997133,0.13097925141260697,0.6046465849904386,0.8235708439967568,0.7975,0.52,0.6341666666666667
25302032,markov,0.2,0.9098982912597422,0.48809454658612916,0.42180374467361303,0.17791839902068254,0.7025897159242052,0.8282140363429409,0.8341666666666666,0.54,0.6936111111111111
25302032,markov,0.2,0.9069408634142652,0.48459612787628903,0.42234473553797613,0.178375075636643,0.6193186041746807,0.8213613701905347,0.7983333333333333,0.4666666666666667,0.6358333333333331
25302032,markov,0.2,0.9042146111147513,0.5206144189929222,0.38360019212182916,0.14714910739590426,0.5191776062891877,0.8160911461878761,0.765,0.5266666666666666,0.5809444444444445
25302032,markov,0.2,0.8991396866575543,0.4732196937649661,0.4259199928925882,0.18140784034562238,0.7033750145954689,0.828234580871093,0.83625,0.52,0.6963333333333334
25302032,markov,0.2,0.908536998314869,0.5294649585316268,0.3790720397832422,0.14369561134542796,0.643862695902105,0.8240862238594847,0.7920833333333334,0.6,0.6258333333333332
25302032,markov,0.2,0.9033918803701847,0.4811424898263942,0.4222493905437905,0.17829454781460252,0.6017928127122069,0.8163694577806653,0.7575,0.26666666666666666,0.5678333333333333
25302032,markov,0.2,0.9022388435714194,0.4552534163432957,0.4469854272281237,0.19979597215430825,0.6072558866846264,0.823127427899041,0.8008333333333333,0.5933333333333334,0.6408333333333334
25302032,markov,0.3,0.8969237267223519,0.5281550545588695,0.3687686721634824,0.13599033356921797,0.49003716165680633,0.8126643345136297,0.7170833333333333,0.41333333333333333,0.5123333333333334
25302032,markov,0.3,0.9067248557262492,0.5332195927175367,0.37350526300871245,0.13950618149520747,0.4889390213637661,0.8151384451412096,0.7395833333333334,0.58,0.5443333333333332
25302032,markov,0.3,0.9089182129974435,0.48609826497207537,0.4228199480253681,0.17877670844817498,0.4617496189984537,0.8023470174649554,0.69,0.4666666666666667,0.47411111111111115
25302032,markov,0.3,0.9085596960223238,0.4974902472834823,0.4110694487388415,0.16897809168645503,0.5048528946289855,0.8047549510579942,0.6804166666666667,0.4866666666666667,0.464
25302032,markov,0.3,0.8973330124116815,0.5175715122392158,0.3797615001724657,0.14421879701324164,0.616319031594486,0.8236723933329057,0.80125,0.4266666666666667,0.6387222222222222
25302032,markov,0.3,0.9074406229555814,0.49737647398590124,0.41006414896968013,0.16815260627022802,0.556574634711841,0.8097800845636045,0.7,0.5066666666666667,0.49233333333333335
25302032,markov,0.3,0.9022558291399926,0.3781899837228404,0.5240658454171522,0.2746450103327944,0.3963696995284948,0.7988483570073077,0.6679166666666667,0.48,0.44816666666666666
25302032,markov,0.3,0.903780143508861,0.49480342997199234,0.4089767135368687,0.16726195221541798,0.5611663101519343,0.8098619364627999,0.7133333333333334,0.5466666666666666,0.5065555555555555
25302032,markov,0.3,0.9054051089635402,0.4247634682157146,0.4806416407478256,0.23101638682076187,0.4091235629425365,0.8048221202303809,0.6808333333333333,0.52,0.4604444444444445
25302032,markov,0.3,0.9065254800694478,0.45513083204136984,0.45139464802807794,0.20375712826839237,0.4095294602108307,0.8075351394601081,0.6891666666666667,0.43333333333333335,0.4790555555555555
25302032,markov,0.3,0.9036160660104668,0.4698414423227775,0.4337746236876893,0.1881604241553965,0.5509993023978256,0.8097101810722276,0.7295833333333334,0.4,0.5332222222222222
25302032,markov,0.3,0.8997397618285659,0.448534279960202,0.45120548186836384,0.2035863868680624,0.4594479674408799,0.8014968076406069,0.67625,0.35333333333333333,0.4508333333333334
25302032,markov,0.4,0.8907888506796087,0.3922181845032631,0.49857066617634554,0.248572709171525,0.44189259129987857,0.8022552515348496,0.6633333333333333,0.28,0.442
25302032,markov,0.4,0.9149997985064277,0.44541755456274584,0.4695822439436818,0.2205074838271835,0.4019034828080425,0.7988852423268183,0.6420833333333333,0.41333333333333333,0.4098333333333334
25302032,markov,0.4,0.9098164689282786,0.45538308081784357,0.45443338811043504,0.20650970422952927,0.36702056811415223,0.7976451870018192,0.6345833333333334,0.4,0.4058888888888889
25302032,markov,0.4,0.9039391752569426,0.4120407649763495,0.49189841028059306,0.24196404603657465,0.3275962342086398,0.7814701617427702,0.5441666666666667,0.24666666666666667,0.2931111111111111
25302032,markov,0.4,0.9082764309170801,0.4163771878103084,0.4918992431067717,0.24196486536901488,0.2652132247183585,0.7814808650145187,0.5395833333333333,0.3333333333333333,0.28772222222222227
25302032,markov,0.4,0.9079435790960623,0.5295064198935555,0.37843715920250676,0.14321468346526345,0.41317929878266674,0.795064779909956,0.6095833333333334,0.44,0.37516666666666665
25302032,markov,0.4,0.8992303928817973,0.5108001610913763,0.388430231790421,0.1508780449687602,0.4593631512634694,0.8016688582252309,0.65,0.44666666666666666,0.4189444444444445
25302032,markov,0.4,0.9015337298908289,0.4096424148723804,0.4918913150184485,0.24195706579057855,0.3217916603134117,0.7905149020209614,0.5883333333333334,0.3333333333333333,0.3462777777777778
25302032,markov,0.4,0.9105183809083027,0.4964730518597421,0.4140453290485606,0.17143353450693083,0.40105079612691497,0.7994341656606571,0.6358333333333334,0.48,0.4003888888888889
25302032,markov,0.4,0.9021701927251584,0.3907764298314699,0.5113937628936885,0.2615235807265661,0.3605110608475891,0.7880450942724069,0.57625,0.2866666666666667,0.3282777777777778
25302032,markov,0.4,0.9065250979124325,0.4664061873640135,0.440118910548419,0.19370465542232726,0.3827792213633864,0.7947126173393358,0.59875,0.34,0.35844444444444445
25302032,markov,0.4,0.9066412755689879,0.4370942670986991,0.4695470084702888,0.22047439316339745,0.3586908563274507,0.7977660660986156,0.625,0.41333333333333333,0.38866666666666666
25302032,markov,0.5,0.899280681862432,0.42557933331080405,0.473701348551628,0.22439296761963096,0.22617826088178458,0.769057946882527,0.47708333333333336,0.30666666666666664,0.22433333333333336
25302032,markov,0.5,0.897933108017424,0.42573962814775557,0.4721934798696684,0.22296668243142695,0.3161638137069943,0.7789933353289263,0.5183333333333333,0.29333333333333333,0.273
25302032,markov,0.5,0.9030907176742414,0.42919631052354434,0.4738944071506971,0.22457590912871067,0.26470506492164747,0.7804412082702472,0.5145833333333333,0.3,0.2643333333333333
25302032,markov,0.5,0.9001741723830398,0.4560650627069096,0.44410910967613015,0.19723290129732501,0.2570249754648064,0.7752479423599816,0.4995833333333333,0.18666666666666668,0.24488888888888888
25302032,markov,0.5,0.9060740846604278,0.373283605799904,0.5327904788605238,0.2838656943644262,0.17586866420406508,0.764996857801641,0.4404166666666667,0.2866666666666667,0.18905555555555556
25302032,markov,0.5,0.9040845877937426,0.4727693416202098,0.4313152461735328,0.1860328415817352,0.317547913436067,0.7798488419628451,0.5120833333333333,0.36,0.26727777777777784
25302032,markov,0.5,0.9077129095535713,0.41738565576631864,0.49032725378725267,0.2404208158065489,0.20792547096805247,0.7721315234103614,0.47041666666666665,0.24666666666666667,0.2147222222222222
25302032,markov,0.5,0.9022061134940483,0.4721271780496195,0.4300789354444288,0.18496789071301317,0.2394626239239544,0.7778927727867204,0.49875,0.32,0.24366666666666667
25302032,markov,0.5,0.8964686290948466,0.4187209354132328,0.4777476936816138,0.22824285881810108,0.2242891307538967,0.7720410092225112,0.4820833333333333,0.22666666666666666,0.2265
25302032,markov,0.5,0.9091365425796835,0.4576512114973506,0.45148533108233285,0.2038390041825237,0.32553332842679017,0.7893644667131262,0.5533333333333333,0.38666666666666666,0.3088888888888889
25302032,markov,0.5,0.9025678511025701,0.4462472142548841,0.456320636847686,0.2082285236130777,0.27639336648806334,0.7826809722737356,0.5395833333333333,0.24,0.2957222222222223
25302032,markov,0.5,0.8932286911647261,0.38900884414434084,0.5042198470203854,0.2542376541292608,0.23469583504842614,0.7814436580075587,0.5229166666666667,0.3933333333333333,0.2699444444444445
25302032,markov,0.6,0.9064219191945554,0.4163789801311806,0.4900429390633748,0.2401420821258705,0.21749609128877528,0.770333576533623,0.44875,0.32666666666666666,0.2038888888888889
25302032,markov,0.6,0.9032574351033988,0.39104060785866507,0.5122168272447338,0.2623660781126615,0.1708896868321513,0.7598869157083727,0.40541666666666665,0.25333333333333335,0.16494444444444445
25302032,markov,0.6,0.9055641312891244,0.4066978013728986,0.49886632991622576,0.2488676151240846,0.1893168786014117,0.7563519816152801,0.395,0.20666666666666667,0.15838888888888888
25302032,markov,0.6,0.9016506470960592,0.3211813317252654,0.5804693153707938,0.3369446260870381,0.18021364907639323,0.7655690690072748,0.40625,0.25333333333333335,0.16238888888888886
25302032,markov,0.6,0.8983573980216262,0.369863870955425,0.5284935270662012,0.27930540815087357,0.14747988420005742,0.759800827560894,0.385,0.20666666666666667,0.14688888888888887
25302032,markov,0.6,0.9042537047537152,0.3606096797408603,0.5436440250128549,0.29554882593217763,0.12168542441858225,0.7575401974308136,0.38625,0.03333333333333333,0.15099999999999997
25302032,markov,0.6,0.8891170527474069,0.392484585289722,0.4966324674576849,0.24664380773310846,0.1566524265038338,0.7593886070171696,0.40041666666666664,0.22,0.16305555555555556
25302032,markov,0.6,0.9066156471450891,0.39139745043745616,0.515218196707633,0.2654497902186652,0.15241733039205194,0.7593932089413836,0.4116666666666667,0.1,0.164
25302032,markov,0.6,0.910443557440364,0.46366845382604394,0.44677510361432005,0.19960799320958642,0.22860724642779826,0.7641724953319545,0.4195833333333333,0.32666666666666666,0.17955555555555555
25302032,markov,0.6,0.9078763486354164,0.42609731519730315,0.4817790334381133,0.23211103706056269,0.2189734090802462,0.7699141281513592,0.4508333333333333,0.26666666666666666,0.1996666666666667
25302032,markov,0.6,0.912733874117493,0.39979036390410533,0.5129435102133877,0.26311104467003177,0.15568303805882203,0.7607114007431247,0.40458333333333335,0.2,0.1607222222222222
25302032,markov,0.6,0.9032918177399478,0.41914321931840903,0.4841485984215388,0.23439986535354043,0.156056556395558,0.7648933499582187,0.4266666666666667,0.34,0.18316666666666664
25302032,markov,0.7,0.8898436329747581,0.31959738575212265,0.5702462472226355,0.3251807824714991,0.062021321387861185,0.7364295972377017,0.2704166666666667,0.18,0.07388888888888889
25302032,markov,0.7,0.9179333883087076,0.3589953210490015,0.5589380672597062,0.31241176303201584,0.05726869707868579,0.733522255707811,0.26375,0.11333333333333333,0.07011111111111111
25302032,markov,0.7,0.8970701108112267,0.36830703007869836,0.5287630807325283,0.27959039554575427,0.10358655965419385,0.7399597308633542,0.2916666666666667,0.16666666666666666,0.08683333333333335
25302032,markov,0.7,0.913972270036449,0.3623597752667237,0.5516124947697253,0.3042763443860802,0.08729498542548887,0.7402570407184599,0.29291666666666666,0.16,0.08444444444444445
25302032,markov,0.7,0.8956886435210607,0.36837881946049056,0.5273098240605701,0.27805565055078946,0.09302165056561511,0.7446883696949668,0.3120833333333333,0.18666666666666668,0.09538888888888888
25302032,markov,0.7,0.906763914126876,0.38489941815821993,0.521864495968656,0.2723425521526194,0.06580762620119157,0.7389459579800808,0.2816666666666667,0.11333333333333333,0.07855555555555555
25302032,markov,0.7,0.9099906592834265,0.3574859984912685,0.552504660792158,0.30526140019705755,0.1444093277199988,0.7522982545920838,0.34208333333333335,0.20666666666666667,0.11411111111111111
25302032,markov,0.7,0.9041377639861201,0.4103600002002135,0.4937777637859066,0.24381648000941059,0.09887766477974624,0.7355597592657597,0.2725,0.15333333333333332,0.08172222222222222
25302032,markov,0.7,0.9073146178969739,0.3239247430231707,0.5833898748738031,0.3403437461052717,0.08037204865750702,0.7335013794991969,0.2683333333333333,0.09333333333333334,0.07133333333333332
25302032,markov,0.7,0.9042335618590011,0.3151083571824197,0.5891252046765814,0.3470685067852239,0.07850191688728732,0.7371092448263019,0.27958333333333335,0.12,0.0763888888888889
25302032,markov,0.7,0.9115780888123196,0.36672845922430924,0.5448496295880103,0.296861118862192,0.09170380300663365,0.7465779867652192,0.3129166666666667,0.19333333333333333,0.0965
25302032,markov,0.7,0.9073066598793372,0.3775147308794247,0.5297919289999125,0.2806794880334483,0.08994465896406599,0.7399750741013935,0.28458333333333335,0.16,0.08261111111111112
25302032,correlated,0.2,0.89808965777186,0.5727730844599824,0.3253165733118776,0.10583087287138222,0.6426447901689455,0.806077326841326,0.7020833333333333,0.52,0.6073333333333333
25302032,correlated,0.2,0.9004014215013562,0.6033129740717391,0.29708844742961704,0.08826154559614033,0.8280270058488978,0.8235454718466017,0.7891666666666667,0.6533333333333333,0.717388888888889
25302032,correlated,0.2,0.9052999167373964,0.5291352817866508,0.3761646349507456,0.1414998325876277,0.5836114818796808,0.8189046569340571,0.76375,0.58,0.6816111111111112
25302032,correlated,0.2,0.9096557414789171,0.5492468887768999,0.3604088527020173,0.1298945411059844,0.6250490758696908,0.7941728155631085,0.615,0.4533333333333333,0.5391111111111111
25302032,correlated,0.2,0.9124566538120894,0.4957316594644335,0.4167249943476559,0.17365972091405385,0.60829949118308,0.8005499949081425,0.6758333333333333,0.4533333333333333,0.6166111111111111
25302032,correlated,0.2,0.9001901526690812,0.5933817506360117,0.30680840203306947,0.09413139555808558,0.8110478198969175,0.8391338655356354,0.9033333333333333,0.8066666666666666,0.8135
25302032,correlated,0.2,0.906183215538673,0.41557883868889517,0.4906043768497778,0.2406926545841588,0.5806317579200261,0.8160083877150816,0.7795833333333333,0.6466666666666666,0.7048888888888888
25302032,correlated,0.2,0.8984278734545552,0.5396668100159462,0.35876106343860903,0.12870950063960165,0.7644442821120125,0.8350274213746395,0.86625,0.74,0.7738333333333335
25302032,correlated,0.2,0.8996857556314544,0.5370472210729884,0.36263853455846595,0.1315067067467117,0.5735602007961664,0.8251704680763907,0.815,0.46,0.7197777777777777
25302032,correlated,0.2,0.8965744752102568,0.5268231792641631,0.3697512959460937,0.13671602085381576,0.657256722290641,0.8333984818007849,0.86375,0.6733333333333333,0.7657777777777779
25302032,correlated,0.2,0.9058714153803249,0.5401481219654798,0.3657232934148451,0.13375352734620088,0.5589930901411166,0.7587404585792576,0.5375,0.32666666666666666,0.46449999999999997
25302032,correlated,0.2,0.8966045899084314,0.501209336660511,0.39539525324792035,0.15633740629098708,0.7648924089810833,0.8320796825465386,0.8591666666666666,0.6333333333333333,0.7707777777777777
25302032,correlated,0.3,0.8973487794940849,0.4395046402321173,0.45784413926196754,0.20962125585653194,0.61666460857324,0.7783505545590076,0.5770833333333333,0.26666666666666666,0.45361111111111113
25302032,correlated,0.3,0.9027868636862979,0.4893381929194555,0.4134486707668424,0.17093980335886882,0.6192555739159206,0.8144950551313008,0.7129166666666666,0.6066666666666667,0.6172222222222222
25302032,correlated,0.3,0.9007777952883401,0.4435563247131975,0.4572214705751426,0.209051473154896,0.46917070565210955,0.8226447582675669,0.7558333333333334,0.6266666666666667,0.6421666666666667
25302032,correlated,0.3,0.9029005673486779,0.5448544694302884,0.3580460979183895,0.12819700823458494,0.735792199849057,0.8183084344164491,0.7529166666666667,0.6266666666666667,0.6479444444444445
25302032,correlated,0.3,0.898162946216086,0.4832358020108801,0.4149271442052058,0.17216453499828765,0.41265294643620626,0.7923138087300416,0.60625,0.21333333333333335,0.4777222222222222
25302032,correlated,0.3,0.9148461116385984,0.5290882997247108,0.3857578119138876,0.14880908945259028,0.29428565015558544,0.7947271241267665,0.6220833333333333,0.47333333333333333,0.5402222222222223
25302032,correlated,0.3,0.90637115496507,0.5353958768052833,0.3709752781597867,0.13762265700573112,0.7244777142604764,0.7994435338427632,0.6529166666666667,0.44,0.5745555555555555
25302032,correlated,0.3,0.9050119593957171,0.5912084031246345,0.3138035562710826,0.0984726719283785,0.6967260518983126,0.7981897380352336,0.6604166666666667,0.36,0.5530555555555555
25302032,correlated,0.3,0.9100436470580403,0.49898851656827403,0.4110551304897663,0.16896632030195877,0.5464692524434123,0.8129278814914302,0.7241666666666666,0.44666666666666666,0.6022777777777778
25302032,correlated,0.3,0.9069320365667528,0.48214619643295276,0.42478584013380005,0.18044300997817833,0.6969628989675165,0.8072484393685257,0.7158333333333333,0.5133333333333333,0.6047777777777777
25302032,correlated,0.3,0.9062342168505177,0.556857466268896,0.34937675058162176,0.12206411384697274,0.6804448192658206,0.8164493530640219,0.7420833333333333,0.4666666666666667,0.6427777777777777
25302032,correlated,0.3,0.9040315679156219,0.5061681533922854,0.3978634145233365,0.15829529661616829,0.6683493961174777,0.8233946286869135,0.8091666666666667,0.6866666666666666,0.7082777777777778
25302032,correlated,0.4,0.8854887320797877,0.3831091575176072,0.5023795745621805,0.2523852369372775,0.565603211867891,0.7998655941238015,0.6745833333333333,0.47333333333333333,0.522888888888889
25302032,correlated,0.4,0.9009915872440827,0.4843769610615033,0.4166146261825794,0.17356774674925035,0.4050541805353846,0.7821427139556598,0.5125,0.26666666666666666,0.37183333333333335
25302032,correlated,0.4,0.8957795537752107,0.4272203117881594,0.4685592419870513,0.2195477632514801,0.29100659173337295,0.7879021910903864,0.5895833333333333,0.3466666666666667,0.4359444444444444
25302032,correlated,0.4,0.9093470087381937,0.5024342574917402,0.40691275124645354,0.16557798712695818,0.3362026292540257,0.7730817662031897,0.4579166666666667,0.3333333333333333,0.3544999999999999
25302032,correlated,0.4,0.8981454947185721,0.5816027119813099,0.3165427827372622,0.10019933330304959,0.3928400788354071,0.7287308869352042,0.32458333333333333,0.12666666666666668,0.2455
25302032,correlated,0.4,0.9011517901032825,0.46204521133966064,0.43910657876362186,0.19281458751349284,0.585220825230978,0.7947652496517399,0.59125,0.37333333333333335,0.45911111111111114
25302032,correlated,0.4,0.9004158555786769,0.577808505368545,0.32260735021013187,0.10407550240960267,0.4950963621511478,0.7969101656435466,0.6166666666666667,0.41333333333333333,0.4797777777777778
25302032,correlated,0.4,0.9013462933081969,0.5720593230157348,0.3292869702924621,0.10842990880438884,0.4084911838033174,0.7924431252069035,0.59125,0.44,0.47683333333333333
25302032,correlated,0.4,0.894961047772354,0.46092899593516573,0.43403205183718824,0.18838382202199966,0.2992218454044366,0.7857006671313828,0.5891666666666666,0.42,0.4531666666666666
25302032,correlated,0.4,0.9075139795226789,0.43981823497680966,0.4676957445458692,0.21873930946631495,0.32487063472378813,0.739444206939193,0.40541666666666665,0.22666666666666666,0.33261111111111114
25302032,correlated,0.4,0.9023230075344713,0.4947503567946605,0.40757265073981075,0.16611546563107576,0.39935828789304734,0.8018868127767691,0.6579166666666667,0.44,0.49572222222222223
25302032,correlated,0.4,0.907474381654094,0.4455801782623578,0.4618942033917362,0.21334625512688657,0.4006266535505479,0.7956985380331333,0.6216666666666667,0.38,0.4661111111111111
25302032,correlated,0.5,0.9115428737486614,0.4951128566080759,0.4164300171405855,0.17341395917570832,0.35717162537786573,0.7708437835334668,0.49541666666666667,0.34,0.3328333333333333
25302032,correlated,0.5,0.9089430784465269,0.4204206284036285,0.4885224500428984,0.23865418419591616,0.23788159695836875,0.757373960336578,0.42583333333333334,0.20666666666666667,0.2831666666666666
25302032,correlated,0.5,0.903333752049324,0.39817281717242203,0.505160934876902,0.2551875701257056,0.29962340188621883,0.7998074803247238,0.64125,0.52,0.4986666666666667
25302032,correlated,0.5,0.9109592443763992,0.6105067945892217,0.30045244978717744,0.09027167458311638,0.3659430264246144,0.7813662723612197,0.5495833333333333,0.4266666666666667,0.3807777777777777
25302032,correlated,0.5,0.9081395897548366,0.4039248994302191,0.5042146903246174,0.25423245393914984,0.334431059772828,0.7926402684105935,0.5933333333333334,0.42,0.4096666666666666
25302032,correlated,0.5,0.9052711169805917,0.431626330452659,0.4736447865279327,0.22433938380509091,0.22563529157328543,0.7611176458049687,0.42,0.29333333333333333,0.2901666666666667
25302032,correlated,0.5,0.9073357735886984,0.5046615968972737,0.4026741766914247,0.1621464925741167,0.40427155499281864,0.7868138099379528,0.5658333333333333,0.36666666666666664,0.4136666666666667
25302032,correlated,0.5,0.9073640321753161,0.44478014866784904,0.4625838835074671,0.2139838492808499,0.39512341020065284,0.7838357325533148,0.5625,0.4266666666666667,0.4221666666666667
25302032,correlated,0.5,0.9040645278290999,0.38624404007538066,0.5178204877537191,0.2681380575374996,0.3403303106707308,0.7462927758023894,0.40291666666666665,0.24666666666666667,0.29283333333333333
25302032,correlated,0.5,0.9019702518708227,0.5517040942080741,0.3502661576627486,0.12268638120382545,0.38468253389735435,0.7658917281963175,0.495,0.34,0.34555555555555556
25302032,correlated,0.5,0.9034404576433418,0.4437207843935111,0.4597196732498307,0.21134217797293112,0.33885150911813855,0.798938346580264,0.6275,0.47333333333333333,0.43288888888888893
25302032,correlated,0.5,0.8995865657251256,0.4433378634121539,0.4562487023129717,0.20816287836227068,0.2507908938697809,0.7693002321229454,0.46458333333333335,0.16,0.3211666666666667
25302032,correlated,0.6,0.9012104287990599,0.36661116010256733,0.5345992686964925,0.28579637809082464,0.3092612736328442,0.758702688042041,0.4425,0.3,0.2678333333333333
25302032,correlated,0.6,0.9017934365702405,0.36246078790681696,0.5393326486634236,0.2908797059143039,0.08120895445379796,0.733457191617008,0.30833333333333335,0.20666666666666667,0.18905555555555556
25302032,correlated,0.6,0.903657017728561,0.3653335119323284,0.5383235057962326,0.28979219689274643,0.2683694520092478,0.7431902667446267,0.35833333333333334,0.22,0.22161111111111112
25302032,correlated,0.6,0.9019435838474827,0.5320329725996072,0.3699106112478755,0.13683386031377687,0.1993557614531293,0.7377869852837928,0.3145833333333333,0.20666666666666667,0.19222222222222224
25302032,correlated,0.6,0.9035421633010166,0.4370523204728154,0.46648984282820116,0.21761277346187982,0.1809048034264644,0.7618395728797793,0.42583333333333334,0.24666666666666667,0.25683333333333336
25302032,correlated,0.6,0.9084918711516685,0.4851471424375663,0.4233447287141022,0.1792207593300168,0.205252736652443,0.7642302552735488,0.41583333333333333,0.2,0.24544444444444444
25302032,correlated,0.6,0.8949818694945317,0.4188009937554639,0.4761808757390678,0.22674822641962553,0.23855432508225072,0.7697298174610995,0.44583333333333336,0.28,0.26472222222222225
25302032,correlated,0.6,0.9023678200624324,0.38250047744065163,0.5198673426217808,0.27026205392463204,0.19597424177719483,0.7393170122888302,0.34833333333333333,0.17333333333333334,0.19155555555555553
25302032,correlated,0.6,0.9165358483715913,0.3972033314099755,0.5193325169616159,0.269706263173687,0.214190253304049,0.734615146367892,0.33916666666666667,0.12666666666666668,0.2058888888888889
25302032,correlated,0.6,0.879025982385149,0.45382919874592265,0.4251967836392263,0.18079230481714303,0.14088004567486703,0.7387364109416009,0.30833333333333335,0.17333333333333334,0.1847777777777778
25302032,correlated,0.6,0.9038205481559505,0.46702515367788267,0.4367953944780678,0.19079021663725088,0.26829094294839123,0.7774804285492529,0.47208333333333335,0.19333333333333333,0.25916666666666666
25302032,correlated,0.6,0.9119163065018441,0.3689437977189686,0.5429725087828754,0.2948191452939697,0.24147287362684547,0.7653978013334718,0.43166666666666664,0.28,0.2738888888888889
25302032,correlated,0.7,0.9017879308541199,0.3077202467954114,0.5940676840587085,0.3529164132428775,0.1076923450081945,0.7348969496922884,0.28875,0.19333333333333333,0.12961111111111112
25302032,correlated,0.7,0.9047520685494058,0.361341359586176,0.5434107089632298,0.2952951986159201,0.13452783394778509,0.7201384177130975,0.25333333333333335,0.12666666666666668,0.12227777777777776
25302032,correlated,0.7,0.9071244239006375,0.38388686624138674,0.5232375576592507,0.27377754174521773,0.24358018774709672,0.747202714093691,0.36541666666666667,0.26666666666666666,0.1806111111111111
25302032,correlated,0.7,0.8923129060464162,0.37140188427921583,0.5209110217672004,0.2713482925985487,0.1463246488314315,0.728243482294005,0.25916666666666666,0.16666666666666666,0.13183333333333333
25302032,correlated,0.7,0.9148143466037656,0.4582538455725896,0.456560501031176,0.20844749110183847,0.06283674689331374,0.7020871575973707,0.17083333333333334,0.09333333333333334,0.07516666666666666
25302032,correlated,0.7,0.9031138267466744,0.377773430262353,0.5253403964843214,0.275982532178304,0.1277609492317727,0.74579849181294,0.3329166666666667,0.22,0.16338888888888892
25302032,correlated,0.7,0.899661214728802,0.41979874246025123,0.4798624722685508,0.23026799229168565,0.09264406309936811,0.7220094546502241,0.26458333333333334,0.16,0.12105555555555556
25302032,correlated,0.7,0.9158123053691308,0.41085590191861604,0.5049564034505147,0.254980969385679,0.22130134855211037,0.7478355821858019,0.3858333333333333,0.19333333333333333,0.21344444444444444
25302032,correlated,0.7,0.895749563901026,0.4047956556445509,0.4909539082564751,0.24103574003230738,0.10649961191732744,0.7371318387902367,0.3104166666666667,0.18666666666666668,0.15261111111111111
25302032,correlated,0.7,0.8970089811724171,0.3786707182393073,0.5183382629331098,0.26867455482051367,0.21715737664234014,0.743751493993029,0.35541666666666666,0.14666666666666667,0.18216666666666667
25302032,correlated,0.7,0.9052829346121529,0.4422728544006663,0.4630100802114866,0.21437833437744724,0.21467447393149974,0.7358701519313706,0.30375,0.16666666666666666,0.14672222222222225
25302032,correlated,0.7,0.9121516637449568,0.2964026563494082,0.6157490073955486,0.3791468401086034,0.08033188551936647,0.6928563553028221,0.17708333333333334,0.08,0.07655555555555556
25302032,signal,0.2,0.9079879897484654,0.5989615048771963,0.30902648487126905,0.09549736835189268,0.5603697120004223,0.8344937177759347,0.77625,0.6533333333333333,0.6044444444444445
25302032,signal,0.2,0.8939787087921952,0.5221330993074348,0.3718456094847604,0.13826915729309294,0.5771944807236883,0.8352174191064502,0.7833333333333333,0.7333333333333333,0.6147222222222221
25302032,signal,0.2,0.9055689922016315,0.5562590149397263,0.34930997726190516,0.1220174602147127,0.5366635401055871,0.8328736506490769,0.7595833333333334,0.7066666666666667,0.5785555555555555
25302032,signal,0.2,0.9116871996368562,0.5098652155071701,0.40182198412968606,0.16146090692991769,0.5612300006602463,0.8350067990283248,0.7816666666666666,0.7066666666666667,0.6123888888888889
25302032,signal,0.2,0.90401994835842,0.4592206835085003,0.4447992648499197,0.19784638601102902,0.5775513230743923,0.8340375257193265,0.7733333333333333,0.7066666666666667,0.5962777777777777
25302032,signal,0.2,0.9054761279758744,0.5372833566958387,0.3681927712800357,0.13556591682287267,0.5848656378975118,0.8356280531692593,0.7875,0.7266666666666667,0.6214444444444445
25302032,signal,0.2,0.8996802852360933,0.6357851849281501,0.2638951003079433,0.06964062396653944,0.5530047457033649,0.8345283538483473,0.7766666666666666,0.6933333333333334,0.6069444444444444
25302032,signal,0.2,0.897596631254496,0.580364551709965,0.3172320795445309,0.1006361922921476,0.5658182071290792,0.834076371069647,0.7758333333333334,0.72,0.6017222222222223
25302032,signal,0.2,0.905420109097614,0.527855181795109,0.3775649273025049,0.14255527432894582,0.5895243354735181,0.8357667626101806,0.7908333333333334,0.7266666666666667,0.628888888888889
25302032,signal,0.2,0.89321281090279,0.47526928369229027,0.41794352721049977,0.17467679193715377,0.6187596301489966,0.8342481084502282,0.7754166666666666,0.7333333333333333,0.6002222222222222
25302032,signal,0.2,0.89369799858127,0.49126070748136963,0.40243729109990034,0.16195577326782593,0.5739932256105892,0.8340150390735606,0.7716666666666666,0.7266666666666667,0.5972777777777779
25302032,signal,0.2,0.8974321557869163,0.6082384029100697,0.28919375287684657,0.0836330267029946,0.5934943152095268,0.8357771023072321,0.7925,0.7333333333333333,0.630388888888889
25302032,signal,0.3,0.8974018611327909,0.57202492649428,0.3253769346385108,0.10587014959475373,0.40817243230435196,0.8231379591702959,0.6658333333333334,0.5933333333333334,0.4444444444444445
25302032,signal,0.3,0.9026126170609904,0.4497325933568768,0.45288002370411357,0.20510031587023847,0.420998799845122,0.8223628140279275,0.6608333333333334,0.5733333333333334,0.44316666666666665
25302032,signal,0.3,0.907140348566038,0.47735390786785725,0.4297864406981807,0.18471638460801082,0.4128939811941198,0.8226453641976446,0.6575,0.6,0.4372777777777778
25302032,signal,0.3,0.9055571515305462,0.5067819267285708,0.39877522480197536,0.159021679915866,0.40964635381812753,0.822652770944011,0.66375,0.5866666666666667,0.4464444444444445
25302032,signal,0.3,0.9182290686260366,0.5232244295685474,0.39500463905748917,0.1560286648769373,0.43455776696303866,0.8239272088399945,0.6729166666666667,0.6,0.4542777777777778
25302032,signal,0.3,0.9060036191576445,0.4606055185475825,0.44539810061006196,0.1983794680270509,0.4132107436702525,0.8240208235659509,0.6725,0.6066666666666667,0.45455555555555555
25302032,signal,0.3,0.9044419191610552,0.4504425919267556,0.4539993272342996,0.20611538912919664,0.4022088056095885,0.8233096357359909,0.6754166666666667,0.5666666666666667,0.45566666666666666
25302032,signal,0.3,0.8987365629564402,0.4188509122089318,0.47988565074750844,0.23029023779335964,0.4144053970466285,0.82265557966736,0.65875,0.6133333333333333,0.4355
25302032,signal,0.3,0.9091301451694123,0.5329631549332551,0.3761669902361572,0.14150160454332916,0.41165307220234865,0.8233858516587996,0.67,0.5866666666666667,0.4555
25302032,signal,0.3,0.9073456797556404,0.440095986162007,0.4672496935936334,0.2183222761633443,0.43181365507946423,0.8234149661255565,0.6683333333333333,0.5733333333333334,0.45238888888888884
25302032,signal,0.3,0.9049589320229057,0.479504647626077,0.4254542843968287,0.1810113481116176,0.3846998323912929,0.8224961252965922,0.6616666666666666,0.5266666666666666,0.4406111111111111
25302032,signal,0.3,0.8998870747272698,0.544912162087152,0.3549749126401178,0.1260071886038593,0.4452405133935846,0.8242023014389126,0.68,0.5666666666666667,0.4643888888888889
25302032,signal,0.4,0.9054826285107982,0.502324418415788,0.4031582100950102,0.16253654236701237,0.2993751104577445,0.8102482446465983,0.5654166666666667,0.49333333333333335,0.32172222222222224
25302032,signal,0.4,0.8992135044703268,0.4158118977388941,0.4834016067314327,0.2336771133905307,0.3042716701965731,0.8101953480672394,0.55875,0.46,0.31449999999999995
25302032,signal,0.4,0.8836296001246763,0.46372038386566417,0.4199092162590121,0.1763237498992578,0.3033360503245203,0.811818215493248,0.5725,0.49333333333333335,0.33277777777777773
25302032,signal,0.4,0.9107917908416225,0.5054066329209954,0.4053851579206271,0.1643371262623318,0.2830838320353628,0.8108045392191637,0.5666666666666667,0.4866666666666667,0.3259444444444444
25302032,signal,0.4,0.9100782041971529,0.409963165204851,0.5001150389923019,0.2501150522262717,0.2809832212308836,0.811409321437765,0.5695833333333333,0.4866666666666667,0.33205555555555555
25302032,signal,0.4,0.8970884491595282,0.37707248847105723,0.520015960688471,0.2704165993707534,0.3073313451190798,0.8127573112216822,0.5808333333333333,0.5333333333333333,0.34161111111111114
25302032,signal,0.4,0.9016335155133747,0.424738921483465,0.4768945940299097,0.22742845381495239,0.27044597551911326,0.809743824734629,0.56375,0.48,0.3234444444444444
25302032,signal,0.4,0.9009457903768819,0.4743918258643352,0.42655396451254673,0.18194828464137097,0.2746901814976217,0.8098846448006835,0.56125,0.49333333333333335,0.32355555555555554
25302032,signal,0.4,0.9072336546104462,0.44870794764484795,0.4585257069655983,0.2102458239483017,0.2855879067282074,0.8098679065353861,0.5604166666666667,0.4866666666666667,0.32455555555555554
25302032,signal,0.4,0.8958173113711371,0.41518469438199473,0.48063261698914234,0.2310077125138316,0.2932025279655015,0.8116750525602564,0.57375,0.5133333333333333,0.33516666666666667
25302032,signal,0.4,0.9120469714633134,0.5505929766151219,0.3614539948481915,0.13064899039171646,0.2865625904844962,0.8108656941636243,0.56875,0.52,0.3297777777777778
25302032,signal,0.4,0.9038175036253946,0.4545916713883958,0.4492258322369988,0.20180384834902418,0.27902325567511177,0.8114394869122007,0.57,0.5066666666666667,0.33161111111111113
25302032,signal,0.5,0.8971686781335997,0.4138138151940821,0.48335486293951757,0.23363192352727982,0.16781890045787773,0.7943349696746268,0.465,0.38666666666666666,0.22466666666666668
25302032,signal,0.5,0.8956414845304789,0.3692735183822866,0.5263679661481923,0.2770632357869845,0.254269318100817,0.7985593444580323,0.47833333333333333,0.4066666666666667,0.2346666666666667
25302032,signal,0.5,0.910238048598736,0.3993558726878441,0.5108821759108919,0.2610005976634475,0.19823922430024307,0.7956930363664036,0.47541666666666665,0.3933333333333333,0.23916666666666667
25302032,signal,0.5,0.8988223273985547,0.4067700781296876,0.49205224926886715,0.24211541601055137,0.20195987716649236,0.797581201469368,0.47791666666666666,0.4266666666666667,0.23422222222222225
25302032,signal,0.5,0.915940061196627,0.44797644086770744,0.4679636203289195,0.21898994995134916,0.18889229857755355,0.7940263691031744,0.46125,0.34,0.2247777777777778
25302032,signal,0.5,0.8969748105709278,0.39332740082265566,0.5036474097482722,0.25366071334614393,0.1981081604174307,0.7957814239782387,0.4658333333333333,0.41333333333333333,0.22283333333333336
25302032,signal,0.5,0.9050245769803154,0.40581245139526095,0.4992121255850544,0.24921274633114812,0.2122790073315075,0.7969023099164135,0.4675,0.38,0.22644444444444442
25302032,signal,0.5,0.903387752756854,0.37928383724419906,0.524103915512655,0.2746849142556962,0.20149068812900986,0.7968687784613889,0.4791666666666667,0.3933333333333333,0.23622222222222222
25302032,signal,0.5,0.8903924146164568,0.4062314935760425,0.4841609210404143,0.2344117974627023,0.1993889929099959,0.7974221713281621,0.47541666666666665,0.43333333333333335,0.2351111111111111
25302032,signal,0.5,0.9047663428063842,0.36026018320263103,0.5445061596037533,0.29648695784642803,0.1803696189822193,0.7961743447119513,0.465,0.41333333333333333,0.22233333333333333
25302032,signal,0.5,0.9159801373935831,0.39639327004379815,0.519586867349785,0.26997051272236305,0.21433243038107902,0.7972881506488116,0.4725,0.3933333333333333,0.22633333333333333
25302032,signal,0.5,0.898415907791733,0.3884564014811219,0.509959506310611,0.2600586980765621,0.18990467471939207,0.7959430398717876,0.4666666666666667,0.3933333333333333,0.22661111111111112
25302032,signal,0.6,0.9074341766552637,0.35390086565096124,0.5535333110043025,0.30639912639138583,0.1261053219873125,0.782509257702719,0.39166666666666666,0.32666666666666666,0.15933333333333335
25302032,signal,0.6,0.9215595788202066,0.3642870116035078,0.5572725672166987,0.31055271417228997,0.1456315683453722,0.7854049774236755,0.40375,0.3466666666666667,0.16927777777777778
25302032,signal,0.6,0.8826849593610618,0.30206701319315377,0.5806179461679081,0.3371171994122398,0.15836867780025082,0.7869468483362421,0.4116666666666667,0.36,0.16916666666666666
25302032,signal,0.6,0.8986324133746136,0.41675853330981916,0.4818738800647945,0.23220243628869994,0.13419946791778795,0.7850579880112685,0.41583333333333333,0.32666666666666666,0.18033333333333335
25302032,signal,0.6,0.8998139130735094,0.3673159611500003,0.5324979519235091,0.2835540688027318,0.12928845213464665,0.7793903128166529,0.38625,0.29333333333333333,0.15805555555555556
25302032,signal,0.6,0.8962005514324772,0.33654222266425,0.5596583287682273,0.3132174449596452,0.13911325046575093,0.783883842869968,0.3954166666666667,0.34,0.1642777777777778
25302032,signal,0.6,0.8978042946181048,0.37919113174923347,0.5186131628688714,0.2689596127008545,0.14963501840700494,0.787342105872934,0.4216666666666667,0.3333333333333333,0.1821666666666667
25302032,signal,0.6,0.8939967010448825,0.2933422212810203,0.6006544797638622,0.36078580406039595,0.15454395202968263,0.7898277649488983,0.4266666666666667,0.36,0.1833888888888889
25302032,signal,0.6,0.9057732058573014,0.3726013011863147,0.5331719046709866,0.28427227993048765,0.1406549683077736,0.7844846292497579,0.4033333333333333,0.3466666666666667,0.16833333333333333
25302032,signal,0.6,0.912117026153137,0.36171401270460724,0.5504030134485297,0.3029434772132224,0.1318441349587072,0.7833277643213191,0.39916666666666667,0.32666666666666666,0.1715
25302032,signal,0.6,0.9055932659703889,0.33708045503717843,0.5685128109332105,0.3232068161951803,0.13957811062702136,0.782827257546242,0.3904166666666667,0.32,0.15772222222222224
25302032,signal,0.6,0.8984349677353881,0.3200770385618581,0.57835792917353,0.33449789423789394,0.1589871009424419,0.7855227797254613,0.40166666666666667,0.32,0.1651111111111111
25302032,signal,0.7,0.8981750203364851,0.3209889947559152,0.5771860255805699,0.33314370812549426,0.09722580421216147,0.7730889178009802,0.3416666666666667,0.2866666666666667,0.11894444444444445
25302032,signal,0.7,0.9007459620954885,0.27028171629247444,0.6304642458030141,0.39748516523596333,0.09722294279658593,0.7716431505615398,0.33708333333333335,0.28,0.11911111111111111
25302032,signal,0.7,0.8967493412593301,0.27952342644418754,0.6172259148151427,0.38096782991938977,0.0940750518790983,0.7723357017170496,0.33375,0.2866666666666667,0.11616666666666667
25302032,signal,0.7,0.9035954293977136,0.3776598391640549,0.5259355902336588,0.27660824507442705,0.10187664129108151,0.772433029680186,0.3416666666666667,0.26,0.12183333333333334
25302032,signal,0.7,0.8982373382758614,0.3155375494761175,0.5826997887997438,0.3395390438672661,0.11494370664162545,0.7753468334901481,0.35625,0.2733333333333333,0.13144444444444447
25302032,signal,0.7,0.9045048355277401,0.2950460786154511,0.6094587569122889,0.37143997637707243,0.10679146529519001,0.771111498761954,0.33416666666666667,0.28,0.11444444444444445
25302032,signal,0.7,0.9014943474166401,0.3077778529023046,0.5937164945143356,0.35249927585839114,0.10625266521984615,0.7729736901135654,0.33416666666666667,0.2866666666666667,0.11255555555555555
25302032,signal,0.7,0.8969904199995682,0.31856462619765785,0.5784257938019104,0.33457639893537017,0.12554189186994605,0.7727117641127917,0.35041666666666665,0.26666666666666666,0.12733333333333333
25302032,signal,0.7,0.9073647757959731,0.26492243027615164,0.6424423455198214,0.41273216731700957,0.1195835826761694,0.7697008405777691,0.32916666666666666,0.2733333333333333,0.11555555555555556
25302032,signal,0.7,0.9041423540744593,0.31031211899679617,0.5938302350776632,0.35263434809239275,0.10774473441735125,0.7744261452968647,0.3516666666666667,0.28,0.12783333333333335
25302032,signal,0.7,0.9045819916805006,0.2928323193091549,0.6117496723713457,0.3742376616464488,0.12364048777604977,0.7726156327823152,0.345,0.24,0.1233888888888889
25302032,signal,0.7,0.9022690029814148,0.31155512562506216,0.5907138773563526,0.348942884901376,0.13756509081803894,0.7740569134166118,0.34708333333333335,0.24,0.12111111111111111


==> results/results_v8/retune_fixedtarget_by_seed_v7.csv <==
rho,W,seed,AUC,RMSE_latent_fixedW72
0.15,24,25272025,0.8855555555555555,0.6222528433295871
0.15,24,25272026,0.8322222222222223,0.6449814961184993
0.15,24,25272027,0.9022222222222223,0.6427250203645029
0.15,24,25272028,0.9066666666666666,0.6598932260710741
0.15,40,25272025,0.9977777777777778,0.6302976439288032
0.15,40,25272026,0.9833333333333334,0.6642995270316999
0.15,40,25272027,0.9822222222222221,0.660773641368713
0.15,40,25272028,0.9988888888888889,0.6735953867459965
0.15,56,25272025,0.9988888888888889,0.6254716043348046
0.15,56,25272026,0.9944444444444445,0.6638750303402812
0.15,56,25272027,0.9922222222222221,0.6642407349879506
0.15,56,25272028,1.0,0.6831833866614657
0.15,72,25272025,1.0,0.642993005481147
0.15,72,25272026,1.0,0.6729080392126628
0.15,72,25272027,1.0,0.6797988129674559
0.15,72,25272028,1.0,0.6981474671776026
0.15,96,25272025,1.0,0.6662937238670305
0.15,96,25272026,0.9988888888888889,0.6941495341934589
0.15,96,25272027,1.0,0.7061807674887055
0.15,96,25272028,1.0,0.7190301412673488
0.3,24,25272025,0.9122222222222223,0.5889068553092316
0.3,24,25272026,0.8622222222222222,0.6164204499118611
0.3,24,25272027,0.9233333333333333,0.6057277257418536
0.3,24,25272028,0.9333333333333333,0.6262524378796658
0.3,40,25272025,0.9977777777777778,0.5941464170625087
0.3,40,25272026,0.9888888888888889,0.6304738316035858
0.3,40,25272027,0.9866666666666666,0.6204185673573412
0.3,40,25272028,1.0,0.6357769693275739
0.3,56,25272025,0.9977777777777778,0.5867452459724366
0.3,56,25272026,0.9944444444444445,0.6254638961660179
0.3,56,25272027,0.9933333333333334,0.6214535870231148
0.3,56,25272028,1.0,0.642765436983761
0.3,72,25272025,1.0,0.6044822159089372
0.3,72,25272026,1.0,0.6336584985874226
0.3,72,25272027,1.0,0.6378350485514647
0.3,72,25272028,1.0,0.658580561615744
0.3,96,25272025,1.0,0.6300519777356001
0.3,96,25272026,0.9988888888888889,0.6573840938763738
0.3,96,25272027,1.0,0.6665985093701522
0.3,96,25272028,1.0,0.6821431881424617
0.45,24,25272025,0.9344444444444444,0.5444463612638807
0.45,24,25272026,0.8555555555555555,0.5787993744678167
0.45,24,25272027,0.9211111111111112,0.560639789531217
0.45,24,25272028,0.96,0.5820473533601506
0.45,40,25272025,1.0,0.548286805845228
0.45,40,25272026,0.99,0.5877406572950887
0.45,40,25272027,0.9922222222222222,0.5707708681492487
0.45,40,25272028,1.0,0.5880157652975208
0.45,56,25272025,0.9988888888888889,0.5395282266005699
0.45,56,25272026,0.9944444444444445,0.5781579466358995
0.45,56,25272027,0.9966666666666667,0.5688790949687533
0.45,56,25272028,0.9988888888888889,0.5918590483721213
0.45,72,25272025,1.0,0.557126281181043
0.45,72,25272026,1.0,0.5852133945282335
0.45,72,25272027,1.0,0.5861603038088141
0.45,72,25272028,1.0,0.6092118498121695
0.45,96,25272025,1.0,0.5848875628685858
0.45,96,25272026,0.9988888888888889,0.6115503000630602
0.45,96,25272027,1.0,0.6176605545237024
0.45,96,25272028,1.0,0.6358771924737263
0.6,24,25272025,0.9388888888888889,0.48604266041682953
0.6,24,25272026,0.8655555555555556,0.5286204851379711
0.6,24,25272027,0.9244444444444445,0.5051681855019057
0.6,24,25272028,0.9833333333333334,0.5228186434757465
0.6,40,25272025,1.0,0.4869005967120111
0.6,40,25272026,0.9933333333333334,0.5259734412612203
0.6,40,25272027,0.9933333333333334,0.5069426359140211
0.6,40,25272028,0.9977777777777778,0.5259106409341135
0.6,56,25272025,0.9988888888888889,0.47792428631159123
0.6,56,25272026,0.9944444444444445,0.5155368726815023
0.6,56,25272027,0.9988888888888889,0.49999858494927674
0.6,56,25272028,0.9988888888888889,0.5236488734542399
0.6,72,25272025,1.0,0.4949162896913747
0.6,72,25272026,1.0,0.521046373430037
0.6,72,25272027,1.0,0.5181824720348917
0.6,72,25272028,1.0,0.5428205195198326
0.6,96,25272025,1.0,0.5244810422536105
0.6,96,25272026,0.9988888888888889,0.5499812202373855
0.6,96,25272027,1.0,0.5528461302794292
0.6,96,25272028,1.0,0.5732096555867439
0.75,24,25272025,0.9711111111111111,0.3988268804528032
0.75,24,25272026,0.8677777777777778,0.44767309547771666
0.75,24,25272027,0.9366666666666666,0.421869590761055
0.75,24,25272028,0.9633333333333334,0.436048807936908
0.75,40,25272025,0.9988888888888889,0.3943918214895644
0.75,40,25272026,0.9988888888888889,0.42687108557352726
0.75,40,25272027,0.9966666666666667,0.4111617663649032
0.75,40,25272028,0.9933333333333334,0.4348664325469735
0.75,56,25272025,0.9977777777777778,0.38976845092343354
0.75,56,25272026,0.9911111111111112,0.4201419779363244
0.75,56,25272027,1.0,0.40001916019756284
0.75,56,25272028,0.9977777777777778,0.422400582555657
0.75,72,25272025,1.0,0.40288574739120564
0.75,72,25272026,1.0,0.42490419240562344
0.75,72,25272027,1.0,0.4166812021143405
0.75,72,25272028,1.0,0.44149770534016464
0.75,96,25272025,1.0,0.4316875843927726
0.75,96,25272026,1.0,0.4533576719894745
0.75,96,25272027,1.0,0.4551304155598663
0.75,96,25272028,1.0,0.4752124741730443


==> results/results_v8/retune_fixedtarget_v7.csv <==
rho,W,AUC,RMSE
0.15,24,0.8816666666666667,0.6424631464709158
0.15,40,0.9905555555555555,0.6572415497688031
0.15,56,0.9963888888888889,0.6591926890811255
0.15,72,1.0,0.6734618312097171
0.15,96,0.9997222222222222,0.6964135417041359
0.3,24,0.9077777777777778,0.609326867210653
0.3,40,0.9933333333333333,0.6202039463377524
0.3,56,0.9963888888888889,0.6191070415363326
0.3,72,1.0,0.6336390811658921
0.3,96,0.9997222222222222,0.6590444422811469
0.45,24,0.9177777777777778,0.5664832196557662
0.45,40,0.9955555555555555,0.5737035241467716
0.45,56,0.9972222222222222,0.569606079144336
0.45,72,1.0,0.584427957332565
0.45,96,0.9997222222222222,0.6124939024822686
0.6,24,0.9280555555555556,0.5106624936331132
0.6,40,0.9961111111111112,0.5114318287053414
0.6,56,0.9977777777777779,0.5042771543491525
0.6,72,1.0,0.519241413669034
0.6,96,0.9997222222222222,0.5501295120892923
0.75,24,0.9347222222222222,0.4261045936571207
0.75,40,0.9969444444444445,0.4168227764937421
0.75,56,0.9966666666666667,0.4080825429032444
0.75,72,1.0,0.4214922118128336
0.75,96,1.0,0.45384703652878944


==> results/results_v8/retune_rho_W_by_seed_v7.csv <==
rho,W,seed,AUC,RMSE_latent
0.15,24,25272025,0.8855555555555555,0.6004332922554915
0.15,24,25272026,0.8322222222222223,0.6462978213744317
0.15,24,25272027,0.9022222222222223,0.6394789748138835
0.15,24,25272028,0.9066666666666666,0.6457504688948322
0.15,40,25272025,0.9977777777777778,0.6497096856591856
0.15,40,25272026,0.9833333333333334,0.6838133993730665
0.15,40,25272027,0.9822222222222221,0.6743253202865997
0.15,40,25272028,0.9988888888888889,0.6760858277185312
0.15,56,25272025,0.9988888888888889,0.59932945226429
0.15,56,25272026,0.9944444444444445,0.6481947538531759
0.15,56,25272027,0.9922222222222221,0.6542925560915286
0.15,56,25272028,1.0,0.6762374588793703
0.15,72,25272025,1.0,0.642993005481147
0.15,72,25272026,1.0,0.6729080392126628
0.15,72,25272027,1.0,0.6797988129674559
0.15,72,25272028,1.0,0.6981474671776026
0.15,96,25272025,1.0,0.6821430360072585
0.15,96,25272026,0.9988888888888889,0.700907689508441
0.15,96,25272027,1.0,0.7111913539893426
0.15,96,25272028,1.0,0.7274165838527555
0.3,24,25272025,0.9122222222222223,0.5670809374335587
0.3,24,25272026,0.8622222222222222,0.617756540137949
0.3,24,25272027,0.9233333333333333,0.6024541952806757
0.3,24,25272028,0.9333333333333333,0.6121054631585634
0.3,40,25272025,0.9977777777777778,0.6135487450189889
0.3,40,25272026,0.9888888888888889,0.6499759368358062
0.3,40,25272027,0.9866666666666666,0.6339386030790141
0.3,40,25272028,1.0,0.6382731155457997
0.3,56,25272025,0.9977777777777778,0.5606073862653396
0.3,56,25272026,0.9944444444444445,0.6097982184014666
0.3,56,25272027,0.9933333333333334,0.6115194183525611
0.3,56,25272028,1.0,0.6358235711342161
0.3,72,25272025,1.0,0.6044822159089372
0.3,72,25272026,1.0,0.6336584985874226
0.3,72,25272027,1.0,0.6378350485514647
0.3,72,25272028,1.0,0.658580561615744
0.3,96,25272025,1.0,0.6458968932209186
0.3,96,25272026,0.9988888888888889,0.6641438231967087
0.3,96,25272027,1.0,0.6716054208097861
0.3,96,25272028,1.0,0.6905290332906261
0.45,24,25272025,0.9344444444444444,0.5226380974638848
0.45,24,25272026,0.8555555555555555,0.5801606194003942
0.45,24,25272027,0.9211111111111112,0.5573501106399423
0.45,24,25272028,0.96,0.5679094170593602
0.45,40,25272025,1.0,0.5676735669187122
0.45,40,25272026,0.99,0.6072393974759324
0.45,40,25272027,0.9922222222222222,0.5842600946340432
0.45,40,25272028,1.0,0.590516829561234
0.45,56,25272025,0.9988888888888889,0.5133998512554316
0.45,56,25272026,0.9944444444444445,0.5625174591266341
0.45,56,25272027,0.9966666666666667,0.5589627569704623
0.45,56,25272028,0.9988888888888889,0.5849230700568896
0.45,72,25272025,1.0,0.557126281181043
0.45,72,25272026,1.0,0.5852133945282335
0.45,72,25272027,1.0,0.5861603038088141
0.45,72,25272028,1.0,0.6092118498121695
0.45,96,25272025,1.0,0.6007270328603069
0.45,96,25272026,0.9988888888888889,0.6183126711554255
0.45,96,25272027,1.0,0.6226626670401901
0.45,96,25272028,1.0,0.6442614209275938
0.6,24,25272025,0.9388888888888889,0.4642777037336292
0.6,24,25272026,0.8655555555555556,0.5299972927098073
0.6,24,25272027,0.9244444444444445,0.5018534861177227
0.6,24,25272028,0.9833333333333334,0.508713291972013
0.6,40,25272025,1.0,0.5062367453715616
0.6,40,25272026,0.9933333333333334,0.5454629174883772
0.6,40,25272027,0.9933333333333334,0.5203826253853399
0.6,40,25272028,0.9977777777777778,0.5284149962364982
0.6,56,25272025,0.9988888888888889,0.4518194813063124
0.6,56,25272026,0.9944444444444445,0.4999479397967686
0.6,56,25272027,0.9988888888888889,0.49011440719217736
0.6,56,25272028,0.9988888888888889,0.5167178500699734
0.6,72,25272025,1.0,0.4949162896913747
0.6,72,25272026,1.0,0.521046373430037
0.6,72,25272027,1.0,0.5181824720348917
0.6,72,25272028,1.0,0.5428205195198326
0.6,96,25272025,1.0,0.5403137009093154
0.6,96,25272026,0.9988888888888889,0.5567491558057406
0.6,96,25272027,1.0,0.5578419401009634
0.6,96,25272028,1.0,0.5815891570039251
0.75,24,25272025,0.9711111111111111,0.37706227809435444
0.75,24,25272026,0.8677777777777778,0.4490466058268103
0.75,24,25272027,0.9366666666666666,0.41852719264551647
0.75,24,25272028,0.9633333333333334,0.4220213966371213
0.75,40,25272025,0.9988888888888889,0.41355666496427174
0.75,40,25272026,0.9988888888888889,0.44634043905344195
0.75,40,25272027,0.9966666666666667,0.42448265651985967
0.75,40,25272028,0.9933333333333334,0.43737240350943357
0.75,56,25272025,0.9977777777777778,0.3637438160334639
0.75,56,25272026,0.9911111111111112,0.4046675097327241
0.75,56,25272027,1.0,0.3902195716538506
0.75,56,25272028,0.9977777777777778,0.415482373954477
0.75,72,25272025,1.0,0.40288574739120564
0.75,72,25272026,1.0,0.42490419240562344
0.75,72,25272027,1.0,0.4166812021143405
0.75,72,25272028,1.0,0.44149770534016464
0.75,96,25272025,1.0,0.4475070554534877
0.75,96,25272026,1.0,0.46013100947629154
0.75,96,25272027,1.0,0.4601164769493547
0.75,96,25272028,1.0,0.48357667633086693


==> results/results_v8/retune_rho_W_v7.csv <==
rho,W,AUC,RMSE_latent
0.15,24,0.8816666666666667,0.6329901393346598
0.15,40,0.9905555555555555,0.6709835582593457
0.15,56,0.9963888888888889,0.6445135552720912
0.15,72,1.0,0.6734618312097171
0.15,96,0.9997222222222222,0.7054146658394493
0.3,24,0.9077777777777778,0.5998492840026867
0.3,40,0.9933333333333333,0.6339341001199023
0.3,56,0.9963888888888889,0.6044371485383958
0.3,72,1.0,0.6336390811658921
0.3,96,0.9997222222222222,0.6680437926295099
0.45,24,0.9177777777777778,0.5570145611408954
0.45,40,0.9955555555555555,0.5874224721474804
0.45,56,0.9972222222222222,0.5549507843523545
0.45,72,1.0,0.584427957332565
0.45,96,0.9997222222222222,0.6214909479958791
0.6,24,0.9280555555555556,0.501210443633293
0.6,40,0.9961111111111112,0.5251243211204442
0.6,56,0.9977777777777779,0.48964991959130794
0.6,72,1.0,0.519241413669034
0.6,96,0.9997222222222222,0.5591234884549862
0.75,24,0.9347222222222222,0.4166643683009506
0.75,40,0.9969444444444445,0.43043804101175176
0.75,56,0.9966666666666667,0.3935283178436289
0.75,72,1.0,0.4214922118128336
0.75,96,1.0,0.4628328045525002


==> results/results_v8/risk_coverage_by_seed_v8.csv <==
seed,score,coverage,RMSE
25302025,Q,0.1,0.3635565473055985
25302025,Q,0.2,0.3677301463278894
25302025,Q,0.30000000000000004,0.38928243803428364
25302025,Q,0.4,0.3960036133409785
25302025,Q,0.5,0.41258153153098204
25302025,Q,0.6,0.42421941803586305
25302025,Q,0.7000000000000001,0.4373891240060451
25302025,Q,0.8,0.45468557473607063
25302025,Q,0.9,0.4704510368215694
25302025,Q,1.0,0.47983714161163477
25302025,pair_support,0.1,0.36150825967022016
25302025,pair_support,0.2,0.3649598814894114
25302025,pair_support,0.30000000000000004,0.38759533970187826
25302025,pair_support,0.4,0.3959246528869105
25302025,pair_support,0.5,0.4114046414051267
25302025,pair_support,0.6,0.42334130471360204
25302025,pair_support,0.7000000000000001,0.4371571396383485
25302025,pair_support,0.8,0.45518194052891237
25302025,pair_support,0.9,0.47079426486904025
25302025,pair_support,1.0,0.47983714161163477
25302025,live_mean,0.1,0.361698899674607
25302025,live_mean,0.2,0.3648848634910952
25302025,live_mean,0.30000000000000004,0.3876550954625694
25302025,live_mean,0.4,0.39890860590306026
25302025,live_mean,0.5,0.4171138008140667
25302025,live_mean,0.6,0.43032122721418886
25302025,live_mean,0.7000000000000001,0.4390440343776753
25302025,live_mean,0.8,0.456932699999393
25302025,live_mean,0.9,0.47301927203231875
25302025,live_mean,1.0,0.47983714161163477
25302025,kalman_conf,0.1,0.35809478727805866
25302025,kalman_conf,0.2,0.3681799563784547
25302025,kalman_conf,0.30000000000000004,0.3891194576758186
25302025,kalman_conf,0.4,0.408367617543018
25302025,kalman_conf,0.5,0.42612351992085384
25302025,kalman_conf,0.6,0.4413882793996184
25302025,kalman_conf,0.7000000000000001,0.4569152218666337
25302025,kalman_conf,0.8,0.4660136870947617
25302025,kalman_conf,0.9,0.4750635353097623
25302025,kalman_conf,1.0,0.47983714161163477
25302026,Q,0.1,0.37511848590053515
25302026,Q,0.2,0.3781647478832362
25302026,Q,0.30000000000000004,0.385644878375414
25302026,Q,0.4,0.39771190868990797
25302026,Q,0.5,0.41284219678393824
25302026,Q,0.6,0.42797201486850883
25302026,Q,0.7000000000000001,0.44053518505165706
25302026,Q,0.8,0.4563790926528118
25302026,Q,0.9,0.47151784654967904
25302026,Q,1.0,0.48078759587431186
25302026,pair_support,0.1,0.3692206434491795
25302026,pair_support,0.2,0.37208578409338555
25302026,pair_support,0.30000000000000004,0.3885951171744424
25302026,pair_support,0.4,0.39911749621811016
25302026,pair_support,0.5,0.4140337376793668
25302026,pair_support,0.6,0.42660724289190216
25302026,pair_support,0.7000000000000001,0.43942239459596094
25302026,pair_support,0.8,0.45643546016748643
25302026,pair_support,0.9,0.4697608611394555
25302026,pair_support,1.0,0.48078759587431186
25302026,live_mean,0.1,0.3774815982195224
25302026,live_mean,0.2,0.37216450226197684
25302026,live_mean,0.30000000000000004,0.3911706475589322
25302026,live_mean,0.4,0.3981297336170026
25302026,live_mean,0.5,0.4164557794526435
25302026,live_mean,0.6,0.42717069879861996
25302026,live_mean,0.7000000000000001,0.44149458824677806
25302026,live_mean,0.8,0.45819179052212444
25302026,live_mean,0.9,0.47402713614953584
25302026,live_mean,1.0,0.48078759587431186
25302026,kalman_conf,0.1,0.3557610205818707
25302026,kalman_conf,0.2,0.38192778320293536
25302026,kalman_conf,0.30000000000000004,0.39674258583497685
25302026,kalman_conf,0.4,0.4093043086872264
25302026,kalman_conf,0.5,0.4265412896377898
25302026,kalman_conf,0.6,0.44262927258681795
25302026,kalman_conf,0.7000000000000001,0.4565732079516556
25302026,kalman_conf,0.8,0.468423620235505
25302026,kalman_conf,0.9,0.4753985449233044
25302026,kalman_conf,1.0,0.48078759587431186
25302027,Q,0.1,0.3717605207552502
25302027,Q,0.2,0.38264198262055754
25302027,Q,0.30000000000000004,0.39785814930677466
25302027,Q,0.4,0.40807560718245084
25302027,Q,0.5,0.41922409447754005
25302027,Q,0.6,0.4305296239347012
25302027,Q,0.7000000000000001,0.44420637798474877
25302027,Q,0.8,0.4578314436893329
25302027,Q,0.9,0.47343955250606357
25302027,Q,1.0,0.4826971123517708
25302027,pair_support,0.1,0.38270760685680055
25302027,pair_support,0.2,0.38838139811311273
25302027,pair_support,0.30000000000000004,0.3974740349991648
25302027,pair_support,0.4,0.4079053605357157
25302027,pair_support,0.5,0.42052933719269264
25302027,pair_support,0.6,0.4287287580573959
25302027,pair_support,0.7000000000000001,0.4437813393061763
25302027,pair_support,0.8,0.45750158791606277
25302027,pair_support,0.9,0.47282658972893615
25302027,pair_support,1.0,0.4826971123517708
25302027,live_mean,0.1,0.38157366187802694
25302027,live_mean,0.2,0.39368375305461883
25302027,live_mean,0.30000000000000004,0.40428991985284435
25302027,live_mean,0.4,0.40874672034872434
25302027,live_mean,0.5,0.4215517790704708
25302027,live_mean,0.6,0.4372439327896693
25302027,live_mean,0.7000000000000001,0.4463370834110706
25302027,live_mean,0.8,0.4604141751022336
25302027,live_mean,0.9,0.4758134657584916
25302027,live_mean,1.0,0.48269711235177093
25302027,kalman_conf,0.1,0.3723360160677947
25302027,kalman_conf,0.2,0.3921632169993877
25302027,kalman_conf,0.30000000000000004,0.41192110487507017
25302027,kalman_conf,0.4,0.41796561070983085
25302027,kalman_conf,0.5,0.43204531866874246
25302027,kalman_conf,0.6,0.4467198980880252
25302027,kalman_conf,0.7000000000000001,0.4642008961044842
25302027,kalman_conf,0.8,0.47183672912291275
25302027,kalman_conf,0.9,0.47694378239420876
25302027,kalman_conf,1.0,0.4826971123517708
25302028,Q,0.1,0.36496212033940756
25302028,Q,0.2,0.36309440183532177
25302028,Q,0.30000000000000004,0.37889377114041856
25302028,Q,0.4,0.39150758365155874
25302028,Q,0.5,0.4041596853861339
25302028,Q,0.6,0.4155447746616986
25302028,Q,0.7000000000000001,0.43105684887419066
25302028,Q,0.8,0.44569273471372767
25302028,Q,0.9,0.45933005980696856
25302028,Q,1.0,0.47141547279983265
25302028,pair_support,0.1,0.3543148665198786
25302028,pair_support,0.2,0.36718184920871005
25302028,pair_support,0.30000000000000004,0.37659534175999526
25302028,pair_support,0.4,0.39116989231447397
25302028,pair_support,0.5,0.40333912066291217
25302028,pair_support,0.6,0.4181708524736153
25302028,pair_support,0.7000000000000001,0.43303686021145077
25302028,pair_support,0.8,0.44864186558766517
25302028,pair_support,0.9,0.45948408819298825
25302028,pair_support,1.0,0.47141547279983265
25302028,live_mean,0.1,0.3611034495322161
25302028,live_mean,0.2,0.363589840744181
25302028,live_mean,0.30000000000000004,0.3827056473233371
25302028,live_mean,0.4,0.3964830792929315
25302028,live_mean,0.5,0.41118886916240543
25302028,live_mean,0.6,0.42558558447414646
25302028,live_mean,0.7000000000000001,0.43650306884391527
25302028,live_mean,0.8,0.45053570961313183
25302028,live_mean,0.9,0.4629935917297088
25302028,live_mean,1.0,0.4714154727998326
25302028,kalman_conf,0.1,0.35398433066189494
25302028,kalman_conf,0.2,0.3714129389293679
25302028,kalman_conf,0.30000000000000004,0.3897407414862859
25302028,kalman_conf,0.4,0.41025242069731027
25302028,kalman_conf,0.5,0.4224793711902821
25302028,kalman_conf,0.6,0.4343119679978872
25302028,kalman_conf,0.7000000000000001,0.45061709184165305
25302028,kalman_conf,0.8,0.45837207790289497
25302028,kalman_conf,0.9,0.4655883006375766
25302028,kalman_conf,1.0,0.47141547279983265
25302029,Q,0.1,0.36354530323801854
25302029,Q,0.2,0.3667122005365186
25302029,Q,0.30000000000000004,0.37766081988961503
25302029,Q,0.4,0.3863843638569576
25302029,Q,0.5,0.3992476725356372
25302029,Q,0.6,0.40939153266295175
25302029,Q,0.7000000000000001,0.4233484594033641
25302029,Q,0.8,0.4410524472659417
25302029,Q,0.9,0.45451466314537037
25302029,Q,1.0,0.46379096621066934
25302029,pair_support,0.1,0.3574862304239962
25302029,pair_support,0.2,0.36558382433633835
25302029,pair_support,0.30000000000000004,0.3758541877015986
25302029,pair_support,0.4,0.38383528016038354
25302029,pair_support,0.5,0.3979185307463531
25302029,pair_support,0.6,0.40924124122742644
25302029,pair_support,0.7000000000000001,0.4235302246594769
25302029,pair_support,0.8,0.43845178763492015
25302029,pair_support,0.9,0.4527750478672695
25302029,pair_support,1.0,0.46379096621066934
25302029,live_mean,0.1,0.35987843686434207
25302029,live_mean,0.2,0.3649274479831257
25302029,live_mean,0.30000000000000004,0.3791022944704324
25302029,live_mean,0.4,0.38620648170579397
25302029,live_mean,0.5,0.4001047737338066
25302029,live_mean,0.6,0.4112880461768401
25302029,live_mean,0.7000000000000001,0.42368592216262657
25302029,live_mean,0.8,0.4414847128762546
25302029,live_mean,0.9,0.4558961946999946
25302029,live_mean,1.0,0.46379096621066934
25302029,kalman_conf,0.1,0.34445795358483844
25302029,kalman_conf,0.2,0.3738004269834359
25302029,kalman_conf,0.30000000000000004,0.38858415414005754
25302029,kalman_conf,0.4,0.3974935032423103
25302029,kalman_conf,0.5,0.41499964299866465
25302029,kalman_conf,0.6,0.42559198365519707
25302029,kalman_conf,0.7000000000000001,0.43461837174418294
25302029,kalman_conf,0.8,0.4480103719608284
25302029,kalman_conf,0.9,0.45658632344079947
25302029,kalman_conf,1.0,0.46379096621066934
25302030,Q,0.1,0.3842040791943879
25302030,Q,0.2,0.3870007862882747
25302030,Q,0.30000000000000004,0.4005296979472524
25302030,Q,0.4,0.41611189858302206
25302030,Q,0.5,0.42900585851534073
25302030,Q,0.6,0.4419684742940838
25302030,Q,0.7000000000000001,0.451880761022305
25302030,Q,0.8,0.4677196158228531
25302030,Q,0.9,0.47897813497406455
25302030,Q,1.0,0.4923843693557388
25302030,pair_support,0.1,0.376208181955635
25302030,pair_support,0.2,0.3813554823166494
25302030,pair_support,0.30000000000000004,0.39983678083893887
25302030,pair_support,0.4,0.4138580882156556
25302030,pair_support,0.5,0.42994792482630917
25302030,pair_support,0.6,0.44253156132296195
25302030,pair_support,0.7000000000000001,0.453131962543984
25302030,pair_support,0.8,0.4664599089217091
25302030,pair_support,0.9,0.4797431764107094
25302030,pair_support,1.0,0.4923843693557388
25302030,live_mean,0.1,0.38050838343258137
25302030,live_mean,0.2,0.3840679353039839
25302030,live_mean,0.30000000000000004,0.40328158706848016
25302030,live_mean,0.4,0.41560556074727373
25302030,live_mean,0.5,0.4321325650086217
25302030,live_mean,0.6,0.44314561014817655
25302030,live_mean,0.7000000000000001,0.45310762881963346
25302030,live_mean,0.8,0.46982670414278704
25302030,live_mean,0.9,0.4839446522247443
25302030,live_mean,1.0,0.4923843693557388
25302030,kalman_conf,0.1,0.3708096722984691
25302030,kalman_conf,0.2,0.3967378134674713
25302030,kalman_conf,0.30000000000000004,0.4160933559686245
25302030,kalman_conf,0.4,0.42832434522253987
25302030,kalman_conf,0.5,0.4397412429273037
25302030,kalman_conf,0.6,0.4598896205140871
25302030,kalman_conf,0.7000000000000001,0.4683478045683251
25302030,kalman_conf,0.8,0.48137537574718564
25302030,kalman_conf,0.9,0.4860193702634624
25302030,kalman_conf,1.0,0.49238436935573876
25302031,Q,0.1,0.37889086575847847
25302031,Q,0.2,0.382013417245534
25302031,Q,0.30000000000000004,0.4015994318339016
25302031,Q,0.4,0.4123021739887163
25302031,Q,0.5,0.4262886638413074
25302031,Q,0.6,0.4387573285618093
25302031,Q,0.7000000000000001,0.4526088869197511
25302031,Q,0.8,0.4683055848671858
25302031,Q,0.9,0.4831868426091802
25302031,Q,1.0,0.4922735126341988
25302031,pair_support,0.1,0.37579874753187476
25302031,pair_support,0.2,0.38234047366060764
25302031,pair_support,0.30000000000000004,0.40044143389488107
25302031,pair_support,0.4,0.41129527206474775
25302031,pair_support,0.5,0.42574080939535236
25302031,pair_support,0.6,0.437862374330038
25302031,pair_support,0.7000000000000001,0.45194491688744676
25302031,pair_support,0.8,0.46795444929692187
25302031,pair_support,0.9,0.4820588680667691
25302031,pair_support,1.0,0.49227351263419883
25302031,live_mean,0.1,0.3749238656602241
25302031,live_mean,0.2,0.3854668751985658
25302031,live_mean,0.30000000000000004,0.40405729904852417
25302031,live_mean,0.4,0.4132884232789009
25302031,live_mean,0.5,0.4290052810271762
25302031,live_mean,0.6,0.44368424993546535
25302031,live_mean,0.7000000000000001,0.4545502809409777
25302031,live_mean,0.8,0.46852221546627293
25302031,live_mean,0.9,0.4840936322740097
25302031,live_mean,1.0,0.4922735126341988
25302031,kalman_conf,0.1,0.35206727392364573
25302031,kalman_conf,0.2,0.3853105343374568
25302031,kalman_conf,0.30000000000000004,0.41672413407914594
25302031,kalman_conf,0.4,0.42778110935258773
25302031,kalman_conf,0.5,0.44190837412783907
25302031,kalman_conf,0.6,0.4520079179661385
25302031,kalman_conf,0.7000000000000001,0.4682413562112096
25302031,kalman_conf,0.8,0.479818039563798
25302031,kalman_conf,0.9,0.48579865629218144
25302031,kalman_conf,1.0,0.4922735126341988
25302032,Q,0.1,0.3812166346811293
25302032,Q,0.2,0.3911023542358092
25302032,Q,0.30000000000000004,0.39716837997775095
25302032,Q,0.4,0.40324873694836555
25302032,Q,0.5,0.4159905197970052
25302032,Q,0.6,0.42437661140469923
25302032,Q,0.7000000000000001,0.4334035746904733
25302032,Q,0.8,0.4448451663483494
25302032,Q,0.9,0.458204953727488
25302032,Q,1.0,0.46881052223771796
25302032,pair_support,0.1,0.38946212624200544
25302032,pair_support,0.2,0.3871976686536751
25302032,pair_support,0.30000000000000004,0.3947677677821218
25302032,pair_support,0.4,0.40632740281744595
25302032,pair_support,0.5,0.41366962243215205
25302032,pair_support,0.6,0.4245897847691437
25302032,pair_support,0.7000000000000001,0.4337323101653477
25302032,pair_support,0.8,0.44523585453961484
25302032,pair_support,0.9,0.45674911612080793
25302032,pair_support,1.0,0.468810522237718
25302032,live_mean,0.1,0.38239783159598095
25302032,live_mean,0.2,0.38848283687661983
25302032,live_mean,0.30000000000000004,0.4032020312894411
25302032,live_mean,0.4,0.40881249897736455
25302032,live_mean,0.5,0.41625727015981834
25302032,live_mean,0.6,0.4250017001009388
25302032,live_mean,0.7000000000000001,0.4360864085865188
25302032,live_mean,0.8,0.4483976420483227
25302032,live_mean,0.9,0.4619056506674026
25302032,live_mean,1.0,0.46881052223771796
25302032,kalman_conf,0.1,0.37310704198766914
25302032,kalman_conf,0.2,0.39184135507217027
25302032,kalman_conf,0.30000000000000004,0.4041567716650145
25302032,kalman_conf,0.4,0.4139395940364407
25302032,kalman_conf,0.5,0.4244643516937367
25302032,kalman_conf,0.6,0.4391158098295501
25302032,kalman_conf,0.7000000000000001,0.44846943046545656
25302032,kalman_conf,0.8,0.45665416880713117
25302032,kalman_conf,0.9,0.46358192308043566
25302032,kalman_conf,1.0,0.46881052223771796


==> results/results_v8/risk_coverage_summary_v8.csv <==
score,coverage,n_seed,RMSE_mean,RMSE_ci95
Q,0.1,8,0.37290681964660066,0.006900369047330142
Q,0.2,8,0.3773075046216427,0.008605002808178004
Q,0.30000000000000004,8,0.39107969581317636,0.008020805935618847
Q,0.4,8,0.4014182357802447,0.008649763821740028
Q,0.5,8,0.41491752785848557,0.0084700869949913
Q,0.6,8,0.42659497230303944,0.009104981159592193
Q,0.7000000000000001,8,0.4393036522440669,0.008489512726287637
Q,0.8,8,0.45456395751203416,0.008546851827593476
Q,0.9,8,0.46870288626754797,0.00864292405633153
Q,1.0,8,0.4789995866344844,0.008742931468686228
kalman_conf,0.1,8,0.36007726204803014,0.008954424201387841
kalman_conf,0.2,8,0.38267175317133495,0.008909543054366857
kalman_conf,0.30000000000000004,8,0.4016352882156242,0.010196428815300102
kalman_conf,0.4,8,0.414178563686408,0.008658613162162456
kalman_conf,0.5,8,0.42853788889565153,0.007497508489977104
kalman_conf,0.6,8,0.4427068437546652,0.008801761243112391
kalman_conf,0.7000000000000001,8,0.45599792259420013,0.009550936730524592
kalman_conf,0.8,8,0.4663130088043772,0.009665535163602867
kalman_conf,0.9,8,0.4731225545427164,0.008778483001573242
kalman_conf,1.0,8,0.4789995866344844,0.008742931468686219
live_mean,0.1,8,0.37244576585718764,0.00824566305225423
live_mean,0.2,8,0.3771585068642709,0.01012824917992446
live_mean,0.30000000000000004,8,0.3944330652593201,0.008791708890742688
live_mean,0.4,8,0.40327263798388147,0.00833580127853273
live_mean,0.5,8,0.41797626480362615,0.008397709813982749
live_mean,0.6,8,0.43043013120475565,0.009014060478139975
live_mean,0.7000000000000001,8,0.4413511269236495,0.008395465171579271
live_mean,0.8,8,0.456788206221315,0.008157832303942979
live_mean,0.9,8,0.47146169944202576,0.008645829911466294
live_mean,1.0,8,0.4789995866344844,0.008742931468686236
pair_support,0.1,8,0.37083833283119877,0.010394635614530533
pair_support,0.2,8,0.37613579523398627,0.008184493418726374
pair_support,0.30000000000000004,8,0.39014500048162765,0.0081898075526625
pair_support,0.4,8,0.4011791806516804,0.008755116415397944
pair_support,0.5,8,0.4145729655425331,0.009000355647625819
pair_support,0.6,8,0.42638413997326063,0.008778798133597918
pair_support,0.7000000000000001,8,0.439467143501024,0.008327868807686184
pair_support,0.8,8,0.4544828568241616,0.008449113736185591
pair_support,0.9,8,0.46802400154949697,0.008941104200442175
pair_support,1.0,8,0.4789995866344844,0.008742931468686228


==> results/results_v8/risk_coverage_v7.csv <==
score,coverage,RMSE,catastrophic_rate
Q,0.10011574074074074,0.37222292672207424,1.0
Q,0.20023148148148148,0.377451321050307,1.0
Q,0.29976851851851855,0.3902001723657505,1.0
Q,0.39988425925925924,0.4013291986156467,1.0
Q,0.5,0.4144546863650434,1.0
Q,0.6001157407407407,0.42663982813212975,1.0
Q,0.7002314814814815,0.4394739440589878,1.0
Q,0.7997685185185185,0.45416211435065745,1.0
Q,0.8998842592592593,0.46876473789020395,1.0
Q,1.0,0.47909946639645484,1.0
kalman_conf,0.10011574074074074,0.3595654075664163,1.0
kalman_conf,0.20023148148148148,0.38300055082769746,1.0
kalman_conf,0.29976851851851855,0.4013508584704756,1.0
kalman_conf,0.39988425925925924,0.41434458837901,1.0
kalman_conf,0.5,0.4288110180096046,1.0
kalman_conf,0.6001157407407407,0.4426991448124141,1.0
kalman_conf,0.7002314814814815,0.45638465318901056,1.0
kalman_conf,0.7997685185185185,0.46648146683105307,1.0
kalman_conf,0.8998842592592593,0.4732772100231443,1.0
kalman_conf,1.0,0.4790994663964549,1.0
live_mean,0.10011574074074074,0.3722177394701606,1.0
live_mean,0.20023148148148148,0.37830778425018313,1.0
live_mean,0.29976851851851855,0.3940187920454109,1.0
live_mean,0.39988425925925924,0.4030050159636035,1.0
live_mean,0.5,0.4176917937789335,1.0
live_mean,0.6001157407407407,0.43027558900137497,1.0
live_mean,0.7002314814814815,0.44134164080831906,1.0
live_mean,0.7997685185185185,0.4568636195827404,1.0
live_mean,0.8998842592592593,0.4718037397166029,1.0
live_mean,1.0,0.47909946639645484,1.0
live_min,0.10011574074074074,0.3630254014716137,1.0
live_min,0.20023148148148148,0.3823823015996157,1.0
live_min,0.29976851851851855,0.4035678994925976,1.0
live_min,0.39988425925925924,0.4147627015686553,1.0
live_min,0.5,0.42847421399936975,1.0
live_min,0.6001157407407407,0.442644588121116,1.0
live_min,0.7002314814814815,0.454835109040166,1.0
live_min,0.7997685185185185,0.4656981715669157,1.0
live_min,0.8998842592592593,0.47307582274277526,1.0
live_min,1.0,0.4790994663964549,1.0
pair_support,0.10011574074074074,0.3710431252344832,1.0
pair_support,0.20023148148148148,0.3754091930976488,1.0
pair_support,0.29976851851851855,0.3897140278539772,1.0
pair_support,0.39988425925925924,0.4015826220835972,1.0
pair_support,0.5,0.41504270839535384,1.0
pair_support,0.6001157407407407,0.42619356458802743,1.0
pair_support,0.7002314814814815,0.43982724072552953,1.0
pair_support,0.7997685185185185,0.45441327131713893,1.0
pair_support,0.8998842592592593,0.46856782879028147,1.0
pair_support,1.0,0.47909946639645484,1.0


==> results/results_v8/support_threshold_sensitivity_v7.csv <==
support_threshold,score,AUROC
0.15,Q,0.9770447206879013
0.15,kalman_conf,0.91749441139248
0.15,live_mean,0.9825422546039481
0.2,Q,0.9875457387416078
0.2,kalman_conf,0.9181609613747295
0.2,live_mean,0.9862523803643501
0.25,Q,0.9881034277427897
0.25,kalman_conf,0.906929042291607
0.25,live_mean,0.9843422278576782
0.3,Q,0.9841892320889424
0.3,kalman_conf,0.937570161633491
0.3,live_mean,0.9903188766033326
0.35,Q,0.9878853491447526
0.35,kalman_conf,0.9173382725952262
0.35,live_mean,0.9862566934767056
0.4,Q,0.9848248334167828
0.4,kalman_conf,0.9394676349601057
0.4,live_mean,0.9889398000300138


==> results/results_v9/epsilon_R_sensitivity_by_seed_v9.csv <==
seed,epsR,AUC,RMSE
25412025,1e-12,0.7733333333333333,0.6365406890492784
25412025,1e-10,0.7733333333333333,0.636540689039495
25412025,1e-08,0.7733333333333333,0.6365406880611666
25412025,1e-06,0.7755555555555556,0.636540590228327
25412025,0.0001,0.7755555555555556,0.6365308069084739
25412026,1e-12,0.8233333333333334,0.6272268289184418
25412026,1e-10,0.8233333333333334,0.6272268289484947
25412026,1e-08,0.8233333333333334,0.6272268319537724
25412026,1e-06,0.8233333333333334,0.6272271324633486
25412026,0.0001,0.8233333333333334,0.6272570024669254
25412027,1e-12,0.8200000000000001,0.6348890164702954
25412027,1e-10,0.8200000000000001,0.6348890221247462
25412027,1e-08,0.8200000000000001,0.634889587417743
25412027,1e-06,0.8200000000000001,0.6349446311912236
25412027,0.0001,0.81,0.6362514152176453
25412028,1e-12,0.85,0.628422690600384
25412028,1e-10,0.85,0.6284226905899336
25412028,1e-08,0.85,0.6284226895448941
25412028,1e-06,0.85,0.6284225850409564
25412028,0.0001,0.85,0.6284121348128808


==> results/results_v9/epsilon_R_sensitivity_v9.csv <==
epsR,AUC,RMSE
1e-12,0.8166666666666667,0.6317698062595999
1e-10,0.8166666666666667,0.6317698076756674
1e-08,0.8166666666666667,0.631769949244394
1e-06,0.8172222222222223,0.6317837347309638
0.0001,0.8147222222222222,0.6321128398514814


==> results/results_v9/epsilon_c_sensitivity_by_seed_v9.csv <==
seed,epsc,delay_MAE,AUC,RMSE
25412025,1e-14,0.10745142913621503,0.7733333333333333,0.6365406880611666
25412025,1e-12,0.10745142913621503,0.7733333333333333,0.6365406880611666
25412025,1e-10,0.10745142913621508,0.7733333333333333,0.6365406880611666
25412025,1e-08,0.10745142913622518,0.7733333333333333,0.6365406880611671
25412025,1e-06,0.1074514291372396,0.7733333333333333,0.6365406880612501
25412026,1e-14,0.07800158398506506,0.8233333333333334,0.6272268319537724
25412026,1e-12,0.07800158398506504,0.8233333333333334,0.6272268319537724
25412026,1e-10,0.0780015839850649,0.8233333333333334,0.6272268319537724
25412026,1e-08,0.07800158398505978,0.8233333333333334,0.6272268319537724
25412026,1e-06,0.07800158398454918,0.8233333333333334,0.627226831953753
25412027,1e-14,0.10390623126955982,0.8200000000000001,0.634889587417743
25412027,1e-12,0.1039062312695598,0.8200000000000001,0.634889587417743
25412027,1e-10,0.10390623126955999,0.8200000000000001,0.634889587417743
25412027,1e-08,0.10390623126956508,0.8200000000000001,0.6348895874177437
25412027,1e-06,0.10390623127007519,0.8200000000000001,0.6348895874177939
25412028,1e-14,0.06676112254116054,0.85,0.6284226895448941
25412028,1e-12,0.06676112254116054,0.85,0.6284226895448941
25412028,1e-10,0.06676112254116033,0.85,0.6284226895448941
25412028,1e-08,0.06676112254114844,0.85,0.6284226895448936
25412028,1e-06,0.06676112253995395,0.85,0.628422689544849


==> results/results_v9/epsilon_c_sensitivity_v9.csv <==
epsc,delay_MAE,AUC,RMSE
1e-14,0.08903009173300011,0.8166666666666667,0.631769949244394
1e-12,0.08903009173300011,0.8166666666666667,0.631769949244394
1e-10,0.08903009173300008,0.8166666666666667,0.631769949244394
1e-08,0.08903009173299962,0.8166666666666667,0.6317699492443942
1e-06,0.08903009173295448,0.8166666666666667,0.6317699492444115


==> scripts/requirements.txt <==
numpy
pandas
scipy
scikit-learn
matplotlib


==> template_reference/README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

